A method to segment maps from different modalities using free space layout -- MAORIS : MAp Of RIpples Segmentation

How to divide floor plans or navigation maps into semantic representations, such as rooms and corridors, is an important research question in fields such as human-robot interaction, place categorization, or semantic mapping. While most works focus on segmenting robot built maps, those are not the only types of map a robot, or its user, can use. We present a method for segmenting maps from different modalities, focusing on robot built maps and hand-drawn sketch maps, and show better results than state of the art for both types. Our method segments the map by doing a convolution between the distance image of the map and a circular kernel, and grouping pixels of the same value. Segmentation is done by detecting ripple-like patterns where pixel values varies quickly, and merging neighboring regions with similar values. We identify a flaw in the segmentation evaluation metric used in recent works and propose a metric based on Matthews correlation coefficient (MCC). We compare our results to ground-truth segmentations of maps from a publicly available dataset, on which we obtain a better MCC than the state of the art with 0.98 compared to 0.65 for a recent Voronoi-based segmentation method and 0.70 for the DuDe segmentation method. We also provide a dataset of sketches of an indoor environment, with two possible sets of ground truth segmentations, on which our method obtains an MCC of 0.56 against 0.28 for the Voronoi-based segmentation method and 0.30 for DuDe.

==> Data/DuDe_robotmap_newway.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy
Freiburg101_scan 0.988986 0.773554 0.00454382 0 255 1.0752 0.868104 0.874662 119.631 0.590181 0.923545 
Freiburg52_scan 0.986349 0.89024 0.000689108 0 255 0.227622 0.868104 0.874662 119.631 0.590181 0.923545 
Freiburg79_scan 0.984832 0.635707 0.000481481 0 255 0.4352 0.935833 0.937063 4298.63 0.84301 0.971777 
NLB 0.9597 0.784139 0.00332454 0 255 0.84915 0.772662 0.791243 2034.43 0.675899 0.963022 
lab_a_scan 0.977069 0.467816 0.00667658 0 255 0.583392 0.863082 0.867489 929.377 0.778829 0.992261 
lab_b_scan 0.943914 0.754528 0.00193704 0 255 0.35551 0.632699 0.676083 48.2761 0.392276 0.955953 
lab_c_scan 0.943241 0.92677 0.00659863 0 255 0.4352 0.838662 0.843925 1099.46 0.795062 0.981391 
lab_d_scan 0.90289 0.764759 0.00964343 0 255 0.48804 0.934933 0.934969 1476.67 0.88877 0.989007 
lab_f_scan 0.945677 0.669483 0.00138859 0 255 0.71346 0.828104 0.830959 195.409 0.730438 0.967071 
lab_intel 0.948963 0.806341 0.0113843 0 255 0.540204 0.783965 0.795685 1032.12 0.728516 0.989108 
lab_ipa 0.97923 0.698324 0.00275542 0 255 0.663552 0.871858 0.874751 217.531 0.696716 0.978699 
office_a 0.912533 0.855542 0.00735984 0 255 0.81789 0.815258 0.826934 657.877 0.777181 0.96363 
office_b 0.971242 0.932127 0.007181 0 255 0.81789 0.883119 0.883578 650.299 0.804244 0.987187 
office_c 0.997662 0.939252 4.79962e-05 0 255 1.62409 0.951283 0.951484 1393.54 0.835948 0.990534 
office_d 0.969573 0.719465 0.0115195 0 255 0.741642 0.967576 0.968016 65109.6 0.86872 0.991471 
office_e 0.962576 0.887574 0.00518662 0 255 0.897118 0.826001 0.835209 166.371 0.665111 0.975971 
office_f 0.978794 0.924032 0.00402499 0 255 0.850226 0.923555 0.924314 638.439 0.791945 0.987718 
office_g 0.981923 0.994648 0.00283001 0 255 4.7437 0.950625 0.951019 3692.57 0.907278 0.993954 
office_h 0.904861 0.9997 0.0127298 0 255 1.05884 0.988245 0.988265 29186 0.935901 0.996792 
office_i 0.969647 0.998705 0.00299165 0 255 3.39405 0.949919 0.951099 184405 0.841102 0.987377 


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC accuracy
0.960483 0.821135 0.00516472 0.0279089 0.13974 0.00386245 0 0.88536 0.88808 27821.5 0.766258 0.976524


==> Data/DuDe_sketch_newway_ezlex_r035.dat <==
#Lex and Ezvin results
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy
00 0.935972 0.430179 0.0113874 36.877 7 0.30682 0.589445 0.634536 37.563 0.471053 0.896975 
01 0.973316 0.495361 0.00426654 46.282 5 0.228627 0.589445 0.634536 37.563 0.471053 0.896975 
02 0.974814 0.449454 0.00439083 20.4712 5 0.244818 0.656567 0.694365 529.2 0.820864 0.966907 
03 1 0.125 0 17.324 1 0.129536 0.615241 0.661917 155.954 0.629695 0.920256 
04 0.991151 0.274712 0.000674045 25.6179 3 0.210021 0.222222 0.353553 inf 0.294884 0.708333 
05 0.943809 0.162824 0.0104443 36.4968 3 0.257958 0.43019 0.521806 255.687 0.362909 0.780494 
06 0.98431 0.462682 0.00354925 15.9758 4 0.188784 0.277733 0.392013 17.895 0.306573 0.791293 
07 0.966776 0.368842 0.00863271 19.636 2 0.214109 0.629475 0.67485 136.796 0.546894 0.872514 
08 0.937652 0.592605 0.00582999 28.4561 5 0.206628 0.533966 0.597149 63.3096 0.516776 0.83209 
09 0.963433 0.277187 0.00890724 39.7629 3 0.226304 0.726228 0.745425 173.575 0.642741 0.912118 
10 0.970828 0.286196 0.000926216 41.376 4 0.13743 0.430512 0.51677 37.9379 0.448872 0.849575 
11 0.935127 0.625809 0.0111499 17.7419 4 0.228032 0.442071 0.527112 327.158 0.458999 0.859518 
12 0.967992 0.286252 0.0121349 41.74 4 0.48042 0.74982 0.764991 91.0377 0.628976 0.896394 
13 0.966367 0.478136 0.00250974 49.667 5 0.48042 0.441844 0.526393 25.4435 0.424646 0.869546 
14 0.999373 0.272682 1.48621e-05 35.189 3 0.151552 0.639742 0.679746 446.71 0.695217 0.936492 
15 0.944407 0.307592 0.0103042 37.6079 4 0.13743 0.428458 0.522026 27862.5 0.495939 0.862256 
16 1 0.166667 0 32.7532 1 0.186368 0.464045 0.538973 43.4606 0.465938 0.87369 
17 0.999274 0.33005 0.000199683 42.3289 2 1.62991 0.285714 0.408248 inf 0.342997 0.722222 
18 0.987628 0.743263 0.000915649 118.06 9 1.67365 0.496207 0.574291 1556.01 0.453124 0.795057 
19 0.864814 0.627942 0.0229028 120.255 11 1.67365 0.848196 0.856777 2165.05 0.798022 0.96656 
20 0.966218 0.576169 0.00372756 63.416 7 1.72788 0.727585 0.736922 40.6748 0.556013 0.928267 
21 0.961115 0.490538 0.0019169 47.209 5 0.896967 0.721875 0.746127 206.771 0.609547 0.910587 
22 0.94499 0.547571 0.00836734 61.8511 6 0.896967 0.649554 0.686632 760.158 0.732637 0.946179 
23 0.930712 0.488008 0.00512624 39.2148 6 0.740908 0.693371 0.719339 138.729 0.66341 0.933425 
24 0.915958 0.429351 0.0225886 118.202 7 1.71362 0.640288 0.67394 48.6585 0.406902 0.816203 
24 0.915958 0.429351 0.0225886 99.957 7 1.71362 0.58465 0.627111 18.7241 0.408649 0.880189 
25 0.980977 0.505775 0.00150679 129.937 6 1.72788 0.58465 0.627111 18.7241 0.408649 0.880189
00 0.933062 0.379045 0.0128353 0 7 0.30682 0.539091 0.594704 29.6044 0.43842 0.879953 
01 0.98399 0.449946 0.00299423 0 5 0.228627 0.539091 0.594704 29.6044 0.43842 0.879953 
02 0.93252 0.293815 0.00938844 0 5 0.244818 0.61752 0.665389 246.311 0.650058 0.924277 
03 1 0.125 0 0 1 0.129536 0.446841 0.523439 29.9186 0.415604 0.863909 
04 0.983562 0.20019 0.000850672 0 3 0.210021 0.222222 0.353553 inf 0.294884 0.708333 
05 0.998074 0.246823 0.000258778 0 3 0.257958 0.33267 0.443734 144.54 0.308659 0.766121 
06 0.984587 0.460654 0.00365878 0 4 0.188784 0.395771 0.496334 1017.78 0.402851 0.819418 
07 0.880309 0.347058 0.0605177 0 2 0.214109 0.627651 0.673464 131.151 0.54559 0.872236 
08 0.980183 0.437189 0.00185084 0 5 0.206628 0.497844 0.552737 7.90254 0.35187 0.788279 
09 0.950281 0.24989 0.0113492 0 3 0.226304 0.604676 0.654619 306.233 0.564176 0.896366 
10 0.956442 0.272538 0.004006 0 4 0.13743 0.39572 0.487305 25.1489 0.383995 0.830056 
11 0.947049 0.419243 0.00779898 0 4 0.228032 0.4242 0.510555 87.0918 0.418689 0.852934 
12 0.973978 0.315009 0.00504283 0 4 0.48042 0.581199 0.630114 57.3427 0.467697 0.850908 
13 0.945987 0.306147 0.010215 0 5 0.48042 0.476051 0.553906 100.146 0.528301 0.895351 
14 0.995533 0.213219 0.000341328 0 3 0.151552 0.462588 0.538155 34.2107 0.438887 0.881343 
15 0.92685 0.230171 0.00653596 0 4 0.13743 0.351216 0.460724 845.191 0.435613 0.8509 
16 1 0.125 0 0 1 0.186368 0.368764 0.46188 40.1568 0.375262 0.847241 
17 0.998718 0.327554 0.000351468 0 2 1.62991 0.222222 0.353553 inf 0.294884 0.708333 
18 0.947376 0.679768 0.0155457 0 9 1.67365 0.493314 0.571956 881.82 0.452043 0.794804 
19 0.897249 0.592666 0.0170934 0 11 1.67365 0.791566 0.802493 65.0884 0.606917 0.931851 
20 0.94877 0.437746 0.00620335 0 7 1.72788 0.713825 0.729225 47.9275 0.558248 0.927149 
21 0.926812 0.34321 0.0123246 0 5 0.896967 0.599085 0.644454 74.1995 0.492971 0.883093 
22 0.969113 0.414555 0.0063414 0 6 0.896967 0.500922 0.563996 26.6798 0.40375 0.861012 
23 0.944194 0.372657 0.00397693 0 6 0.740908 0.580704 0.633838 64.7867 0.507399 0.892893 
24 0.94269 0.402799 0.014845 0 7 1.71362 0.534397 0.593179 56.045 0.372387 0.823611 
25 0.942228 0.432945 0.00732827 0 6 1.72788 0.564426 0.61621 24.7437 0.412305 0.880429 


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC accuracy
#0.96011 0.415933 0.00685046 0.0316208 0.155511 0.00695318 51.2372 0.58042 0.631935 inf 0.521579 0.870643
#0.957291 0.349032 0.00852516 0.0317698 0.128907 0.0118067 0 0.511551 0.578036 inf 0.444221 0.850023
0.9587005 0.3824825 0.0076875 0.031692 0.142209 0.0093795 0 0.545755 0.579228 inf 0.4818945 0.860333


==> Data/DuDeezvin.dat <==
# precision recall time labels size ConcavityVariable 3.5
00 77.5 93.1 2666 12 0.31
01 80.8 98.2 2334 10 0.23
02 65.8 93.1 1965 12 0.24
03 68.0 100  2114 8 0.13
04 65.7 98.2 2172 13 0.21
05 73.0 99.6 1760 12 0.26
06 78.8 98.2 2080 8 0.19
07 74.0 88.0 1679 4 0.21
08 87.8 97.7 1571 11 0.21
09 68.7 94.8 34 10 0.23
10 68.5 95.5 1903 14 0.14
11 72.0 94.6 1696 9 0.23
12 72.0 97.2 1679 12 0.48
13 65.8 94.5 1695 13 0.48
14 50.3 99.4 1862 14 0.15
15 67.8 93.3 6080 15 0.14
16 75.0 100  1808 8 0.19
17 58.5 99.8 1498 6 1.63
18 88.9 94.4 1467 11 1.67
19 85.6 89.2 181 12 1.67
20 76.4 94.6 1936 12 1.73
21 70.8 92.6 4548 12 0.90
22 72.7 96.8 1358 12 0.90
23 73.2 94.1 1306 13 0.74
24 82.3 94.0 2345 13 1.71
25 84.3 94.1 1426 10 1.73


# precision_sum recall_sum file_nb mean_precision mean_recall precision_sd recall_sd
1904.2 2485 26 73.23 95.57 8.84276 3.18337


==> Data/DuDelex.dat <==
# precision recall time labels size
00 73.6 93.4 1749 13 0.31
01 80.2 97.2 2522 9 0.23
02 74.6 97.3 87 10 0.24
03 66 100 4586 8 0.13
04 75 99 4499 10 0.21
05 56.3 94.3 5931 0.13
06 79 98.4 1715 8 0.19
07 64.0 96.6 2147 5 0.21
08 91.8 93.4 1899 8 0.21
09 86.2 98.2 2030 9 0.23
10 73.0 97.0 1858 13 0.14
11 76.2 93.3 1891 6 0.23
12 95.8 77.2 2081 11 0.48
13 86.0 96.4 3145 10 0.48
14 64.3 99.8 1497 11 0.15
15 65.0 94.4 2122 11 0.14
16 46.0 100 1801 6 0.19
17 60.0 99.8 2147 6 1.63
18 92.3 98.2 5860 12 1.67
19 85.3 86.1 2229 11 1.67
20 90.6 96.2 2301 10 1.73
21 87.8 95.8 1563 10 0.90
22 80.8 94.3 1654 10 0.90
23 87.3 92.8 1523 9 0.74
24 83.6 91.4 1767 11 1.71
25 84.0 97.8 1598 9 1.73


# precision_sum recall_sum file_nb mean_precision mean_recall sd_precision sd_recall
-nan -nan 26 77.1038 95.3192 12.4603 4.8713


==> Data/Param/BACKUPICRA/maoris_all_measures_lexez_020.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
00 0.914921 0.863408 0.0208089 2424.37 13 0.30682 0.888418 0.888791 694.088 0.818084 0.973051 8491.1 122165 3143 475.5
01 0.940405 0.864122 0.00472484 2458.78 9 0.228627 0.900652 0.901457 2631.34 0.937013 0.988674 10896.4 103449 678.625 631.25
02 0.945671 0.863767 0.00860905 1542.09 10 0.244818 0.902865 0.903792 908.187 0.890725 0.981987 6889.56 76004.4 798.333 722.222
03 0.894509 0.952158 0.009183 1137.37 8 0.129536 0.922434 0.922883 1936.9 0.927911 0.984315 7467.17 56112.7 707.333 305.833
04 0.714789 0.689622 0.0253772 2069.46 10 0.210021 0.70198 0.702093 239.326 0.798851 0.956706 9556 83788.8 3168.17 1056
05 0.813484 0.781361 0.038198 1434.41 11 0.257958 0.797099 0.797261 221.182 0.695611 0.952104 4804.89 78294.1 3723.56 456.778
06 0.95396 0.922963 0.0150297 1362.83 8 0.188784 0.938206 0.938334 1739.9 0.902342 0.978694 8266.33 64929.8 1368 225.5
07 0.880599 0.850463 0.0622101 1455.12 5 0.214109 0.865268 0.865399 148.055 0.735352 0.925197 11201 75040.8 6031.5 941.25
08 0.841339 0.72873 0.00870612 1512.16 8 0.206628 0.780996 0.783013 160.013 0.721136 0.941052 9155.12 94791.1 980.625 5530.62
09 0.933537 0.902137 0.0081796 1884.27 9 0.226304 0.917569 0.917703 1830.02 0.922294 0.986114 11300 109858 1075.25 630.875
10 0.877583 0.921285 0.0180741 1469.21 13 0.13743 0.898903 0.899168 1016.55 0.871838 0.977279 7373.62 78224.2 1645.25 344.875
11 0.898633 0.954766 0.0302926 983.892 6 0.228032 0.92585 0.926274 539.097 0.851369 0.963625 5603.6 39570 1414.4 290.8
12 0.923802 0.915222 0.00479 8859.15 11 0.48042 0.919492 0.919502 4706.84 0.950157 0.991784 24592.3 257412 1307.44 1028.67
13 0.952223 0.75959 0.00260183 6589.89 10 0.48042 0.845067 0.85047 2186.57 0.908226 0.98633 19415.4 243342 746.273 2895.36
14 0.944073 0.783658 0.00392991 1095.25 11 0.151552 0.856418 0.860134 1750.11 0.903859 0.986791 3685.58 50676.9 203.667 524
15 0.898671 0.819066 0.0155588 1743.69 11 0.13743 0.857024 0.857946 265.132 0.807126 0.968257 7460.44 89385.4 1658 1517
16 0.96891 0.795215 0.0103302 1544.27 6 0.186368 0.873511 0.877776 768.081 0.896623 0.977386 10231.2 77723.2 1017.5 1017.5
17 0.937372 0.955983 0.00696113 3382.15 6 1.62991 0.946586 0.946632 2279.81 0.938633 0.986576 13840.2 101593 785.333 785.333
18 0.845318 0.905791 0.0396179 17736.8 12 1.67365 0.87451 0.875032 432.775 0.750448 0.956206 38402.2 509583 23144.1 1953.75
19 0.754299 0.654835 0.0144646 25974.8 11 1.67365 0.701056 0.702809 82.6836 0.634992 0.947252 35138.4 637133 9796.31 27639.5
20 0.96881 0.807715 0.00494439 9675.49 10 1.72788 0.880959 0.884603 586.88 0.833209 0.974112 23362.3 304703 1737.45 6981.18
21 0.887281 0.810273 0.00317131 9700.47 10 0.896967 0.84703 0.847903 1448.79 0.893316 0.9841 22529.7 285817 1164.27 3817.55
22 0.969572 0.827955 0.00264773 8185.16 10 0.896967 0.893185 0.89597 4060.13 0.940025 0.991355 21432.6 267288 842.091 1675.55
23 0.922181 0.775507 0.00864155 8634.13 9 0.740908 0.842508 0.84567 1495.17 0.920135 0.984288 28460.7 244443 2480.29 1876
24 0.68487 0.681939 0.0188677 36198.9 11 1.71362 0.683401 0.683403 203.631 0.773735 0.965872 45495.3 630528 13274.1 10612.6
25 0.696127 0.693782 0.0229518 13050.9 9 1.72788 0.694952 0.694953 46.4649 0.609099 0.923016 26008.5 317226 9087 19540.6
00 0.834504 0.799826 0.0189131 2331.9 12 0.30682 0.816797 0.816981 62.6301 0.631722 0.938735 8656 127960 2978.5 5937.6
01 0.943023 0.874957 0.00589071 2347.56 10 0.228627 0.907716 0.908353 2287.06 0.930954 0.987642 10695.4 102867 864.625 556.375
02 0.76574 0.842042 0.040062 1510.11 12 0.244818 0.802081 0.802986 63.6373 0.616584 0.940238 4270.78 71210.6 3386.44 1411.22
03 0.534373 0.632918 0.056414 1125.56 8 0.129536 0.579486 0.581562 9.63959 0.375423 0.848829 4506.83 57089 3642.83 7327
04 0.778757 0.936438 0.0250688 2095.13 13 0.210021 0.850349 0.853966 4255.07 0.849249 0.966654 9562.33 82593.3 3119.5 59.5
05 0.905945 0.883137 0.0305953 1433.44 12 0.257958 0.894396 0.894468 386.665 0.752069 0.960483 5396.67 79404.6 3135.56 353.444
06 0.952167 0.937498 0.0154147 1366.38 8 0.188784 0.944775 0.944804 1961.05 0.902098 0.978612 8232 64832.2 1402.83 194
07 0.979618 0.908192 0.00577892 1438 4 0.214109 0.942554 0.943229 3404.35 0.95505 0.987514 16555 85352 644.25 644.25
08 0.854288 0.86694 0.0099539 1519.68 11 0.206628 0.860568 0.860591 1345.36 0.911097 0.984109 9148.62 89708.1 962.375 633.875
09 0.847663 0.802836 0.0150828 1912.28 10 0.226304 0.824641 0.824945 422.32 0.849424 0.973047 10566 109196 1797.5 1519.88
10 0.751195 0.891825 0.03658 1478.55 14 0.13743 0.815491 0.818495 289.168 0.764114 0.958822 6022 75545 2974 529
11 0.855458 0.939853 0.0493678 988.484 9 0.228032 0.895672 0.896663 282.405 0.778962 0.945657 4832.6 37919.8 2155.8 301
12 0.6564 0.769863 0.0463638 8792.01 12 0.48042 0.708618 0.710871 17.7291 0.435559 0.907661 12348.6 244218 13518.7 12582.7
13 0.708237 0.691801 0.0268946 6534.18 13 0.48042 0.699922 0.699971 32.1468 0.521952 0.926152 12645.4 238931 7458.55 12601.2
14 0.883634 0.8304 0.0127285 1092.27 14 0.151552 0.85619 0.856603 622.768 0.850843 0.980573 3221.25 49406.4 648.75 393.917
15 0.764094 0.885921 0.026901 1745.44 15 0.13743 0.82051 0.822756 399.53 0.794308 0.967075 6456.56 86040.7 2618 531.111
16 0.794759 0.752341 0.0760506 1552.76 8 0.186368 0.772969 0.773259 14.9418 0.446997 0.882223 5356.83 71097.2 5848.17 4358.5
17 0.932386 0.949168 0.00743394 3390.41 6 1.62991 0.940702 0.940739 2000.62 0.934629 0.9857 13787.7 101533 836.5 836.5
18 0.852603 0.795501 0.0287519 17766.1 11 1.67365 0.823063 0.823557 350.731 0.796652 0.964365 44408 523264 17102.6 3873.88
19 0.819299 0.738109 0.0112437 26122.5 12 1.67365 0.776588 0.777645 326.997 0.801235 0.97472 37669.3 624321 7252.85 9916.15
20 0.874429 0.820646 0.0219953 9782.63 12 1.72788 0.846684 0.847111 103.968 0.69278 0.956179 18081.6 294129 6982.27 7326.18
21 0.766484 0.691244 0.0246623 9796.94 12 0.896967 0.726922 0.727892 38.6883 0.552055 0.932062 15222.9 279810 8403.36 13101.7
22 0.739774 0.711552 0.027099 8244.25 12 0.896967 0.725389 0.725526 29.1917 0.505806 0.92249 13874 265073 8349.73 15088.2
23 0.816462 0.754933 0.0488919 8506.37 13 0.740908 0.784493 0.785095 118.505 0.670748 0.937316 17218.3 221835 13620.4 2366.43
24 0.924518 0.87849 0.010893 34189.5 13 1.71362 0.900917 0.90121 1301.88 0.89077 0.983605 50214.8 631736 8500.8 2866.4
25 0.649044 0.679824 0.0241798 13045.1 10 1.72788 0.664077 0.664256 38.4615 0.571108 0.910381 26448 324162 8602.5 25912.1


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
#0.88319 0.826204 0.0157258 0.0849581 0.0896199 0.0141282 6619.42 0.853747 0.854222 1245.3 0.839697 0.0982987 0.881282 0.970466
#0.814802 0.817933 0.0270466 0.104369 0.0911187 0.0173995 6542.6 0.816365 0.816366 775.597 0.722392 0.173301 0.771538 0.950032

0.848996 0.8220685 -1 0.09466355 0.0903693 -1 -1 -1 -1 -1 -1 0.13579985 0.82641 -1


==> Data/Param/BACKUPICRA/maoris_all_measures_lexez_025.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
00 0.878924 0.876275 0.0282663 2379.61 13 0.30682 0.877598 0.877599 930.848 0.795407 0.96698 8762.44 121213 4164.33 274
01 0.940405 0.864122 0.00472484 2352.48 9 0.228627 0.900652 0.901457 2631.34 0.937013 0.988674 10896.4 103449 678.625 631.25
02 0.945671 0.863767 0.00860905 1508.95 10 0.244818 0.902865 0.903792 908.187 0.890725 0.981987 6889.56 76004.4 798.333 722.222
03 0.894509 0.952158 0.009183 1117.35 8 0.129536 0.922434 0.922883 1936.9 0.927911 0.984315 7467.17 56112.7 707.333 305.833
04 0.714789 0.689622 0.0253772 2053.2 10 0.210021 0.70198 0.702093 239.326 0.798851 0.956706 9556 83788.8 3168.17 1056
05 0.786964 0.777708 0.0486612 1420.8 11 0.257958 0.782308 0.782322 205.767 0.659121 0.941149 4844.88 77234.1 4749.62 382.875
06 0.95396 0.922963 0.0150297 1353.14 8 0.188784 0.938206 0.938334 1739.9 0.902342 0.978694 8266.33 64929.8 1368 225.5
07 0.880599 0.850463 0.0622101 1438.76 5 0.214109 0.865268 0.865399 148.055 0.735352 0.925197 11201 75040.8 6031.5 941.25
08 0.841339 0.72873 0.00870612 1504.93 8 0.206628 0.780996 0.783013 160.013 0.721136 0.941052 9155.12 94791.1 980.625 5530.62
09 0.933537 0.902137 0.0081796 1864.1 9 0.226304 0.917569 0.917703 1830.02 0.922294 0.986114 11300 109858 1075.25 630.875
10 0.862491 0.942071 0.0180632 1460.36 13 0.13743 0.900526 0.901403 1020.28 0.871971 0.977301 7374.62 78225.2 1644.25 343.875
11 0.862737 0.961588 0.071488 968.24 6 0.228032 0.909484 0.910823 415.349 0.734448 0.922645 5348.75 37154.8 3423.75 139.75
12 0.904192 0.929214 0.00689709 8812.36 11 0.48042 0.916533 0.916618 3688.29 0.944373 0.990041 27292.9 259588 1844.38 1041.5
13 0.952223 0.75959 0.00260183 6498.1 10 0.48042 0.845067 0.85047 2186.57 0.908226 0.98633 19415.4 243342 746.273 2895.36
14 0.942258 0.805718 0.00484572 1088.07 11 0.151552 0.868655 0.871318 1641.77 0.90785 0.986616 3992.36 50907.2 250.455 494.273
15 0.898671 0.819066 0.0155588 1733.47 11 0.13743 0.857024 0.857946 265.132 0.807126 0.968257 7460.44 89385.4 1658 1517
16 0.96891 0.795215 0.0103302 1538.66 6 0.186368 0.873511 0.877776 768.081 0.896623 0.977386 10231.2 77723.2 1017.5 1017.5
17 0.87504 0.970732 0.0399291 3384.93 6 1.62991 0.920406 0.921645 923.011 0.806355 0.951635 12333.4 95112.8 5217.2 243.6
18 0.845318 0.905791 0.0396179 17702.3 12 1.67365 0.87451 0.875032 432.775 0.750448 0.956206 38402.2 509583 23144.1 1953.75
19 0.723826 0.666233 0.0192131 25924.7 11 1.67365 0.693836 0.694432 62.3416 0.611517 0.942681 35577.7 634254 13101.6 27627.3
20 0.927866 0.806317 0.0114835 9699.09 10 1.72788 0.862832 0.864959 266.279 0.796501 0.967447 23870.5 303505 3739.2 7276.3
21 0.945885 0.932437 0.00507724 9625.74 10 0.896967 0.939113 0.939137 3515.28 0.942245 0.990492 27214.7 287379 1744.67 1275.22
22 0.969572 0.827955 0.00264773 8629.89 10 0.896967 0.893185 0.89597 4060.13 0.940025 0.991355 21432.6 267288 842.091 1675.55
23 0.909211 0.904759 0.0100818 8692.66 9 0.740908 0.906979 0.906982 1820.22 0.928387 0.984413 33204.2 248464 2893.67 1566.33
24 0.932731 0.896815 0.0154876 35113.2 11 1.71362 0.91442 0.914597 1723.6 0.887102 0.979903 60929.1 637890 12532.6 1799.25
25 0.696127 0.693782 0.0229518 13622.8 9 1.72788 0.694952 0.694953 46.4649 0.609099 0.923016 26008.5 317226 9087 19540.6
00 0.92745 0.924 0.0163178 2384.31 12 0.30682 0.925722 0.925724 1834.12 0.874762 0.979609 10398.4 124494 2528.78 279.111
01 0.943023 0.874957 0.00589071 2328.46 10 0.228627 0.907716 0.908353 2287.06 0.930954 0.987642 10695.4 102867 864.625 556.375
02 0.76574 0.842042 0.040062 1501.8 12 0.244818 0.802081 0.802986 63.6373 0.616584 0.940238 4270.78 71210.6 3386.44 1411.22
03 0.534373 0.632918 0.056414 1123.83 8 0.129536 0.579486 0.581562 9.63959 0.375423 0.848829 4506.83 57089 3642.83 7327
04 0.778757 0.936438 0.0250688 2100.2 13 0.210021 0.850349 0.853966 4255.07 0.849249 0.966654 9562.33 82593.3 3119.5 59.5
05 0.890632 0.888713 0.0397649 1414.88 12 0.257958 0.889671 0.889672 370.823 0.717495 0.950594 5517.62 78512.8 4081.12 286.25
06 0.952167 0.937498 0.0154147 1357.5 8 0.188784 0.944775 0.944804 1961.05 0.902098 0.978612 8232 64832.2 1402.83 194
07 0.979618 0.908192 0.00577892 1451.87 4 0.214109 0.942554 0.943229 3404.35 0.95505 0.987514 16555 85352 644.25 644.25
08 0.854288 0.86694 0.0099539 1504.81 11 0.206628 0.860568 0.860591 1345.36 0.911097 0.984109 9148.62 89708.1 962.375 633.875
09 0.847663 0.802836 0.0150828 1887.29 10 0.226304 0.824641 0.824945 422.32 0.849424 0.973047 10566 109196 1797.5 1519.88
10 0.747464 0.924216 0.0364574 1587.34 14 0.13743 0.826496 0.831155 295.452 0.765386 0.959031 6030.88 75553.9 2965.12 520.125
11 0.827267 0.947771 0.099064 971.571 9 0.228032 0.883428 0.885471 206.756 0.651043 0.897403 4386.75 35151.5 4348.75 171.5
12 0.742051 0.899576 0.0507314 8941.83 12 0.48042 0.813256 0.817026 39.083 0.551268 0.924292 14317.1 238242 14783.5 5903.5
13 0.708237 0.691801 0.0268946 6475.08 13 0.48042 0.699922 0.699971 32.1468 0.521952 0.926152 12645.4 238931 7458.55 12601.2
14 0.857783 0.818677 0.0156877 1082.3 14 0.151552 0.837774 0.838002 501.896 0.837854 0.977476 3428.27 49500.8 793.545 426.091
15 0.764094 0.885921 0.026901 1745.98 15 0.13743 0.82051 0.822756 399.53 0.794308 0.967075 6456.56 86040.7 2618 531.111
16 0.794759 0.752341 0.0760506 1540.22 8 0.186368 0.772969 0.773259 14.9418 0.446997 0.882223 5356.83 71097.2 5848.17 4358.5
17 0.868847 0.963276 0.0407753 3334.6 6 1.62991 0.913628 0.914844 734.288 0.80067 0.9503 12240 94974.2 5309 298.2
18 0.852603 0.795501 0.0287519 17497.9 11 1.67365 0.823063 0.823557 350.731 0.796652 0.964365 44408 523264 17102.6 3873.88
19 0.794079 0.73815 0.0157108 26219 12 1.67365 0.765094 0.765604 235.838 0.776383 0.97042 38391.2 621959 10274.4 9854.25
20 0.882332 0.842913 0.0240476 9732.34 12 1.72788 0.862172 0.862397 112.202 0.709033 0.956003 19848.8 294579 7721.5 6748.9
21 0.814671 0.817136 0.0310339 9691.14 12 0.896967 0.815901 0.815902 52.9814 0.617604 0.937617 18373.3 276902 10503.2 9142.56
22 0.739774 0.711552 0.027099 8264.91 12 0.896967 0.725389 0.725526 29.1917 0.505806 0.92249 13874 265073 8349.73 15088.2
23 0.785872 0.880755 0.0570406 8480.49 13 0.740908 0.830612 0.831962 130.259 0.677424 0.930684 20088 222225 15890.5 2156.67
24 0.910764 0.89382 0.0226779 35660.3 13 1.71362 0.902212 0.902252 1070.6 0.845279 0.972545 55981.2 627609 17413.2 1884.62
25 0.649044 0.679824 0.0241798 13293.8 10 1.72788 0.664077 0.664256 38.4615 0.571108 0.910381 26448 324162 8602.5 25912.1

# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
# 0.884144 0.847893 0.0198162 0.0773977 0.0886875 0.0183848 6595.69 0.86564 0.865829 1291 0.832017 0.104661 0.879537 0.967177
# 0.815898 0.840683 0.0320328 0.0988974 0.0912908 0.0217025 6598.99 0.828105 0.828198 776.838 0.725035 0.159472 0.770884 0.947896

0.850021 0.8442879 -1 0.088147549 0.08998915 -1 -1 -1 -1 -1 -1 -1 0.1320665 -1


==> Data/Param/BACKUPICRA/maoris_all_measures_lexez_030.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
00 0.830452 0.867913 0.0347255 2339.16 13 0.30682 0.848769 0.848976 803.723 0.778319 0.960783 9496.5 121075 5046.12 283.5
01 0.912564 0.877392 0.00710585 2345.14 9 0.228627 0.894632 0.894805 2031.2 0.930712 0.986371 12281 104601 947.571 667.429
02 0.945671 0.863767 0.00860905 1523.07 10 0.244818 0.902865 0.903792 908.187 0.890725 0.981987 6889.56 76004.4 798.333 722.222
03 0.844263 0.971029 0.0323927 1126.15 8 0.129536 0.90322 0.90543 2802.63 0.832313 0.957963 7191.2 53672.6 2618.2 52.6
04 0.714789 0.689622 0.0253772 2076.76 10 0.210021 0.70198 0.702093 239.326 0.798851 0.956706 9556 83788.8 3168.17 1056
05 0.83007 0.749607 0.0737764 1430 11 0.257958 0.787789 0.788813 54.8808 0.564255 0.908138 5595.17 76233.5 7197.5 1079.83
06 0.95396 0.922963 0.0150297 1363.59 8 0.188784 0.938206 0.938334 1739.9 0.902342 0.978694 8266.33 64929.8 1368 225.5
07 0.880599 0.850463 0.0622101 1447.91 5 0.214109 0.865268 0.865399 148.055 0.735352 0.925197 11201 75040.8 6031.5 941.25
08 0.961395 0.883575 0.0064216 1518.91 8 0.206628 0.920844 0.921664 2568.76 0.938661 0.987917 10881.3 91818.6 702.429 553.714
09 0.877991 0.908084 0.0181134 1893.84 9 0.226304 0.892784 0.892911 1085.37 0.886853 0.977884 11949.4 109306 2193.71 548.571
10 0.862491 0.942071 0.0180632 1473.77 13 0.13743 0.900526 0.901403 1020.28 0.871971 0.977301 7374.62 78225.2 1644.25 343.875
11 0.862737 0.961588 0.071488 985.388 6 0.228032 0.909484 0.910823 415.349 0.734448 0.922645 5348.75 37154.8 3423.75 139.75
12 0.904192 0.929214 0.00689709 9461.1 11 0.48042 0.916533 0.916618 3688.29 0.944373 0.990041 27292.9 259588 1844.38 1041.5
13 0.943993 0.780187 0.00376384 6561.46 10 0.48042 0.854308 0.85819 1683.21 0.906276 0.985157 21143.4 244860 1034.4 2973.5
14 0.942258 0.805718 0.00484572 1138.97 11 0.151552 0.868655 0.871318 1641.77 0.90785 0.986616 3992.36 50907.2 250.455 494.273
15 0.9007 0.8045 0.0214493 1760.64 11 0.13743 0.849887 0.851242 198.305 0.784122 0.961802 7941.12 89232.1 2317.12 1542.12
16 0.96891 0.795215 0.0103302 1558.86 6 0.186368 0.873511 0.877776 768.081 0.896623 0.977386 10231.2 77723.2 1017.5 1017.5
17 0.87504 0.970732 0.0399291 3366.47 6 1.62991 0.920406 0.921645 923.011 0.806355 0.951635 12333.4 95112.8 5217.2 243.6
18 0.845318 0.905791 0.0396179 17434 12 1.67365 0.87451 0.875032 432.775 0.750448 0.956206 38402.2 509583 23144.1 1953.75
19 0.792504 0.756242 0.0152919 25800 11 1.67365 0.773948 0.774161 93.5481 0.671727 0.948245 42137.9 641678 10966.7 26355.9
20 0.927866 0.806317 0.0114835 9721.86 10 1.72788 0.862832 0.864959 266.279 0.796501 0.967447 23870.5 303505 3739.2 7276.3
21 0.914306 0.946594 0.0188819 9758.85 10 0.896967 0.93017 0.93031 3835.59 0.864299 0.97571 25259.9 278825 7319.38 250.875
22 0.969572 0.827955 0.00264773 8358.62 10 0.896967 0.893185 0.89597 4060.13 0.940025 0.991355 21432.6 267288 842.091 1675.55
23 0.909211 0.904759 0.0100818 8456.48 9 0.740908 0.906979 0.906982 1820.22 0.928387 0.984413 33204.2 248464 2893.67 1566.33
24 0.932731 0.896815 0.0154876 35723.7 11 1.71362 0.91442 0.914597 1723.6 0.887102 0.979903 60929.1 637890 12532.6 1799.25
25 0.696127 0.693782 0.0229518 13093.7 9 1.72788 0.694952 0.694953 46.4649 0.609099 0.923016 26008.5 317226 9087 19540.6
00 0.884892 0.92099 0.0213016 2384.75 12 0.30682 0.90258 0.902761 1510.94 0.859124 0.974929 11335 124764 3208.12 291.75
01 0.919531 0.881375 0.0083445 2459.62 10 0.228627 0.900049 0.900251 1831.68 0.924476 0.985182 12061.4 103987 1150 595.429
02 0.76574 0.842042 0.040062 1568.67 12 0.244818 0.802081 0.802986 63.6373 0.616584 0.940238 4270.78 71210.6 3386.44 1411.22
03 0.81201 0.965491 0.0295321 1159.83 8 0.129536 0.882124 0.885431 2118.8 0.84435 0.961128 7377.4 53951.4 2402.2 78.2
04 0.778757 0.936438 0.0250688 2121.05 13 0.210021 0.850349 0.853966 4255.07 0.849249 0.966654 9562.33 82593.3 3119.5 59.5
05 0.819347 0.915179 0.0629932 1431.05 12 0.257958 0.864615 0.865938 604.376 0.670089 0.927137 6381.33 76880.8 6417 126.5
06 0.952167 0.937498 0.0154147 1356.84 8 0.188784 0.944775 0.944804 1961.05 0.902098 0.978612 8232 64832.2 1402.83 194
07 0.979618 0.908192 0.00577892 1508.49 4 0.214109 0.942554 0.943229 3404.35 0.95505 0.987514 16555 85352 644.25 644.25
08 0.910056 0.885243 0.0104801 1552.52 11 0.206628 0.897478 0.897564 1742.7 0.922476 0.984794 10518.6 90898.9 1036.86 529.143
09 0.925088 0.870994 0.011 1992.13 10 0.226304 0.897226 0.897633 1210.68 0.90867 0.982101 12675.9 110929 1453.86 798.857
10 0.747464 0.924216 0.0364574 1463.49 14 0.13743 0.826496 0.831155 295.452 0.765386 0.959031 6030.88 75553.9 2965.12 520.125
11 0.827267 0.947771 0.099064 984.531 9 0.228032 0.883428 0.885471 206.756 0.651043 0.897403 4386.75 35151.5 4348.75 171.5
12 0.742051 0.899576 0.0507314 9090.61 12 0.48042 0.813256 0.817026 39.083 0.551268 0.924292 14317.1 238242 14783.5 5903.5
13 0.784983 0.783424 0.0286139 6804.53 13 0.48042 0.784203 0.784203 57.3882 0.619077 0.942282 14185.6 234718 7928.7 7317.6
14 0.857783 0.818677 0.0156877 1180.09 14 0.151552 0.837774 0.838002 501.896 0.837854 0.977476 3428.27 49500.8 793.545 426.091
15 0.758386 0.88092 0.0355978 1899.85 15 0.13743 0.815074 0.81736 330.239 0.764846 0.958876 6759.88 85489.2 3449 507.375
16 0.794759 0.752341 0.0760506 1604.89 8 0.186368 0.772969 0.773259 14.9418 0.446997 0.882223 5356.83 71097.2 5848.17 4358.5
17 0.868847 0.963276 0.0407753 3541 6 1.62991 0.913628 0.914844 734.288 0.80067 0.9503 12240 94974.2 5309 298.2
18 0.852603 0.795501 0.0287519 18547.5 11 1.67365 0.823063 0.823557 350.731 0.796652 0.964365 44408 523264 17102.6 3873.88
19 0.870292 0.837838 0.0113872 25927.4 12 1.67365 0.853757 0.853911 523.866 0.848199 0.978553 45258.4 628347 7831.45 6931.64
20 0.882332 0.842913 0.0240476 9781.19 12 1.72788 0.862172 0.862397 112.202 0.709033 0.956003 19848.8 294579 7721.5 6748.9
21 0.854793 0.891444 0.0395724 9838.62 12 0.896967 0.872734 0.872926 102.973 0.668202 0.943186 18742 268442 13744.1 3554.88
22 0.739774 0.711552 0.027099 8290.19 12 0.896967 0.725389 0.725526 29.1917 0.505806 0.92249 13874 265073 8349.73 15088.2
23 0.785872 0.880755 0.0570406 8548.55 13 0.740908 0.830612 0.831962 130.259 0.677424 0.930684 20088 222225 15890.5 2156.67
24 0.910764 0.89382 0.0226779 34607.7 13 1.71362 0.902212 0.902252 1070.6 0.845279 0.972545 55981.2 627609 17413.2 1884.62
25 0.649044 0.679824 0.0241798 13017 10 1.72788 0.664077 0.664256 38.4615 0.571108 0.910381 26448 324162 8602.5 25912.1



# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
#0.884604 0.85815 0.0229605 0.0709233 0.0816615 0.0200754 6604.55 0.871176 0.871277 1346.11 0.829153 0.103496 0.868135 0.965404
#0.833624 0.867973 0.0326042 0.0776445 0.074193 0.0220385 6640.85 0.850452 0.850625 893.908 0.750423 0.141497 0.781019 0.952245

0.8591139 0.86306149 -1 0.0776445 0.07792725 -1 -1 -1 -1 -1 0.785 -1 0.819334 -1


==> Data/Param/BACKUPICRA/maoris_all_measures_robotmap_030.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
Freiburg101_scan 0.998457 0.999896 3.9776e-05 7458.74 16 1.0752 0.999176 0.999176 3.87218e+07 0.999299 0.999926 17539.2 298353 11.625 11.625
Freiburg52_scan 0.945525 0.999231 0.00676413 2164.26 10 0.227622 0.971636 0.972007 171547 0.963259 0.993936 14707.8 155284 1024.11 13
Freiburg79_scan 0.999985 0.999966 1.44599e-06 2309.46 21 0.4352 0.999975 0.999975 1.96025e+10 0.999965 0.999997 5685.62 125088 0.190476 0.190476
NLB 0.949446 0.873404 0.000754792 17065.3 56 0.84915 0.909839 0.910632 2387.42 0.784052 0.990858 8096.64 504536 394.724 4334.84
lab_a_scan 0.842633 0.866905 0.00394884 8171.81 46 0.583392 0.854597 0.854683 132.124 0.531416 0.951385 9951.71 383734 1557.32 18559.5
lab_b_scan 0.953979 0.985088 0.00207394 2838.25 24 0.35551 0.969284 0.969408 35104 0.968141 0.997478 7491.14 180188 370.864 103.682
lab_c_scan 0.926132 0.994834 0.0292311 2170.93 17 0.4352 0.959254 0.959868 5381.89 0.804287 0.970742 8978.6 138293 4386.2 52.6
lab_d_scan 0.982141 0.993049 0.000328957 4109.1 15 0.48804 0.987565 0.98758 595518 0.994508 0.999392 13831.2 222377 71.8667 71.8667
lab_f_scan 0.943075 0.932545 0.00149203 8212.99 63 0.71346 0.93778 0.937795 7031.68 0.912513 0.997033 6282.05 390803 584.143 597.696
lab_intel 0.853206 0.859479 0.00983652 5573.54 26 0.540204 0.856331 0.856337 134.953 0.636943 0.970606 9056.68 318205 3166.12 6744.76
lab_ipa 0.895529 0.764952 0.00468523 2732.88 12 0.663552 0.825106 0.827669 411.124 0.764905 0.968795 7375 130385 611.333 3825.93
office_a 0.963406 0.957793 0.00100903 14871.2 27 0.81789 0.960591 0.960595 20699.8 0.961081 0.99747 21110.3 630155 627.107 1024.79
office_b 0.999418 0.999218 2.45554e-05 11112.8 30 0.81789 0.999318 0.999318 4.43868e+07 0.999138 0.999948 15031.1 466341 12.5667 12.5667
office_c 0.997931 0.998012 5.88095e-05 19275.1 34 1.62409 0.997971 0.997971 8.01382e+06 0.997853 0.999884 14888.9 522170 31.1471 31.1471
office_d 0.893846 0.813065 0.00586464 8131.02 25 0.741642 0.851544 0.8525 139.476 0.588848 0.963007 9955.21 370395 2115.86 12494.8
office_e 0.997634 0.996844 4.58519e-05 11802.9 32 0.897118 0.997239 0.997239 1.32152e+07 0.998373 0.999907 8437.72 278872 13.3438 13.3438
office_f 0.999479 0.998596 2.72318e-05 8170.68 27 0.850226 0.999037 0.999037 3.86773e+07 0.999119 0.999941 13662.7 382870 11.6296 11.6296
office_g 0.999101 0.99271 0.000128469 352615 36 4.7437 0.995895 0.9959 1.23304e+06 0.99439 0.999713 31335.7 1.16562e+06 172.111 172.111
office_h 0.999242 0.993586 0.000148859 23741.9 21 1.05884 0.996406 0.99641 1.4593e+06 0.995949 0.999663 29759.2 657133 115.762 115.762
office_i 0.998852 0.994307 0.000144228 349269 27 3.39405 0.996574 0.996577 1.41628e+06 0.995405 0.999694 41360.1 1.16306e+06 184.296 184.296


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
0.956951 0.950674 0.00333042 0.0510123 0.0731943 0.00670964 43089.8 0.953802 0.953807 9.87521e+08 0.894472 0.15382 0.981266 0.989969


==> Data/Param/BACKUPICRA/maoris_all_measures_robotmap_dude.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
Freiburg101_scan 0.988986 0.773554 0.00454382 0 255 1.0752 0.868104 0.874662 119.631 0.590181 0.923545 19254.1 319279 1972.38 26052.9
Freiburg52_scan 0.788104 0.747233 0.0264605 0 255 0.227622 0.767125 0.767397 61.3298 0.632374 0.941688 9616.6 148242 4085.6 5689.4
Freiburg79_scan 0.982169 0.757188 0.000547991 0 255 0.4352 0.855128 0.862373 1952.9 0.687398 0.959853 5404.76 125604 64.1905 5415.38
NLB 0.949267 0.78298 0.00337778 0 255 0.84915 0.858142 0.862124 955.098 0.781472 0.992409 7016.04 495217 1693.73 2147.8
lab_a_scan 0.977069 0.467816 0.00667658 0 255 0.583392 0.632699 0.676083 48.2761 0.392276 0.955953 5024.67 369104 2629.67 14609.1
lab_b_scan 0.883629 0.730783 0.00347062 0 255 0.35551 0.799971 0.80358 651.901 0.785317 0.981385 6198.71 171219 585.75 2779.46
lab_c_scan 0.94355 0.927394 0.00655406 0 255 0.4352 0.935402 0.935437 1506.08 0.88977 0.989107 6677.88 134949 879.176 680.588
lab_d_scan 0.904136 0.765168 0.00954596 0 255 0.48804 0.828868 0.831755 195.788 0.73031 0.967002 11236.4 216800 2248.93 5532.53
lab_f_scan 0.926233 0.661622 0.00165903 0 255 0.71346 0.771879 0.782826 865.989 0.72131 0.98901 5325 384205 640.603 3687.92
lab_intel 0.948963 0.806341 0.0113843 0 255 0.540204 0.871858 0.874751 217.531 0.696716 0.978699 8229.76 304253 3629.48 3171.44
lab_ipa 0.97923 0.698324 0.00275542 0 255 0.663552 0.815258 0.826934 657.877 0.777181 0.96363 9067.42 126670 367.083 4756.08
office_a 0.875748 0.837153 0.00803351 0 255 0.81789 0.856016 0.856233 575.472 0.791909 0.986464 17150.6 613685 4992.52 3663.37
office_b 0.938064 0.915617 0.00782543 0 255 0.81789 0.926704 0.926772 1270.81 0.824725 0.989945 10970.8 443670 3534.23 1083.73
office_c 0.90963 0.871865 0.00273651 0 255 1.62409 0.890347 0.890547 1299.03 0.834806 0.99032 12366.4 479304 1302.32 3503.62
office_d 0.969573 0.719465 0.0115195 0 255 0.741642 0.826001 0.835209 166.371 0.665111 0.975971 9152.32 344628 4259 4451.4
office_e 0.911886 0.923957 0.0074303 0 255 0.897118 0.917882 0.917902 631.79 0.783542 0.988049 6268.91 271162 2031.06 1324.72
office_f 0.978794 0.924032 0.00402499 0 255 0.850226 0.950625 0.951019 3692.57 0.907278 0.993954 11490.9 362662 1545.67 730.148
office_g 0.981923 0.994648 0.00283001 0 255 4.7437 0.988245 0.988265 29186 0.935901 0.996792 26346.2 1.09045e+06 3295.5 298.694
office_h 0.904861 0.9997 0.0127298 0 255 1.05884 0.949919 0.951099 184405 0.841102 0.987377 20050 599305 7909.76 8.2381
office_i 0.969647 0.998705 0.00299165 0 255 3.39405 0.983962 0.984069 286780 0.954103 0.996988 36614.5 1.1146e+06 3436.74 41.4074


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
0.935573 0.815177 0.00685489 0.0495768 0.133279 0.00580269 0 0.871236 0.873303 25762 0.761139 0.131281 0.782507 0.977407


==> Data/Param/BACKUPICRA/maoris_all_measures_robotmap_voronoi.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
Freiburg101_scan 0.957838 0.654232 0.0105549 0 255 1.0752 0.777446 0.791611 610.902 0.816543 0.98154 13329.6 291559 4230.19 1503.88
Freiburg52_scan 0.935252 0.897698 0.0081992 0 196 0.227622 0.91609 0.916283 859.597 0.882227 0.981692 12952.9 155379 1219.7 1919.6
Freiburg79_scan 0.958558 0.856559 0.00412453 0 255 0.4352 0.904692 0.906124 1972.77 0.895495 0.991243 5166.29 124743 523 624.619
NLB 0.888978 0.793697 0.00383923 0 255 0.84915 0.83864 0.839987 1160.19 0.795867 0.993207 6899.14 500149 1915.36 1552.8
lab_a_scan 0.95978 0.555904 0.00712405 0 219 0.583392 0.704033 0.730442 196.84 0.614116 0.983552 5063 363186 2706.07 3452.11
lab_b_scan 0.927816 0.987205 0.00205325 0 237 0.35551 0.956589 0.95705 57443.6 0.969249 0.997747 6674.08 175020 352.625 57.6667
lab_c_scan 0.934165 0.959333 0.00714485 0 255 0.4352 0.946582 0.946665 2803.57 0.907212 0.990944 6870.35 139985 998.412 343.588
lab_d_scan 0.918665 0.862085 0.00279645 0 255 0.48804 0.889476 0.889926 2590.47 0.909756 0.989568 13311.6 223389 608.333 1887
lab_f_scan 0.862842 0.746028 0.00229638 0 223 0.71346 0.800194 0.802312 869.313 0.749864 0.991266 5216.95 392699 906.698 2599.19
lab_intel 0.925818 0.803649 0.0118557 0 224 0.540204 0.860418 0.862573 216.338 0.689422 0.97916 7972.23 313418 3805.31 3035.15
lab_ipa 0.82921 0.612848 0.0150455 0 255 0.663552 0.704798 0.712867 95.5529 0.658695 0.947518 8104.25 132270 1914 5861.25
office_a 0.929202 0.894008 0.00669782 0 217 0.81789 0.911265 0.911435 1522.75 0.856861 0.990796 18401.9 625396 4166.56 1813.89
office_b 0.965883 0.970651 0.00763988 0 225 0.81789 0.968261 0.968264 2813.33 0.851421 0.991465 11529.6 460210 3526.17 534.867
office_c 0.961551 0.9972 0.00315727 0 219 1.62409 0.979051 0.979214 104110 0.940307 0.996844 13287 519414 1646.35 40.2647
office_d 0.888567 0.868261 0.0119877 0 208 0.741642 0.878296 0.878355 580.337 0.761509 0.984202 9397.2 356623 4627 1248.04
office_e 0.940795 0.919977 0.00565322 0 224 0.897118 0.93027 0.930328 1785.58 0.856617 0.992112 6876.44 276547 1579.03 674.469
office_f 0.966125 0.890379 0.00644042 0 226 0.850226 0.926707 0.927479 1204.77 0.848119 0.990148 11252.5 379792 2433.26 1457.81
office_g 0.942988 0.868825 0.00509338 0 213 4.7437 0.904388 0.905147 688.645 0.789388 0.98897 25664.7 1.16238e+06 5868.81 7381.42
office_h 0.908699 0.929815 0.010533 0 224 1.05884 0.919136 0.919196 1261.03 0.840384 0.987324 23025.2 645653 6869.1 1716.24
office_i 0.959412 0.998285 0.00469181 0 214 3.39405 0.978462 0.978655 134136 0.930404 0.995468 36208.3 1.15316e+06 5356.67 58.1111


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
0.928107 0.853332 0.00684643 0.0368943 0.126479 0.00361422 0 0.88915 0.889934 15846.1 0.828173 0.0954378 0.84977 0.987238


==> Data/Param/BACKUPICRA/maoris_all_measures_sketch_lexez_dude.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
00 0.761511 0.340176 0.0304221 0 7 0.30682 0.470274 0.508967 10.6344 0.311369 0.881354 4917.85 134907 4294 14528.9
01 0.973316 0.495361 0.00426654 0 5 0.228627 0.656567 0.694365 529.2 0.820864 0.966907 9816.89 106208 581.222 3389.78
02 0.795405 0.416215 0.0207848 0 5 0.244818 0.546474 0.575378 28.7932 0.483947 0.893392 5287 82493.4 1732.7 8742.1
03 1 0.125 0 0 1 0.129536 0.222222 0.353553 inf 0.294884 0.708333 6207.12 99314 0 43449.9
04 0.808849 0.276648 0.0205608 0 3 0.210021 0.412284 0.47304 16.0905 0.334505 0.813383 6062.9 105597 1660.8 23957.7
05 0.937912 0.234425 0.0159802 0 3 0.257958 0.375097 0.468903 17.013 0.314171 0.80154 5723.45 109382 1355.64 27144.4
06 0.98431 0.462682 0.00354925 0 4 0.188784 0.629475 0.67485 136.796 0.546894 0.872514 6995.25 77244.2 329.75 11978.8
07 0.966776 0.368842 0.00863271 0 2 0.214109 0.533966 0.597149 63.3096 0.516776 0.83209 12996 104516 942.2 22770.8
08 0.837353 0.589848 0.00720016 0 5 0.206628 0.692139 0.702788 183.565 0.692986 0.930224 9574.62 98431.1 693 7408.5
09 0.876864 0.27173 0.0152831 0 3 0.226304 0.41489 0.48813 28.0788 0.453875 0.864214 9006.78 126113 2116.44 19113.7
10 0.869209 0.292582 0.00732954 0 4 0.13743 0.437798 0.504296 64.334 0.469468 0.880018 5060.85 90114.2 571.462 12404.8
11 0.935127 0.625809 0.0111499 0 4 0.228032 0.74982 0.764991 91.0377 0.628976 0.896394 5453.17 46164.2 506.5 5459.5
12 0.877122 0.25981 0.0249114 0 4 0.48042 0.400877 0.477373 11.1685 0.329658 0.862426 12875.4 276773 8451.55 37752.9
13 0.908826 0.459156 0.00314377 0 5 0.48042 0.610085 0.645982 221.064 0.607884 0.909546 21427.7 272392 933.4 28286.9
14 0.909619 0.266361 0.00105524 0 3 0.151552 0.41206 0.492227 325.3 0.470905 0.852971 4254.91 63357.4 71.5455 11583
15 0.871622 0.309193 0.0181155 0 4 0.13743 0.456463 0.519133 30.0641 0.467463 0.889604 5847.73 98450 1703.82 11239.1
16 1 0.166667 0 0 1 0.186368 0.285714 0.408248 inf 0.342997 0.722222 11372.7 136472 0 56863.3
17 0.999274 0.33005 0.000199683 0 2 1.62991 0.496207 0.574291 1556.01 0.453124 0.795057 14723.5 144151 33.3333 40920.2
18 0.91331 0.729878 0.00318368 0 9 1.67365 0.811356 0.816459 512.939 0.761838 0.960767 39381.5 555294 1905.08 22378.8
19 0.794454 0.709719 0.0250093 0 11 1.67365 0.7497 0.750892 54.08 0.603815 0.941292 36026.5 629996 17348.6 24191.3
20 0.871014 0.555607 0.0121011 0 7 1.72788 0.678445 0.695659 74.7793 0.590209 0.914759 24186.3 327944 3635.3 29177.5
21 0.879322 0.463093 0.00272658 0 5 0.896967 0.60668 0.638129 274.229 0.618532 0.912432 25327.4 318982 917 32127.2
22 0.853948 0.521364 0.00972982 0 6 0.896967 0.647442 0.667246 73.5198 0.566014 0.904495 21826.9 296622 2862.7 30762.1
23 0.833283 0.596451 0.0120484 0 6 0.740908 0.695252 0.704991 46.6823 0.497018 0.872233 21140.4 276666 3091.11 40532.4
24 0.829247 0.42644 0.0269081 0 7 1.71362 0.563236 0.594663 18.0472 0.414855 0.891153 34516.8 672772 19131.2 67258.5
25 0.77653 0.418975 0.0243166 0 6 1.72788 0.544283 0.570392 27.6288 0.483704 0.884963 23989.8 338854 7398.56 39767.7
00 0.831824 0.331216 0.0218441 0 7 0.30682 0.473782 0.524894 17.9548 0.392538 0.881318 6672.83 137567 3139.58 16284.3
01 0.884079 0.446515 0.005182 0 5 0.228627 0.593351 0.628295 351.162 0.778378 0.960744 8694.5 105510 650.5 4015.9
02 0.852342 0.328928 0.0125757 0 5 0.244818 0.474674 0.529489 25.2985 0.398667 0.860063 4660.67 87191 1165.75 13779.1
03 1 0.125 0 0 1 0.129536 0.222222 0.353553 inf 0.294884 0.708333 6188.38 99014 0 43318.6
04 0.862592 0.220093 0.00940394 0 3 0.210021 0.350703 0.435718 26.0623 0.31032 0.795697 5164.92 110271 756.615 28882.6
05 0.914769 0.23123 0.00603017 0 3 0.257958 0.369148 0.459915 51.6569 0.378277 0.821792 5975.58 107438 516.167 24078.1
06 0.984587 0.460654 0.00365878 0 4 0.188784 0.627651 0.673464 131.151 0.54559 0.872236 6982.75 77238.6 342.875 11993.8
07 0.880309 0.347058 0.0605177 0 2 0.214109 0.497844 0.552737 7.90254 0.35187 0.788279 11355.8 98290.8 6031.25 23418.2
08 0.894997 0.434968 0.00280575 0 5 0.206628 0.585422 0.623935 236.879 0.592713 0.908864 7158.45 99163 288.909 10372.5
09 0.851037 0.245996 0.0134454 0 3 0.226304 0.381669 0.45755 24.5141 0.403839 0.846238 8142.8 129432 1858 23139.6
10 0.885484 0.269236 0.00593484 0 4 0.13743 0.412922 0.488267 65.7691 0.437244 0.868098 4748.79 91447.9 466.643 14149.8
11 0.848236 0.407763 0.0180018 0 4 0.228032 0.550763 0.588115 28.3423 0.451364 0.862096 3222.56 45082.9 732.889 6994.22
12 0.973978 0.315009 0.00504283 0 4 0.48042 0.476051 0.553906 100.146 0.528301 0.895351 18012.8 284662 1511.92 33864.8
13 0.927226 0.323214 0.0168946 0 5 0.48042 0.479339 0.547441 23.6573 0.414487 0.885313 12644.9 262207 4506.62 31098.9
14 0.925672 0.208049 0.0011875 0 3 0.151552 0.33974 0.438846 216.105 0.415807 0.843619 3303.86 62748.1 78.8571 12165.1
15 0.804546 0.221399 0.0144941 0 4 0.13743 0.347243 0.42205 21.7424 0.367607 0.870216 4160.53 99581.1 1349.27 14122.8
16 1 0.125 0 0 1 0.186368 0.222222 0.353553 inf 0.294884 0.708333 8496.12 135938 0 59472.9
17 0.998718 0.327554 0.000351468 0 2 1.62991 0.493314 0.571956 881.82 0.452043 0.794804 14697.2 144116 58.6667 40942.5
18 0.856597 0.663833 0.0182586 0 9 1.67365 0.747995 0.75408 48.6414 0.56992 0.92534 34393.1 555942 10621.6 37008.6
19 0.753419 0.646733 0.023286 0 11 1.67365 0.696011 0.698041 42.3228 0.554929 0.934369 32940.2 634865 15973.4 30934
20 0.730152 0.396994 0.0244704 0 7 1.72788 0.514336 0.538392 19.2936 0.408317 0.888641 15644.4 320583 7507.17 34626.6
21 0.899739 0.351892 0.0196254 0 5 0.896967 0.505918 0.562682 17.9734 0.376142 0.86556 15725.2 316923 6082.75 45584.9
22 0.941537 0.44718 0.0162693 0 6 0.896967 0.606368 0.648873 33.8259 0.47713 0.898055 15985.2 287707 4542.42 29931.8
23 0.787675 0.382913 0.0291165 0 6 0.740908 0.515316 0.549191 6.58088 0.217685 0.812457 9779.46 280189 6940.15 59994.8
24 0.8658 0.39413 0.0166392 0 7 1.71362 0.541677 0.584155 23.4814 0.414288 0.885727 33313.4 692461 12039.7 81597.2
25 0.942228 0.432945 0.00732827 0 6 1.72788 0.593283 0.638696 57.0299 0.434087 0.83988 25913.6 381030 2299.8 75282.6


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
#0.887085 0.412003 0.0118695 0.0720763 0.16041 0.00947798 0 0.562674 0.604551 inf 0.502951 0.139254 0.483825 0.871319
#0.888367 0.349442 0.0135525 0.0730397 0.131107 0.0127442 0 0.501585 0.557165 inf 0.433127 0.113973 0.414387 0.85467

0.887726 0.38072249 -1 0.072558 0.1457585 -1 -1 -1 -1 -1 -1 -1 0.4525835 -1


==> Data/Param/BACKUPICRA/maoris_all_measures_sketch_lexez_voronoi.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
00 0.882937 0.352722 0.00658898 0 203 0.30682 0.504073 0.55806 41.459 0.392126 0.844088 8162.62 156173 1049.23 29305.2
01 0.896797 0.327936 0.00664384 0 255 0.228627 0.480255 0.542303 66.0519 0.429173 0.825305 9735 131992 663.111 29336.7
02 0.747541 0.377025 0.0093359 0 176 0.244818 0.501246 0.530888 32.4938 0.339194 0.786051 6328.9 105613 690.8 29777.8
03 0.967476 0.241137 0.00559502 0 143 0.129536 0.386053 0.483006 67.3441 0.414492 0.80564 5866.5 74144.9 340.625 18962
04 0.702798 0.189989 0.0227524 0 130 0.210021 0.299116 0.365409 13.9213 0.317735 0.807921 5908.9 106160 1814.8 24829.1
05 0.904867 0.41086 0.0138006 0 174 0.257958 0.565123 0.609732 32.8092 0.455386 0.877549 5769.09 95093.2 1310 12764.1
06 0.957361 0.495097 0.00338102 0 156 0.188784 0.652668 0.688467 207.986 0.54831 0.870445 7110.88 77941.6 214.125 12444.9
07 0.996982 0.390223 0.000655301 0 100 0.214109 0.560905 0.623735 530.37 0.456019 0.784799 13852.6 120105 85.6 36647.2
08 0.923091 0.244491 0.00070555 0 158 0.206628 0.386589 0.475066 348.76 0.408487 0.791368 10164.9 128714 102.75 36510.5
09 0.906574 0.293847 0.00259843 0 161 0.226304 0.443834 0.516134 101.08 0.401623 0.802747 10716.4 149342 406.778 38923.2
10 0.892702 0.378435 0.00413372 0 196 0.13743 0.531539 0.581231 83.9751 0.396565 0.833426 5326.69 98733.7 305.615 20492.6
11 0.885241 0.64028 0.0123474 0 192 0.228032 0.743093 0.752863 84.9207 0.61859 0.892599 5439.83 46395.2 519.833 5717.17
12 0.872622 0.447303 0.00256941 0 174 0.48042 0.591437 0.624761 118.814 0.359763 0.79048 20702 353135 624.909 98461.9
13 0.772963 0.490323 0.00624792 0 200 0.48042 0.600025 0.615631 95.4634 0.509812 0.873945 20898.4 285825 1462.7 42778
14 0.840929 0.416493 0.00484835 0 238 0.151552 0.557078 0.591812 94.1948 0.50714 0.879896 4022.73 59705 303.727 8395
15 0.855037 0.342062 0.0129848 0 129 0.13743 0.488641 0.54081 22.7157 0.358522 0.824789 6256.82 111817 1294.73 23787.9
16 0.663723 0.258584 0.0740964 0 108 0.186368 0.372171 0.41428 3.17822 0.15481 0.722565 6034.83 106993 5337.83 38060.3
17 0.942643 0.328823 0.00378308 0 135 1.62991 0.487567 0.556743 135.87 0.435186 0.78944 14392.5 144616 364.333 42046.5
18 0.781136 0.522373 0.0113866 0 237 1.67365 0.62607 0.638783 44.1291 0.490799 0.89477 34376.9 589351 6909.67 66444.4
19 0.95237 0.440262 0.00544493 0 98 1.67365 0.602158 0.647528 64.1387 0.426673 0.841503 49426.7 786012 3948.45 153406
21 0.824012 0.489483 0.00799183 0 192 0.896967 0.614148 0.635091 70.4915 0.492153 0.869274 24038.3 336253 2206.1 51976.6
22 0.869814 0.685933 0.00324189 0 197 0.896967 0.767007 0.772421 209.861 0.553221 0.887447 23840.6 311579 849 41691.4
23 0.854353 0.329697 0.00327413 0 205 0.740908 0.475787 0.530733 97.3564 0.347566 0.765538 23487.8 356447 743.778 115619
24 0.850247 0.37239 0.00525442 0 224 1.71362 0.517936 0.562693 82.8622 0.440729 0.846065 50436.5 786397 3211.55 149044
25 0.899498 0.427169 0.00670651 0 160 1.72788 0.579253 0.619869 86.7115 0.498013 0.86114 29378.4 372687 2009.89 62823.9
00 0.949303 0.32614 0.00410961 0 203 0.30682 0.485487 0.556422 89.768 0.420815 0.840629 9288.33 157635 524.083 31122.2
01 0.913363 0.296016 0.00523746 0 255 0.228627 0.447122 0.519971 66.4242 0.384733 0.805358 8821.1 136296 523.9 34548.6
02 0.784404 0.280463 0.0164033 0 176 0.244818 0.41319 0.469037 11.2081 0.236629 0.756582 4567.42 108270 1259 35044.5
03 0.971453 0.163787 0.0110124 0 143 0.129536 0.280314 0.398888 18.0695 0.325935 0.774222 5221.5 76678.2 966.875 22916.6
04 0.849356 0.219056 0.0111659 0 130 0.210021 0.348287 0.431343 25.0403 0.329285 0.813843 5050.08 105596 871.462 24437.6
05 0.862117 0.313493 0.0128326 0 174 0.257958 0.459791 0.519872 27.4428 0.418203 0.869942 5179.83 95510.3 1311.92 13741.4
06 0.962807 0.495604 0.00303508 0 156 0.188784 0.654371 0.690775 233.181 0.550465 0.870901 7133.62 77970.1 192 12423.5
07 0.9961 0.477504 0.00150735 0 100 0.214109 0.645549 0.689668 334.877 0.528969 0.813489 17190.5 117145 196.5 30603
08 0.952665 0.178993 0.000362484 0 158 0.206628 0.301364 0.412941 427.352 0.327979 0.762314 7394.73 132978 52.6364 43715.1
09 0.945798 0.290611 0.00689138 0 161 0.226304 0.444609 0.52427 48.517 0.378728 0.806422 9239.4 144670 761.4 36183.9
10 0.891785 0.343894 0.00881803 0 196 0.13743 0.496374 0.553786 33.0341 0.348195 0.82651 4566.64 97765.2 648.786 20831.4
11 0.913095 0.424064 0.00918808 0 192 0.228032 0.579154 0.622263 50.6085 0.458483 0.848043 3573 47571.4 382.444 8781.89
12 0.76848 0.325936 0.00561257 0 174 0.48042 0.457733 0.500475 43.9037 0.311934 0.774542 18155.2 359701 1369.42 108619
13 0.854362 0.440245 0.00829286 0 200 0.48042 0.58107 0.613293 36.4275 0.37203 0.833792 15104.8 295996 2046.69 59968.2
14 0.880369 0.336769 0.00272152 0 238 0.151552 0.487177 0.544501 122.743 0.464882 0.874181 3207.07 59195.2 175.643 8805.79
15 0.919373 0.256696 0.00700149 0 129 0.13743 0.401335 0.485797 33.9421 0.317176 0.807698 4914.2 114895 595.6 27929.3
16 0.877253 0.372035 0.00276931 0 108 0.186368 0.522488 0.571287 141.968 0.385194 0.779498 8302.88 109094 193.25 33015.8
17 0.944499 0.329136 0.00352025 0 135 1.62991 0.48816 0.557556 146.384 0.436261 0.789692 14416.8 144631 339 42018.2
18 0.743953 0.447247 0.0214035 0 237 1.67365 0.558648 0.576828 18.2221 0.392838 0.86834 32234 597284 12780.7 82668.6
19 0.906224 0.40324 0.00490535 0 98 1.67365 0.558131 0.604505 64.5981 0.412006 0.839931 45351.1 783065 3562.58 154312
21 0.872862 0.365249 0.0143729 0 192 0.896967 0.514997 0.564634 15.852 0.286833 0.788909 17666.9 376568 4141.08 101346
22 0.869261 0.536603 0.0101444 0 197 0.896967 0.663575 0.68297 31.303 0.37217 0.83095 17772.3 329178 2755.33 67828.8
23 0.910291 0.195182 0.00142671 0 205 0.740908 0.321442 0.421512 80.489 0.250904 0.7204 16219.5 390385 500.077 157311
24 0.869467 0.310154 0.00457978 0 224 1.71362 0.457212 0.519296 71.1067 0.386647 0.829291 42547.7 799956 2805.38 170624
25 0.883619 0.378789 0.0133437 0 160 1.72788 0.530264 0.578537 27.7744 0.382467 0.824741 24172 385220 4041.4 82955.4


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
#0.865749 0.395717 0.00945474 0.0814925 0.117552 0.0143285 0 0.543165 0.585313 109.478 0.430083 0.0931408 0.429173 0.830751
#0.89169 0.340276 0.00762633 0.0617984 0.0972785 0.0052471 0 0.49258 0.550837 88.0095 0.37919 0.0752768 0.382467 0.814009

0.8787195 0.3679965 -1 0.07164545 0.10741525 -1 -1 -1 -1 -1 -1 -1 0.399094 -1


==> Data/Param/BACKUPICRA/maoris_param_doors.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy t m
0.705123 0.99215 0.149651 0.270203 0.0151781 0.209668 0.824367 0.836414 inf 0.626108 0.212806 0.667293 0.862944 5 -1
0.913264 0.983638 0.0166441 0.0677643 0.0346195 0.0215064 0.947145 0.947798 284625 0.842509 0.137444 0.891122 0.980238 10 -1
0.929732 0.988426 0.00845957 0.0623938 0.0173284 0.0123031 0.958181 0.95863 1.93239e+07 0.910589 0.0914443 0.95201 0.990287 15 -1
0.936193 0.972855 0.00595349 0.0703064 0.0457848 0.00893242 0.954172 0.954348 2.15638e+07 0.896185 0.133411 0.952948 0.989476 20 -1
0.939921 0.961827 0.00475078 0.0689363 0.0550254 0.00636434 0.950748 0.950811 2.16001e+07 0.894324 0.146213 0.94992 0.990219 25 -1
0.94356 0.953948 0.00394405 0.0730321 0.0607307 0.00619512 0.948725 0.94874 2.23771e+07 0.896832 0.146842 0.967516 0.990371 30 -1
0.933492 0.945594 0.00409593 0.0731216 0.0648298 0.00615208 0.939504 0.939523 2.1769e+07 0.892262 0.145584 0.960484 0.990245 35 -1
0.934826 0.936353 0.00405495 0.0714129 0.0766306 0.00614646 0.935589 0.93559 2.17685e+07 0.876887 0.156283 0.960484 0.988682 40 -1
0.937631 0.936572 0.0037322 0.070826 0.0766928 0.00513279 0.937102 0.937102 2.17685e+07 0.878627 0.155607 0.960484 0.989009 45 -1
0.932387 0.929578 0.00372135 0.0688701 0.0759649 0.0051378 0.93098 0.930981 2.11757e+07 0.863213 0.155315 0.938443 0.986072 50 -1
0.93161 0.926865 0.0037202 0.0689144 0.075493 0.00513866 0.929231 0.929234 2.04072e+07 0.862385 0.15475 0.938443 0.986034 55 -1
0.931309 0.913064 0.00346572 0.0658769 0.0867621 0.00509497 0.922096 0.922141 2.03736e+07 0.847146 0.174227 0.925839 0.983814 60 -1
0.922206 0.890745 0.00340448 0.0680941 0.0982866 0.00506458 0.906202 0.906339 2.03528e+07 0.823108 0.197624 0.871431 0.980253 65 -1
0.903902 0.852282 0.00320718 0.0703536 0.114852 0.00474221 0.877333 0.877712 2.02614e+07 0.788216 0.196994 0.813733 0.977043 70 -1
0.897444 0.837024 0.00313825 0.0749338 0.112909 0.00470857 0.866182 0.866708 2.02588e+07 0.771281 0.18939 0.781043 0.974694 75 -1
0.892445 0.83033 0.00309444 0.0841558 0.121372 0.00469168 0.860268 0.860827 2.02588e+07 0.768435 0.189982 0.781043 0.974373 80 -1
0.890695 0.828548 0.00309434 0.0820782 0.118926 0.00469175 0.858498 0.85906 1.97298e+07 0.766948 0.188151 0.781043 0.974293 85 -1
0.888609 0.826256 0.00309193 0.0818653 0.117649 0.00469252 0.856299 0.856865 1.97296e+07 0.764358 0.185974 0.781043 0.974089 90 -1
0.888609 0.826256 0.00309193 0.0818653 0.117649 0.00469252 0.856299 0.856865 1.97296e+07 0.764358 0.185974 0.781043 0.974089 95 -1
0.888609 0.826256 0.00309193 0.0818653 0.117649 0.00469252 0.856299 0.856865 1.97296e+07 0.764358 0.185974 0.781043 0.974089 100 -1


==> Data/Param/BACKUPICRA/maoris_param_doors_sketch.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy t m
0.682852 0.946649 0.151161 0.112726 0.0819244 0.0855681 0.793398 0.804004 inf 0.678096 0.0898508 0.702385 0.863417 15 -1
0.747929 0.940184 0.08987 0.104552 0.0709114 0.0613093 0.833108 0.838564 inf 0.741595 0.0955048 0.769875 0.910502 20 -1
0.796052 0.929316 0.0559429 0.0856128 0.066319 0.0303764 0.857538 0.860107 inf 0.785262 0.0766113 0.80093 0.939201 25 -1
0.84701 0.911769 0.0367378 0.0740119 0.0629364 0.0257333 0.878198 0.878793 1294.22 0.822481 0.0838257 0.844136 0.956922 30 -1
0.865421 0.894655 0.0306866 0.0630313 0.0659564 0.022003 0.879796 0.879917 1287.56 0.829975 0.0854447 0.844204 0.962215 35 -1
0.868465 0.886048 0.027594 0.0630477 0.0709187 0.01989 0.877168 0.877212 1229.52 0.837101 0.0863447 0.858092 0.964881 40 -1
0.881714 0.879629 0.0254878 0.0551187 0.0739024 0.0193796 0.88067 0.880671 1230.14 0.840787 0.0843861 0.862178 0.966586 45 -1
0.883994 0.874183 0.0244143 0.0659521 0.0814477 0.0196705 0.879061 0.879075 1260.63 0.835344 0.0964884 0.868135 0.965874 50 -1
0.887753 0.873411 0.0232384 0.0675042 0.0799772 0.0198739 0.880524 0.880553 1394.9 0.840462 0.0987447 0.883455 0.967008 55 -1
0.885313 0.864417 0.0230818 0.0694918 0.0786316 0.0200194 0.87474 0.874803 1375.54 0.83353 0.102559 0.879412 0.966013 60 -1
0.884255 0.861509 0.023023 0.0707239 0.0812393 0.0200407 0.872734 0.872808 1375.23 0.832652 0.103885 0.879412 0.965952 65 -1
0.884255 0.861509 0.023023 0.0707239 0.0812393 0.0200407 0.872734 0.872808 1375.23 0.832652 0.103885 0.879412 0.965952 70 -1
0.884255 0.861509 0.023023 0.0707239 0.0812393 0.0200407 0.872734 0.872808 1375.23 0.832652 0.103885 0.879412 0.965952 75 -1
0.884604 0.85815 0.0229605 0.0709233 0.0816615 0.0200754 0.871176 0.871277 1346.11 0.829153 0.103496 0.868135 0.965404 80 -1
0.884604 0.85815 0.0229605 0.0709233 0.0816615 0.0200754 0.871176 0.871277 1346.11 0.829153 0.103496 0.868135 0.965404 85 -1
0.884604 0.85815 0.0229605 0.0709233 0.0816615 0.0200754 0.871176 0.871277 1346.11 0.829153 0.103496 0.868135 0.965404 90 -1
0.884604 0.85815 0.0229605 0.0709233 0.0816615 0.0200754 0.871176 0.871277 1346.11 0.829153 0.103496 0.868135 0.965404 95 -1
0.884604 0.85815 0.0229605 0.0709233 0.0816615 0.0200754 0.871176 0.871277 1346.11 0.829153 0.103496 0.868135 0.965404 100 -1


==> Data/Param/BACKUPICRA/maoris_param_margin.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy t m
0.932583 0.92832 0.00386141 0.0802896 0.0797228 0.00617045 0.930446 0.930449 2.17655e+07 0.870309 0.15958 0.949557 0.988406 0 -1
0.939815 0.937033 0.00389981 0.069854 0.0753606 0.00615533 0.938422 0.938423 2.17686e+07 0.877637 0.156072 0.960484 0.988721 0.05 -1
0.934826 0.936353 0.00405495 0.0714129 0.0766306 0.00614646 0.935589 0.93559 2.17685e+07 0.876887 0.156283 0.960484 0.988682 0.1 -1
0.934826 0.936353 0.00405495 0.0714129 0.0766306 0.00614646 0.935589 0.93559 2.17685e+07 0.876887 0.156283 0.960484 0.988682 0.15 -1
0.934831 0.936353 0.00405495 0.0714023 0.0766306 0.00614646 0.935592 0.935592 2.17685e+07 0.876887 0.156283 0.960484 0.988682 0.2 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.25 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.3 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.35 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.4 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.45 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.5 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.55 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.6 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.65 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.7 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.75 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.8 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.85 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.9 -1
0.940858 0.933936 0.00414684 0.0604858 0.0806055 0.00617254 0.937384 0.93739 2.17685e+07 0.876056 0.158414 0.960484 0.988023 0.95 -1


==> Data/Param/BACKUPICRA/maoris_param_margin_sketch.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy t m
0.871086 0.885561 0.0271015 0.0620937 0.0693039 0.0188254 0.878264 0.878294 1229.23 0.837764 0.0841084 0.857714 0.965399 0 -1
0.868465 0.886048 0.027594 0.0630477 0.0709187 0.01989 0.877168 0.877212 1229.52 0.837101 0.0863447 0.858092 0.964881 0.05 -1
0.868465 0.886048 0.027594 0.0630477 0.0709187 0.01989 0.877168 0.877212 1229.52 0.837101 0.0863447 0.858092 0.964881 0.1 -1
0.868465 0.886048 0.027594 0.0630477 0.0709187 0.01989 0.877168 0.877212 1229.52 0.837101 0.0863447 0.858092 0.964881 0.15 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.2 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.25 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.3 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.35 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.4 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.45 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.5 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.55 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.6 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.65 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.7 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.75 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.8 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.85 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.9 -1
0.868482 0.887121 0.0275911 0.0630466 0.0694724 0.0198899 0.877703 0.877752 1229.56 0.837128 0.0863198 0.858092 0.964886 0.95 -1


==> Data/Param/BACKUPICRA/maoris_param_ripples.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy t m
0.655933 0.992418 0.166051 0.28976 0.0138673 0.258308 0.789831 0.80682 inf 0.642357 0.227596 0.708096 0.8494 5 -1
0.888211 0.970128 0.0140244 0.089611 0.0457992 0.0165842 0.927364 0.928266 1.57002e+06 0.844828 0.121465 0.85401 0.982271 10 -1
0.93336 0.953316 0.00421576 0.0743348 0.0557259 0.00632075 0.943233 0.943285 3.20475e+06 0.895637 0.124381 0.952688 0.991139 15 -1
0.93031 0.938511 0.0047242 0.0731192 0.054952 0.00639317 0.934392 0.934401 9.94479e+06 0.886074 0.124073 0.949315 0.989885 20 -1
0.93213 0.936051 0.00439131 0.0703143 0.0609199 0.00638722 0.934086 0.934088 2.06947e+07 0.879678 0.134027 0.930991 0.989293 25 -1
0.92564 0.937651 0.00576666 0.0758424 0.0659737 0.00828409 0.931607 0.931626 1.80922e+07 0.865845 0.15975 0.934461 0.986807 30 -1
0.935282 0.946348 0.00420619 0.0724702 0.0659245 0.00639312 0.940782 0.940799 5.69485e+06 0.884784 0.158279 0.960923 0.989373 35 -1
0.934826 0.936353 0.00405495 0.0714129 0.0766306 0.00614646 0.935589 0.93559 2.17685e+07 0.876887 0.156283 0.960484 0.988682 40 -1
0.93139 0.930812 0.0047901 0.0654338 0.0786664 0.0072516 0.931101 0.931101 1.1537e+06 0.864849 0.146802 0.930371 0.988162 45 -1
0.938649 0.866237 0.0060848 0.0717833 0.135687 0.00984549 0.900991 0.901717 691416 0.830924 0.144537 0.845717 0.983504 50 -1
0.93552 0.913226 0.00789355 0.0670588 0.109713 0.0130576 0.924239 0.924306 584455 0.855304 0.134524 0.874505 0.983016 55 -1
0.931458 0.892858 0.0142813 0.0609633 0.146568 0.0233694 0.911749 0.911954 881452 0.802447 0.155363 0.832492 0.974801 60 -1
0.926941 0.917618 0.0166202 0.0675723 0.126662 0.0238086 0.922256 0.922268 548208 0.789902 0.180835 0.857064 0.970804 65 -1
0.911823 0.936388 0.0238022 0.0817813 0.0775879 0.0340493 0.923942 0.924024 72635.3 0.766573 0.184662 0.826629 0.965617 70 -1
0.894446 0.92651 0.0313856 0.0895508 0.0999687 0.0490605 0.910196 0.910337 43092.8 0.746249 0.194552 0.818152 0.957681 75 -1
0.892536 0.933006 0.037809 0.090223 0.0958051 0.0558197 0.912322 0.912547 62643.6 0.731665 0.204793 0.796747 0.951942 80 -1
0.882848 0.935998 0.044022 0.115132 0.0942479 0.0648402 0.908646 0.909034 74602.7 0.724119 0.217104 0.796844 0.947649 85 -1
0.878467 0.944729 0.0490747 0.120618 0.092262 0.0733162 0.910394 0.910996 75453.7 0.719579 0.22 0.78208 0.943148 90 -1
0.880463 0.945671 0.0552383 0.107941 0.0898975 0.0823873 0.911903 0.912485 71401.4 0.711452 0.21498 0.762519 0.937351 95 -1


==> Data/Param/BACKUPICRA/maoris_param_ripples_sketch.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy t m
0.661799 0.952043 0.17502 0.137186 0.0930476 0.116823 0.780821 0.793764 inf 0.671568 0.117314 0.699079 0.84719 15 -1
0.74346 0.957172 0.100201 0.115556 0.0766155 0.0911572 0.836887 0.843575 inf 0.746074 0.0998314 0.755599 0.906549 20 -1
0.808799 0.933484 0.0655351 0.0932316 0.0686454 0.0639471 0.86668 0.868908 inf 0.781177 0.0918243 0.798356 0.932253 25 -1
0.839895 0.916726 0.0383828 0.0779603 0.0767209 0.0235578 0.87663 0.87747 1473.13 0.820995 0.0758688 0.840163 0.955393 30 -1
0.862496 0.897397 0.0321171 0.0660403 0.0696513 0.0209964 0.879601 0.879774 1501.35 0.82947 0.0844195 0.849583 0.960759 35 -1
0.868465 0.886048 0.027594 0.0630477 0.0709187 0.01989 0.877168 0.877212 1229.52 0.837101 0.0863447 0.858092 0.964881 40 -1
0.866364 0.883486 0.0304223 0.0665551 0.0593858 0.019304 0.874841 0.874883 973.082 0.817213 0.0898655 0.840344 0.960493 45 -1
0.83759 0.874222 0.0412434 0.0717058 0.101933 0.024371 0.855514 0.85571 666.778 0.742375 0.110684 0.761637 0.941969 50 -1
0.785456 0.891164 0.0993077 0.0967825 0.168285 0.080774 0.834977 0.836642 inf 0.66428 0.166155 0.688552 0.888407 55 -1
0.710275 0.903341 0.172879 0.18476 0.153054 0.16285 0.795258 0.801012 inf 0.619295 0.147625 0.652001 0.833209 60 -1


==> Data/Param/BACKUPICRA/maoris_param_threshold.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy t m
0.895992 0.813375 0.00609841 0.0811663 0.0989866 0.00751382 0.852687 0.853684 623347 0.71457 0.204011 0.782662 0.973317 0 -1
0.894638 0.823427 0.00561452 0.0896837 0.114048 0.00774722 0.857557 0.858294 1.8582e+07 0.71727 0.216487 0.748512 0.973679 0.05 -1
0.912943 0.862374 0.00376313 0.0767356 0.104388 0.00412301 0.886938 0.887298 1.872e+07 0.779839 0.197273 0.817983 0.982084 0.1 -1
0.912287 0.878608 0.0043773 0.0800417 0.0907587 0.00491319 0.89513 0.895289 1.85688e+07 0.802801 0.1777 0.840396 0.98367 0.15 -1
0.920266 0.903556 0.0046067 0.0808741 0.0776346 0.00579921 0.911834 0.911873 4.61879e+06 0.837366 0.18027 0.87933 0.985888 0.2 -1
0.932603 0.933305 0.00366924 0.0814507 0.0735515 0.00588766 0.932954 0.932954 2.17774e+07 0.874641 0.159002 0.960484 0.989381 0.25 -1
0.934826 0.936353 0.00405495 0.0714129 0.0766306 0.00614646 0.935589 0.93559 2.17685e+07 0.876887 0.156283 0.960484 0.988682 0.3 -1
0.935671 0.940943 0.00453395 0.0727232 0.0823019 0.00646138 0.9383 0.938303 2.36349e+07 0.879198 0.154708 0.951422 0.988529 0.35 -1
0.950874 0.956686 0.00490417 0.0579911 0.0704188 0.00756711 0.953771 0.953776 2.36349e+07 0.897974 0.117352 0.951422 0.989785 0.4 -1
0.961451 0.968511 0.00487842 0.047254 0.0649856 0.00727606 0.964968 0.964974 2.21055e+07 0.926717 0.0929805 0.976899 0.991963 0.45 -1
0.959728 0.966042 0.00601077 0.0553245 0.0727709 0.00915915 0.962875 0.96288 1.9993e+07 0.918553 0.0969956 0.965961 0.990637 0.5 -1
0.95359 0.97757 0.00822808 0.0624193 0.0452399 0.0109597 0.965431 0.965505 1.98418e+07 0.917492 0.0855463 0.961344 0.990351 0.55 -1
0.940659 0.974646 0.0128556 0.0798829 0.0531243 0.0170883 0.957351 0.957501 1.92955e+07 0.89196 0.1088 0.928381 0.985587 0.6 -1
0.931702 0.978427 0.0212795 0.0733826 0.0537741 0.0274787 0.954493 0.954779 1.2916e+06 0.849625 0.127891 0.899087 0.977043 0.65 -1
0.907559 0.982046 0.0338322 0.107871 0.0462678 0.0540397 0.943335 0.944068 954109 0.814823 0.151356 0.856524 0.964894 0.7 -1
0.820232 0.964935 0.117677 0.223075 0.123635 0.208268 0.886719 0.889646 inf 0.682569 0.260006 0.73669 0.884513 0.75 -1


==> Data/Param/BACKUPICRA/maoris_param_threshold_indivual_for_each_asso.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy t m
0.96398 0.815947 0.00216409 0.0330625 0.10251 0.00273765 0.883808 0.88688 625856 0.713984 0.206523 0.77862 0.966449 0 -1
0.967936 0.828589 0.00154867 0.0341068 0.119722 0.00234386 0.892858 0.895556 1.85845e+07 0.718276 0.221696 0.760867 0.966212 0.05 -1
0.966422 0.864167 0.0016074 0.0436545 0.104601 0.00345622 0.912439 0.913865 1.87246e+07 0.760223 0.209902 0.816909 0.973593 0.1 -1
0.961886 0.879765 0.00223416 0.0518118 0.100431 0.00442219 0.918995 0.91991 1.85796e+07 0.784216 0.194449 0.838039 0.976132 0.15 -1
0.968506 0.90163 0.00229978 0.0433057 0.0890566 0.00486925 0.933873 0.93447 4.62375e+06 0.818 0.198711 0.885712 0.978237 0.2 -1
0.963991 0.926081 0.002436 0.0458144 0.0902613 0.00496707 0.944656 0.944846 2.1783e+07 0.851593 0.190774 0.938242 0.983653 0.25 -1
0.96392 0.935514 0.0028462 0.0443997 0.0794959 0.00580821 0.949505 0.949611 2.17741e+07 0.858534 0.180875 0.937921 0.984188 0.3 -1
0.962959 0.941593 0.0034053 0.0429271 0.0812464 0.00605974 0.952156 0.952216 2.3636e+07 0.864474 0.177648 0.951422 0.984592 0.35 -1
0.962591 0.954955 0.00431709 0.0458428 0.0686669 0.00680334 0.958758 0.958766 2.36349e+07 0.887046 0.139734 0.951422 0.987999 0.4 -1
0.970008 0.967516 0.0045305 0.0305386 0.0610494 0.00678466 0.96876 0.968761 2.21054e+07 0.919776 0.106082 0.976899 0.991136 0.45 -1
0.968713 0.967961 0.00571028 0.0369071 0.0661214 0.00856794 0.968337 0.968337 1.9993e+07 0.917217 0.0962433 0.965961 0.990676 0.5 -1
0.95359 0.97757 0.00822808 0.0624193 0.0452399 0.0109597 0.965431 0.965505 1.98418e+07 0.917492 0.0855463 0.961344 0.990351 0.55 -1
0.940659 0.974646 0.0128556 0.0798829 0.0531243 0.0170883 0.957351 0.957501 1.92955e+07 0.89196 0.1088 0.928381 0.985587 0.6 -1
0.931702 0.978427 0.0212795 0.0733826 0.0537741 0.0274787 0.954493 0.954779 1.2916e+06 0.849625 0.127891 0.899087 0.977043 0.65 -1
0.907559 0.982046 0.0338322 0.107871 0.0462678 0.0540397 0.943335 0.944068 954109 0.814823 0.151356 0.856524 0.964894 0.7 -1


==> Data/Param/BACKUPICRA/maoris_param_threshold_sketch.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy t m
0.858856 0.794388 0.026685 0.0590814 0.0940607 0.016292 0.825365 0.825993 596.463 0.79946 0.108303 0.834411 0.960718 0 -1
0.860033 0.801441 0.0260317 0.0608678 0.089487 0.0158328 0.829704 0.83022 606.361 0.803573 0.105948 0.834411 0.961655 0.05 -1
0.890028 0.827109 0.0200317 0.0543407 0.0855449 0.0107547 0.857416 0.857992 884.005 0.844725 0.0725247 0.859365 0.970549 0.1 -1
0.88405 0.849559 0.0222187 0.0628486 0.0786787 0.0142261 0.866461 0.866633 937.868 0.843022 0.0809042 0.869204 0.968531 0.15 -1
0.87615 0.875042 0.0237551 0.0647894 0.0658295 0.0156697 0.875596 0.875596 1024.04 0.847395 0.077685 0.883612 0.968631 0.2 -1
0.86973 0.885413 0.0260863 0.0640189 0.0656602 0.0191191 0.877502 0.877537 1072.71 0.842686 0.0844272 0.874393 0.96656 0.25 -1
0.868465 0.886048 0.027594 0.0630477 0.0709187 0.01989 0.877168 0.877212 1229.52 0.837101 0.0863447 0.858092 0.964881 0.3 -1
0.866252 0.900689 0.0295829 0.0652385 0.0625808 0.0207743 0.883135 0.883303 1349.46 0.835204 0.0864618 0.858092 0.963611 0.35 -1
0.853785 0.906355 0.0387065 0.0683907 0.066033 0.0274476 0.879285 0.879677 1295.27 0.802236 0.103564 0.839383 0.953601 0.4 -1
0.849664 0.902019 0.0449802 0.0670895 0.0713437 0.0299298 0.875059 0.87545 1288.43 0.77903 0.108342 0.826639 0.946447 0.45 -1
0.828879 0.913942 0.0651422 0.0771593 0.0610606 0.0600569 0.869335 0.870372 2150.19 0.74751 0.122161 0.771191 0.927196 0.5 -1
0.815411 0.918873 0.0819479 0.0799216 0.0641382 0.0789175 0.864056 0.865598 2533.24 0.724341 0.137542 0.754182 0.910967 0.55 -1
0.799989 0.924001 0.0938173 0.0876803 0.0665162 0.0782204 0.857535 0.859762 inf 0.7082 0.131697 0.712488 0.900045 0.6 -1
0.759348 0.932856 0.127349 0.12867 0.0796381 0.107202 0.837206 0.841642 inf 0.677095 0.137766 0.671421 0.873636 0.65 -1
0.696786 0.936943 0.177482 0.188329 0.0893084 0.165214 0.799213 0.807991 inf 0.64816 0.150477 0.665073 0.837934 0.7 -1
0.631527 0.953073 0.234311 0.19506 0.0699106 0.164365 0.759676 0.775816 inf 0.615122 0.143285 0.623084 0.800301 0.75 -1
0.601334 0.96343 0.261795 0.185014 0.0630097 0.157267 0.740486 0.761146 inf 0.597766 0.134893 0.615921 0.781764 0.8 -1


==> Data/Param/BACKUPTEMP/maoris_all_measures_lexez_020.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
00 0.914921 0.863408 0.0208089 2424.37 13 0.30682 0.888418 0.888791 694.088 0.818084 0.973051 8491.1 122165 3143 475.5
01 0.940405 0.864122 0.00472484 2458.78 9 0.228627 0.900652 0.901457 2631.34 0.937013 0.988674 10896.4 103449 678.625 631.25
02 0.945671 0.863767 0.00860905 1542.09 10 0.244818 0.902865 0.903792 908.187 0.890725 0.981987 6889.56 76004.4 798.333 722.222
03 0.894509 0.952158 0.009183 1137.37 8 0.129536 0.922434 0.922883 1936.9 0.927911 0.984315 7467.17 56112.7 707.333 305.833
04 0.714789 0.689622 0.0253772 2069.46 10 0.210021 0.70198 0.702093 239.326 0.798851 0.956706 9556 83788.8 3168.17 1056
05 0.813484 0.781361 0.038198 1434.41 11 0.257958 0.797099 0.797261 221.182 0.695611 0.952104 4804.89 78294.1 3723.56 456.778
06 0.95396 0.922963 0.0150297 1362.83 8 0.188784 0.938206 0.938334 1739.9 0.902342 0.978694 8266.33 64929.8 1368 225.5
07 0.880599 0.850463 0.0622101 1455.12 5 0.214109 0.865268 0.865399 148.055 0.735352 0.925197 11201 75040.8 6031.5 941.25
08 0.841339 0.72873 0.00870612 1512.16 8 0.206628 0.780996 0.783013 160.013 0.721136 0.941052 9155.12 94791.1 980.625 5530.62
09 0.933537 0.902137 0.0081796 1884.27 9 0.226304 0.917569 0.917703 1830.02 0.922294 0.986114 11300 109858 1075.25 630.875
10 0.877583 0.921285 0.0180741 1469.21 13 0.13743 0.898903 0.899168 1016.55 0.871838 0.977279 7373.62 78224.2 1645.25 344.875
11 0.898633 0.954766 0.0302926 983.892 6 0.228032 0.92585 0.926274 539.097 0.851369 0.963625 5603.6 39570 1414.4 290.8
12 0.923802 0.915222 0.00479 8859.15 11 0.48042 0.919492 0.919502 4706.84 0.950157 0.991784 24592.3 257412 1307.44 1028.67
13 0.952223 0.75959 0.00260183 6589.89 10 0.48042 0.845067 0.85047 2186.57 0.908226 0.98633 19415.4 243342 746.273 2895.36
14 0.944073 0.783658 0.00392991 1095.25 11 0.151552 0.856418 0.860134 1750.11 0.903859 0.986791 3685.58 50676.9 203.667 524
15 0.898671 0.819066 0.0155588 1743.69 11 0.13743 0.857024 0.857946 265.132 0.807126 0.968257 7460.44 89385.4 1658 1517
16 0.96891 0.795215 0.0103302 1544.27 6 0.186368 0.873511 0.877776 768.081 0.896623 0.977386 10231.2 77723.2 1017.5 1017.5
17 0.937372 0.955983 0.00696113 3382.15 6 1.62991 0.946586 0.946632 2279.81 0.938633 0.986576 13840.2 101593 785.333 785.333
18 0.845318 0.905791 0.0396179 17736.8 12 1.67365 0.87451 0.875032 432.775 0.750448 0.956206 38402.2 509583 23144.1 1953.75
19 0.754299 0.654835 0.0144646 25974.8 11 1.67365 0.701056 0.702809 82.6836 0.634992 0.947252 35138.4 637133 9796.31 27639.5
20 0.96881 0.807715 0.00494439 9675.49 10 1.72788 0.880959 0.884603 586.88 0.833209 0.974112 23362.3 304703 1737.45 6981.18
21 0.887281 0.810273 0.00317131 9700.47 10 0.896967 0.84703 0.847903 1448.79 0.893316 0.9841 22529.7 285817 1164.27 3817.55
22 0.969572 0.827955 0.00264773 8185.16 10 0.896967 0.893185 0.89597 4060.13 0.940025 0.991355 21432.6 267288 842.091 1675.55
23 0.922181 0.775507 0.00864155 8634.13 9 0.740908 0.842508 0.84567 1495.17 0.920135 0.984288 28460.7 244443 2480.29 1876
24 0.68487 0.681939 0.0188677 36198.9 11 1.71362 0.683401 0.683403 203.631 0.773735 0.965872 45495.3 630528 13274.1 10612.6
25 0.696127 0.693782 0.0229518 13050.9 9 1.72788 0.694952 0.694953 46.4649 0.609099 0.923016 26008.5 317226 9087 19540.6
00 0.834504 0.799826 0.0189131 2331.9 12 0.30682 0.816797 0.816981 62.6301 0.631722 0.938735 8656 127960 2978.5 5937.6
01 0.943023 0.874957 0.00589071 2347.56 10 0.228627 0.907716 0.908353 2287.06 0.930954 0.987642 10695.4 102867 864.625 556.375
02 0.76574 0.842042 0.040062 1510.11 12 0.244818 0.802081 0.802986 63.6373 0.616584 0.940238 4270.78 71210.6 3386.44 1411.22
03 0.534373 0.632918 0.056414 1125.56 8 0.129536 0.579486 0.581562 9.63959 0.375423 0.848829 4506.83 57089 3642.83 7327
04 0.778757 0.936438 0.0250688 2095.13 13 0.210021 0.850349 0.853966 4255.07 0.849249 0.966654 9562.33 82593.3 3119.5 59.5
05 0.905945 0.883137 0.0305953 1433.44 12 0.257958 0.894396 0.894468 386.665 0.752069 0.960483 5396.67 79404.6 3135.56 353.444
06 0.952167 0.937498 0.0154147 1366.38 8 0.188784 0.944775 0.944804 1961.05 0.902098 0.978612 8232 64832.2 1402.83 194
07 0.979618 0.908192 0.00577892 1438 4 0.214109 0.942554 0.943229 3404.35 0.95505 0.987514 16555 85352 644.25 644.25
08 0.854288 0.86694 0.0099539 1519.68 11 0.206628 0.860568 0.860591 1345.36 0.911097 0.984109 9148.62 89708.1 962.375 633.875
09 0.847663 0.802836 0.0150828 1912.28 10 0.226304 0.824641 0.824945 422.32 0.849424 0.973047 10566 109196 1797.5 1519.88
10 0.751195 0.891825 0.03658 1478.55 14 0.13743 0.815491 0.818495 289.168 0.764114 0.958822 6022 75545 2974 529
11 0.855458 0.939853 0.0493678 988.484 9 0.228032 0.895672 0.896663 282.405 0.778962 0.945657 4832.6 37919.8 2155.8 301
12 0.6564 0.769863 0.0463638 8792.01 12 0.48042 0.708618 0.710871 17.7291 0.435559 0.907661 12348.6 244218 13518.7 12582.7
13 0.708237 0.691801 0.0268946 6534.18 13 0.48042 0.699922 0.699971 32.1468 0.521952 0.926152 12645.4 238931 7458.55 12601.2
14 0.883634 0.8304 0.0127285 1092.27 14 0.151552 0.85619 0.856603 622.768 0.850843 0.980573 3221.25 49406.4 648.75 393.917
15 0.764094 0.885921 0.026901 1745.44 15 0.13743 0.82051 0.822756 399.53 0.794308 0.967075 6456.56 86040.7 2618 531.111
16 0.794759 0.752341 0.0760506 1552.76 8 0.186368 0.772969 0.773259 14.9418 0.446997 0.882223 5356.83 71097.2 5848.17 4358.5
17 0.932386 0.949168 0.00743394 3390.41 6 1.62991 0.940702 0.940739 2000.62 0.934629 0.9857 13787.7 101533 836.5 836.5
18 0.852603 0.795501 0.0287519 17766.1 11 1.67365 0.823063 0.823557 350.731 0.796652 0.964365 44408 523264 17102.6 3873.88
19 0.819299 0.738109 0.0112437 26122.5 12 1.67365 0.776588 0.777645 326.997 0.801235 0.97472 37669.3 624321 7252.85 9916.15
20 0.874429 0.820646 0.0219953 9782.63 12 1.72788 0.846684 0.847111 103.968 0.69278 0.956179 18081.6 294129 6982.27 7326.18
21 0.766484 0.691244 0.0246623 9796.94 12 0.896967 0.726922 0.727892 38.6883 0.552055 0.932062 15222.9 279810 8403.36 13101.7
22 0.739774 0.711552 0.027099 8244.25 12 0.896967 0.725389 0.725526 29.1917 0.505806 0.92249 13874 265073 8349.73 15088.2
23 0.816462 0.754933 0.0488919 8506.37 13 0.740908 0.784493 0.785095 118.505 0.670748 0.937316 17218.3 221835 13620.4 2366.43
24 0.924518 0.87849 0.010893 34189.5 13 1.71362 0.900917 0.90121 1301.88 0.89077 0.983605 50214.8 631736 8500.8 2866.4
25 0.649044 0.679824 0.0241798 13045.1 10 1.72788 0.664077 0.664256 38.4615 0.571108 0.910381 26448 324162 8602.5 25912.1


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
#0.88319 0.826204 0.0157258 0.0849581 0.0896199 0.0141282 6619.42 0.853747 0.854222 1245.3 0.839697 0.0982987 0.881282 0.970466
#0.814802 0.817933 0.0270466 0.104369 0.0911187 0.0173995 6542.6 0.816365 0.816366 775.597 0.722392 0.173301 0.771538 0.950032

0.848996 0.8220685 -1 0.09466355 0.0903693 -1 -1 -1 -1 -1 -1 0.13579985 0.82641 -1


==> Data/Param/BACKUPTEMP/maoris_all_measures_lexez_025.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
00 0.878924 0.876275 0.0282663 2379.61 13 0.30682 0.877598 0.877599 930.848 0.795407 0.96698 8762.44 121213 4164.33 274
01 0.940405 0.864122 0.00472484 2352.48 9 0.228627 0.900652 0.901457 2631.34 0.937013 0.988674 10896.4 103449 678.625 631.25
02 0.945671 0.863767 0.00860905 1508.95 10 0.244818 0.902865 0.903792 908.187 0.890725 0.981987 6889.56 76004.4 798.333 722.222
03 0.894509 0.952158 0.009183 1117.35 8 0.129536 0.922434 0.922883 1936.9 0.927911 0.984315 7467.17 56112.7 707.333 305.833
04 0.714789 0.689622 0.0253772 2053.2 10 0.210021 0.70198 0.702093 239.326 0.798851 0.956706 9556 83788.8 3168.17 1056
05 0.786964 0.777708 0.0486612 1420.8 11 0.257958 0.782308 0.782322 205.767 0.659121 0.941149 4844.88 77234.1 4749.62 382.875
06 0.95396 0.922963 0.0150297 1353.14 8 0.188784 0.938206 0.938334 1739.9 0.902342 0.978694 8266.33 64929.8 1368 225.5
07 0.880599 0.850463 0.0622101 1438.76 5 0.214109 0.865268 0.865399 148.055 0.735352 0.925197 11201 75040.8 6031.5 941.25
08 0.841339 0.72873 0.00870612 1504.93 8 0.206628 0.780996 0.783013 160.013 0.721136 0.941052 9155.12 94791.1 980.625 5530.62
09 0.933537 0.902137 0.0081796 1864.1 9 0.226304 0.917569 0.917703 1830.02 0.922294 0.986114 11300 109858 1075.25 630.875
10 0.862491 0.942071 0.0180632 1460.36 13 0.13743 0.900526 0.901403 1020.28 0.871971 0.977301 7374.62 78225.2 1644.25 343.875
11 0.862737 0.961588 0.071488 968.24 6 0.228032 0.909484 0.910823 415.349 0.734448 0.922645 5348.75 37154.8 3423.75 139.75
12 0.904192 0.929214 0.00689709 8812.36 11 0.48042 0.916533 0.916618 3688.29 0.944373 0.990041 27292.9 259588 1844.38 1041.5
13 0.952223 0.75959 0.00260183 6498.1 10 0.48042 0.845067 0.85047 2186.57 0.908226 0.98633 19415.4 243342 746.273 2895.36
14 0.942258 0.805718 0.00484572 1088.07 11 0.151552 0.868655 0.871318 1641.77 0.90785 0.986616 3992.36 50907.2 250.455 494.273
15 0.898671 0.819066 0.0155588 1733.47 11 0.13743 0.857024 0.857946 265.132 0.807126 0.968257 7460.44 89385.4 1658 1517
16 0.96891 0.795215 0.0103302 1538.66 6 0.186368 0.873511 0.877776 768.081 0.896623 0.977386 10231.2 77723.2 1017.5 1017.5
17 0.87504 0.970732 0.0399291 3384.93 6 1.62991 0.920406 0.921645 923.011 0.806355 0.951635 12333.4 95112.8 5217.2 243.6
18 0.845318 0.905791 0.0396179 17702.3 12 1.67365 0.87451 0.875032 432.775 0.750448 0.956206 38402.2 509583 23144.1 1953.75
19 0.723826 0.666233 0.0192131 25924.7 11 1.67365 0.693836 0.694432 62.3416 0.611517 0.942681 35577.7 634254 13101.6 27627.3
20 0.927866 0.806317 0.0114835 9699.09 10 1.72788 0.862832 0.864959 266.279 0.796501 0.967447 23870.5 303505 3739.2 7276.3
21 0.945885 0.932437 0.00507724 9625.74 10 0.896967 0.939113 0.939137 3515.28 0.942245 0.990492 27214.7 287379 1744.67 1275.22
22 0.969572 0.827955 0.00264773 8629.89 10 0.896967 0.893185 0.89597 4060.13 0.940025 0.991355 21432.6 267288 842.091 1675.55
23 0.909211 0.904759 0.0100818 8692.66 9 0.740908 0.906979 0.906982 1820.22 0.928387 0.984413 33204.2 248464 2893.67 1566.33
24 0.932731 0.896815 0.0154876 35113.2 11 1.71362 0.91442 0.914597 1723.6 0.887102 0.979903 60929.1 637890 12532.6 1799.25
25 0.696127 0.693782 0.0229518 13622.8 9 1.72788 0.694952 0.694953 46.4649 0.609099 0.923016 26008.5 317226 9087 19540.6
00 0.92745 0.924 0.0163178 2384.31 12 0.30682 0.925722 0.925724 1834.12 0.874762 0.979609 10398.4 124494 2528.78 279.111
01 0.943023 0.874957 0.00589071 2328.46 10 0.228627 0.907716 0.908353 2287.06 0.930954 0.987642 10695.4 102867 864.625 556.375
02 0.76574 0.842042 0.040062 1501.8 12 0.244818 0.802081 0.802986 63.6373 0.616584 0.940238 4270.78 71210.6 3386.44 1411.22
03 0.534373 0.632918 0.056414 1123.83 8 0.129536 0.579486 0.581562 9.63959 0.375423 0.848829 4506.83 57089 3642.83 7327
04 0.778757 0.936438 0.0250688 2100.2 13 0.210021 0.850349 0.853966 4255.07 0.849249 0.966654 9562.33 82593.3 3119.5 59.5
05 0.890632 0.888713 0.0397649 1414.88 12 0.257958 0.889671 0.889672 370.823 0.717495 0.950594 5517.62 78512.8 4081.12 286.25
06 0.952167 0.937498 0.0154147 1357.5 8 0.188784 0.944775 0.944804 1961.05 0.902098 0.978612 8232 64832.2 1402.83 194
07 0.979618 0.908192 0.00577892 1451.87 4 0.214109 0.942554 0.943229 3404.35 0.95505 0.987514 16555 85352 644.25 644.25
08 0.854288 0.86694 0.0099539 1504.81 11 0.206628 0.860568 0.860591 1345.36 0.911097 0.984109 9148.62 89708.1 962.375 633.875
09 0.847663 0.802836 0.0150828 1887.29 10 0.226304 0.824641 0.824945 422.32 0.849424 0.973047 10566 109196 1797.5 1519.88
10 0.747464 0.924216 0.0364574 1587.34 14 0.13743 0.826496 0.831155 295.452 0.765386 0.959031 6030.88 75553.9 2965.12 520.125
11 0.827267 0.947771 0.099064 971.571 9 0.228032 0.883428 0.885471 206.756 0.651043 0.897403 4386.75 35151.5 4348.75 171.5
12 0.742051 0.899576 0.0507314 8941.83 12 0.48042 0.813256 0.817026 39.083 0.551268 0.924292 14317.1 238242 14783.5 5903.5
13 0.708237 0.691801 0.0268946 6475.08 13 0.48042 0.699922 0.699971 32.1468 0.521952 0.926152 12645.4 238931 7458.55 12601.2
14 0.857783 0.818677 0.0156877 1082.3 14 0.151552 0.837774 0.838002 501.896 0.837854 0.977476 3428.27 49500.8 793.545 426.091
15 0.764094 0.885921 0.026901 1745.98 15 0.13743 0.82051 0.822756 399.53 0.794308 0.967075 6456.56 86040.7 2618 531.111
16 0.794759 0.752341 0.0760506 1540.22 8 0.186368 0.772969 0.773259 14.9418 0.446997 0.882223 5356.83 71097.2 5848.17 4358.5
17 0.868847 0.963276 0.0407753 3334.6 6 1.62991 0.913628 0.914844 734.288 0.80067 0.9503 12240 94974.2 5309 298.2
18 0.852603 0.795501 0.0287519 17497.9 11 1.67365 0.823063 0.823557 350.731 0.796652 0.964365 44408 523264 17102.6 3873.88
19 0.794079 0.73815 0.0157108 26219 12 1.67365 0.765094 0.765604 235.838 0.776383 0.97042 38391.2 621959 10274.4 9854.25
20 0.882332 0.842913 0.0240476 9732.34 12 1.72788 0.862172 0.862397 112.202 0.709033 0.956003 19848.8 294579 7721.5 6748.9
21 0.814671 0.817136 0.0310339 9691.14 12 0.896967 0.815901 0.815902 52.9814 0.617604 0.937617 18373.3 276902 10503.2 9142.56
22 0.739774 0.711552 0.027099 8264.91 12 0.896967 0.725389 0.725526 29.1917 0.505806 0.92249 13874 265073 8349.73 15088.2
23 0.785872 0.880755 0.0570406 8480.49 13 0.740908 0.830612 0.831962 130.259 0.677424 0.930684 20088 222225 15890.5 2156.67
24 0.910764 0.89382 0.0226779 35660.3 13 1.71362 0.902212 0.902252 1070.6 0.845279 0.972545 55981.2 627609 17413.2 1884.62
25 0.649044 0.679824 0.0241798 13293.8 10 1.72788 0.664077 0.664256 38.4615 0.571108 0.910381 26448 324162 8602.5 25912.1

# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
# 0.884144 0.847893 0.0198162 0.0773977 0.0886875 0.0183848 6595.69 0.86564 0.865829 1291 0.832017 0.104661 0.879537 0.967177
# 0.815898 0.840683 0.0320328 0.0988974 0.0912908 0.0217025 6598.99 0.828105 0.828198 776.838 0.725035 0.159472 0.770884 0.947896

0.850021 0.8442879 -1 0.088147549 0.08998915 -1 -1 -1 -1 -1 -1 -1 0.1320665 -1


==> Data/Param/BACKUPTEMP/maoris_all_measures_lexez_030.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
00 0.830452 0.867913 0.0347255 2339.16 13 0.30682 0.848769 0.848976 803.723 0.778319 0.960783 9496.5 121075 5046.12 283.5
01 0.912564 0.877392 0.00710585 2345.14 9 0.228627 0.894632 0.894805 2031.2 0.930712 0.986371 12281 104601 947.571 667.429
02 0.945671 0.863767 0.00860905 1523.07 10 0.244818 0.902865 0.903792 908.187 0.890725 0.981987 6889.56 76004.4 798.333 722.222
03 0.844263 0.971029 0.0323927 1126.15 8 0.129536 0.90322 0.90543 2802.63 0.832313 0.957963 7191.2 53672.6 2618.2 52.6
04 0.714789 0.689622 0.0253772 2076.76 10 0.210021 0.70198 0.702093 239.326 0.798851 0.956706 9556 83788.8 3168.17 1056
05 0.83007 0.749607 0.0737764 1430 11 0.257958 0.787789 0.788813 54.8808 0.564255 0.908138 5595.17 76233.5 7197.5 1079.83
06 0.95396 0.922963 0.0150297 1363.59 8 0.188784 0.938206 0.938334 1739.9 0.902342 0.978694 8266.33 64929.8 1368 225.5
07 0.880599 0.850463 0.0622101 1447.91 5 0.214109 0.865268 0.865399 148.055 0.735352 0.925197 11201 75040.8 6031.5 941.25
08 0.961395 0.883575 0.0064216 1518.91 8 0.206628 0.920844 0.921664 2568.76 0.938661 0.987917 10881.3 91818.6 702.429 553.714
09 0.877991 0.908084 0.0181134 1893.84 9 0.226304 0.892784 0.892911 1085.37 0.886853 0.977884 11949.4 109306 2193.71 548.571
10 0.862491 0.942071 0.0180632 1473.77 13 0.13743 0.900526 0.901403 1020.28 0.871971 0.977301 7374.62 78225.2 1644.25 343.875
11 0.862737 0.961588 0.071488 985.388 6 0.228032 0.909484 0.910823 415.349 0.734448 0.922645 5348.75 37154.8 3423.75 139.75
12 0.904192 0.929214 0.00689709 9461.1 11 0.48042 0.916533 0.916618 3688.29 0.944373 0.990041 27292.9 259588 1844.38 1041.5
13 0.943993 0.780187 0.00376384 6561.46 10 0.48042 0.854308 0.85819 1683.21 0.906276 0.985157 21143.4 244860 1034.4 2973.5
14 0.942258 0.805718 0.00484572 1138.97 11 0.151552 0.868655 0.871318 1641.77 0.90785 0.986616 3992.36 50907.2 250.455 494.273
15 0.9007 0.8045 0.0214493 1760.64 11 0.13743 0.849887 0.851242 198.305 0.784122 0.961802 7941.12 89232.1 2317.12 1542.12
16 0.96891 0.795215 0.0103302 1558.86 6 0.186368 0.873511 0.877776 768.081 0.896623 0.977386 10231.2 77723.2 1017.5 1017.5
17 0.87504 0.970732 0.0399291 3366.47 6 1.62991 0.920406 0.921645 923.011 0.806355 0.951635 12333.4 95112.8 5217.2 243.6
18 0.845318 0.905791 0.0396179 17434 12 1.67365 0.87451 0.875032 432.775 0.750448 0.956206 38402.2 509583 23144.1 1953.75
19 0.792504 0.756242 0.0152919 25800 11 1.67365 0.773948 0.774161 93.5481 0.671727 0.948245 42137.9 641678 10966.7 26355.9
20 0.927866 0.806317 0.0114835 9721.86 10 1.72788 0.862832 0.864959 266.279 0.796501 0.967447 23870.5 303505 3739.2 7276.3
21 0.914306 0.946594 0.0188819 9758.85 10 0.896967 0.93017 0.93031 3835.59 0.864299 0.97571 25259.9 278825 7319.38 250.875
22 0.969572 0.827955 0.00264773 8358.62 10 0.896967 0.893185 0.89597 4060.13 0.940025 0.991355 21432.6 267288 842.091 1675.55
23 0.909211 0.904759 0.0100818 8456.48 9 0.740908 0.906979 0.906982 1820.22 0.928387 0.984413 33204.2 248464 2893.67 1566.33
24 0.932731 0.896815 0.0154876 35723.7 11 1.71362 0.91442 0.914597 1723.6 0.887102 0.979903 60929.1 637890 12532.6 1799.25
25 0.696127 0.693782 0.0229518 13093.7 9 1.72788 0.694952 0.694953 46.4649 0.609099 0.923016 26008.5 317226 9087 19540.6
00 0.884892 0.92099 0.0213016 2384.75 12 0.30682 0.90258 0.902761 1510.94 0.859124 0.974929 11335 124764 3208.12 291.75
01 0.919531 0.881375 0.0083445 2459.62 10 0.228627 0.900049 0.900251 1831.68 0.924476 0.985182 12061.4 103987 1150 595.429
02 0.76574 0.842042 0.040062 1568.67 12 0.244818 0.802081 0.802986 63.6373 0.616584 0.940238 4270.78 71210.6 3386.44 1411.22
03 0.81201 0.965491 0.0295321 1159.83 8 0.129536 0.882124 0.885431 2118.8 0.84435 0.961128 7377.4 53951.4 2402.2 78.2
04 0.778757 0.936438 0.0250688 2121.05 13 0.210021 0.850349 0.853966 4255.07 0.849249 0.966654 9562.33 82593.3 3119.5 59.5
05 0.819347 0.915179 0.0629932 1431.05 12 0.257958 0.864615 0.865938 604.376 0.670089 0.927137 6381.33 76880.8 6417 126.5
06 0.952167 0.937498 0.0154147 1356.84 8 0.188784 0.944775 0.944804 1961.05 0.902098 0.978612 8232 64832.2 1402.83 194
07 0.979618 0.908192 0.00577892 1508.49 4 0.214109 0.942554 0.943229 3404.35 0.95505 0.987514 16555 85352 644.25 644.25
08 0.910056 0.885243 0.0104801 1552.52 11 0.206628 0.897478 0.897564 1742.7 0.922476 0.984794 10518.6 90898.9 1036.86 529.143
09 0.925088 0.870994 0.011 1992.13 10 0.226304 0.897226 0.897633 1210.68 0.90867 0.982101 12675.9 110929 1453.86 798.857
10 0.747464 0.924216 0.0364574 1463.49 14 0.13743 0.826496 0.831155 295.452 0.765386 0.959031 6030.88 75553.9 2965.12 520.125
11 0.827267 0.947771 0.099064 984.531 9 0.228032 0.883428 0.885471 206.756 0.651043 0.897403 4386.75 35151.5 4348.75 171.5
12 0.742051 0.899576 0.0507314 9090.61 12 0.48042 0.813256 0.817026 39.083 0.551268 0.924292 14317.1 238242 14783.5 5903.5
13 0.784983 0.783424 0.0286139 6804.53 13 0.48042 0.784203 0.784203 57.3882 0.619077 0.942282 14185.6 234718 7928.7 7317.6
14 0.857783 0.818677 0.0156877 1180.09 14 0.151552 0.837774 0.838002 501.896 0.837854 0.977476 3428.27 49500.8 793.545 426.091
15 0.758386 0.88092 0.0355978 1899.85 15 0.13743 0.815074 0.81736 330.239 0.764846 0.958876 6759.88 85489.2 3449 507.375
16 0.794759 0.752341 0.0760506 1604.89 8 0.186368 0.772969 0.773259 14.9418 0.446997 0.882223 5356.83 71097.2 5848.17 4358.5
17 0.868847 0.963276 0.0407753 3541 6 1.62991 0.913628 0.914844 734.288 0.80067 0.9503 12240 94974.2 5309 298.2
18 0.852603 0.795501 0.0287519 18547.5 11 1.67365 0.823063 0.823557 350.731 0.796652 0.964365 44408 523264 17102.6 3873.88
19 0.870292 0.837838 0.0113872 25927.4 12 1.67365 0.853757 0.853911 523.866 0.848199 0.978553 45258.4 628347 7831.45 6931.64
20 0.882332 0.842913 0.0240476 9781.19 12 1.72788 0.862172 0.862397 112.202 0.709033 0.956003 19848.8 294579 7721.5 6748.9
21 0.854793 0.891444 0.0395724 9838.62 12 0.896967 0.872734 0.872926 102.973 0.668202 0.943186 18742 268442 13744.1 3554.88
22 0.739774 0.711552 0.027099 8290.19 12 0.896967 0.725389 0.725526 29.1917 0.505806 0.92249 13874 265073 8349.73 15088.2
23 0.785872 0.880755 0.0570406 8548.55 13 0.740908 0.830612 0.831962 130.259 0.677424 0.930684 20088 222225 15890.5 2156.67
24 0.910764 0.89382 0.0226779 34607.7 13 1.71362 0.902212 0.902252 1070.6 0.845279 0.972545 55981.2 627609 17413.2 1884.62
25 0.649044 0.679824 0.0241798 13017 10 1.72788 0.664077 0.664256 38.4615 0.571108 0.910381 26448 324162 8602.5 25912.1



# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
#0.884604 0.85815 0.0229605 0.0709233 0.0816615 0.0200754 6604.55 0.871176 0.871277 1346.11 0.829153 0.103496 0.868135 0.965404
#0.833624 0.867973 0.0326042 0.0776445 0.074193 0.0220385 6640.85 0.850452 0.850625 893.908 0.750423 0.141497 0.781019 0.952245

0.8591139 0.86306149 -1 0.0776445 0.07792725 -1 -1 -1 -1 -1 0.785 -1 0.819334 -1


==> Data/Param/BACKUPTEMP/maoris_all_measures_robotmap_030.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
Freiburg101_scan 0.998457 0.999896 3.9776e-05 7458.74 16 1.0752 0.999176 0.999176 3.87218e+07 0.999299 0.999926 17539.2 298353 11.625 11.625
Freiburg52_scan 0.945525 0.999231 0.00676413 2164.26 10 0.227622 0.971636 0.972007 171547 0.963259 0.993936 14707.8 155284 1024.11 13
Freiburg79_scan 0.999985 0.999966 1.44599e-06 2309.46 21 0.4352 0.999975 0.999975 1.96025e+10 0.999965 0.999997 5685.62 125088 0.190476 0.190476
NLB 0.949446 0.873404 0.000754792 17065.3 56 0.84915 0.909839 0.910632 2387.42 0.784052 0.990858 8096.64 504536 394.724 4334.84
lab_a_scan 0.842633 0.866905 0.00394884 8171.81 46 0.583392 0.854597 0.854683 132.124 0.531416 0.951385 9951.71 383734 1557.32 18559.5
lab_b_scan 0.953979 0.985088 0.00207394 2838.25 24 0.35551 0.969284 0.969408 35104 0.968141 0.997478 7491.14 180188 370.864 103.682
lab_c_scan 0.926132 0.994834 0.0292311 2170.93 17 0.4352 0.959254 0.959868 5381.89 0.804287 0.970742 8978.6 138293 4386.2 52.6
lab_d_scan 0.982141 0.993049 0.000328957 4109.1 15 0.48804 0.987565 0.98758 595518 0.994508 0.999392 13831.2 222377 71.8667 71.8667
lab_f_scan 0.943075 0.932545 0.00149203 8212.99 63 0.71346 0.93778 0.937795 7031.68 0.912513 0.997033 6282.05 390803 584.143 597.696
lab_intel 0.853206 0.859479 0.00983652 5573.54 26 0.540204 0.856331 0.856337 134.953 0.636943 0.970606 9056.68 318205 3166.12 6744.76
lab_ipa 0.895529 0.764952 0.00468523 2732.88 12 0.663552 0.825106 0.827669 411.124 0.764905 0.968795 7375 130385 611.333 3825.93
office_a 0.963406 0.957793 0.00100903 14871.2 27 0.81789 0.960591 0.960595 20699.8 0.961081 0.99747 21110.3 630155 627.107 1024.79
office_b 0.999418 0.999218 2.45554e-05 11112.8 30 0.81789 0.999318 0.999318 4.43868e+07 0.999138 0.999948 15031.1 466341 12.5667 12.5667
office_c 0.997931 0.998012 5.88095e-05 19275.1 34 1.62409 0.997971 0.997971 8.01382e+06 0.997853 0.999884 14888.9 522170 31.1471 31.1471
office_d 0.893846 0.813065 0.00586464 8131.02 25 0.741642 0.851544 0.8525 139.476 0.588848 0.963007 9955.21 370395 2115.86 12494.8
office_e 0.997634 0.996844 4.58519e-05 11802.9 32 0.897118 0.997239 0.997239 1.32152e+07 0.998373 0.999907 8437.72 278872 13.3438 13.3438
office_f 0.999479 0.998596 2.72318e-05 8170.68 27 0.850226 0.999037 0.999037 3.86773e+07 0.999119 0.999941 13662.7 382870 11.6296 11.6296
office_g 0.999101 0.99271 0.000128469 352615 36 4.7437 0.995895 0.9959 1.23304e+06 0.99439 0.999713 31335.7 1.16562e+06 172.111 172.111
office_h 0.999242 0.993586 0.000148859 23741.9 21 1.05884 0.996406 0.99641 1.4593e+06 0.995949 0.999663 29759.2 657133 115.762 115.762
office_i 0.998852 0.994307 0.000144228 349269 27 3.39405 0.996574 0.996577 1.41628e+06 0.995405 0.999694 41360.1 1.16306e+06 184.296 184.296


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
0.956951 0.950674 0.00333042 0.0510123 0.0731943 0.00670964 43089.8 0.953802 0.953807 9.87521e+08 0.894472 0.15382 0.981266 0.989969


==> Data/Param/BACKUPTEMP/maoris_all_measures_robotmap_dude.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
Freiburg101_scan 0.988986 0.773554 0.00454382 0 255 1.0752 0.868104 0.874662 119.631 0.590181 0.923545 19254.1 319279 1972.38 26052.9
Freiburg52_scan 0.788104 0.747233 0.0264605 0 255 0.227622 0.767125 0.767397 61.3298 0.632374 0.941688 9616.6 148242 4085.6 5689.4
Freiburg79_scan 0.982169 0.757188 0.000547991 0 255 0.4352 0.855128 0.862373 1952.9 0.687398 0.959853 5404.76 125604 64.1905 5415.38
NLB 0.949267 0.78298 0.00337778 0 255 0.84915 0.858142 0.862124 955.098 0.781472 0.992409 7016.04 495217 1693.73 2147.8
lab_a_scan 0.977069 0.467816 0.00667658 0 255 0.583392 0.632699 0.676083 48.2761 0.392276 0.955953 5024.67 369104 2629.67 14609.1
lab_b_scan 0.883629 0.730783 0.00347062 0 255 0.35551 0.799971 0.80358 651.901 0.785317 0.981385 6198.71 171219 585.75 2779.46
lab_c_scan 0.94355 0.927394 0.00655406 0 255 0.4352 0.935402 0.935437 1506.08 0.88977 0.989107 6677.88 134949 879.176 680.588
lab_d_scan 0.904136 0.765168 0.00954596 0 255 0.48804 0.828868 0.831755 195.788 0.73031 0.967002 11236.4 216800 2248.93 5532.53
lab_f_scan 0.926233 0.661622 0.00165903 0 255 0.71346 0.771879 0.782826 865.989 0.72131 0.98901 5325 384205 640.603 3687.92
lab_intel 0.948963 0.806341 0.0113843 0 255 0.540204 0.871858 0.874751 217.531 0.696716 0.978699 8229.76 304253 3629.48 3171.44
lab_ipa 0.97923 0.698324 0.00275542 0 255 0.663552 0.815258 0.826934 657.877 0.777181 0.96363 9067.42 126670 367.083 4756.08
office_a 0.875748 0.837153 0.00803351 0 255 0.81789 0.856016 0.856233 575.472 0.791909 0.986464 17150.6 613685 4992.52 3663.37
office_b 0.938064 0.915617 0.00782543 0 255 0.81789 0.926704 0.926772 1270.81 0.824725 0.989945 10970.8 443670 3534.23 1083.73
office_c 0.90963 0.871865 0.00273651 0 255 1.62409 0.890347 0.890547 1299.03 0.834806 0.99032 12366.4 479304 1302.32 3503.62
office_d 0.969573 0.719465 0.0115195 0 255 0.741642 0.826001 0.835209 166.371 0.665111 0.975971 9152.32 344628 4259 4451.4
office_e 0.911886 0.923957 0.0074303 0 255 0.897118 0.917882 0.917902 631.79 0.783542 0.988049 6268.91 271162 2031.06 1324.72
office_f 0.978794 0.924032 0.00402499 0 255 0.850226 0.950625 0.951019 3692.57 0.907278 0.993954 11490.9 362662 1545.67 730.148
office_g 0.981923 0.994648 0.00283001 0 255 4.7437 0.988245 0.988265 29186 0.935901 0.996792 26346.2 1.09045e+06 3295.5 298.694
office_h 0.904861 0.9997 0.0127298 0 255 1.05884 0.949919 0.951099 184405 0.841102 0.987377 20050 599305 7909.76 8.2381
office_i 0.969647 0.998705 0.00299165 0 255 3.39405 0.983962 0.984069 286780 0.954103 0.996988 36614.5 1.1146e+06 3436.74 41.4074


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
0.935573 0.815177 0.00685489 0.0495768 0.133279 0.00580269 0 0.871236 0.873303 25762 0.761139 0.131281 0.782507 0.977407


==> Data/Param/BACKUPTEMP/maoris_all_measures_robotmap_voronoi.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
Freiburg101_scan 0.957838 0.654232 0.0105549 0 255 1.0752 0.777446 0.791611 610.902 0.816543 0.98154 13329.6 291559 4230.19 1503.88
Freiburg52_scan 0.935252 0.897698 0.0081992 0 196 0.227622 0.91609 0.916283 859.597 0.882227 0.981692 12952.9 155379 1219.7 1919.6
Freiburg79_scan 0.958558 0.856559 0.00412453 0 255 0.4352 0.904692 0.906124 1972.77 0.895495 0.991243 5166.29 124743 523 624.619
NLB 0.888978 0.793697 0.00383923 0 255 0.84915 0.83864 0.839987 1160.19 0.795867 0.993207 6899.14 500149 1915.36 1552.8
lab_a_scan 0.95978 0.555904 0.00712405 0 219 0.583392 0.704033 0.730442 196.84 0.614116 0.983552 5063 363186 2706.07 3452.11
lab_b_scan 0.927816 0.987205 0.00205325 0 237 0.35551 0.956589 0.95705 57443.6 0.969249 0.997747 6674.08 175020 352.625 57.6667
lab_c_scan 0.934165 0.959333 0.00714485 0 255 0.4352 0.946582 0.946665 2803.57 0.907212 0.990944 6870.35 139985 998.412 343.588
lab_d_scan 0.918665 0.862085 0.00279645 0 255 0.48804 0.889476 0.889926 2590.47 0.909756 0.989568 13311.6 223389 608.333 1887
lab_f_scan 0.862842 0.746028 0.00229638 0 223 0.71346 0.800194 0.802312 869.313 0.749864 0.991266 5216.95 392699 906.698 2599.19
lab_intel 0.925818 0.803649 0.0118557 0 224 0.540204 0.860418 0.862573 216.338 0.689422 0.97916 7972.23 313418 3805.31 3035.15
lab_ipa 0.82921 0.612848 0.0150455 0 255 0.663552 0.704798 0.712867 95.5529 0.658695 0.947518 8104.25 132270 1914 5861.25
office_a 0.929202 0.894008 0.00669782 0 217 0.81789 0.911265 0.911435 1522.75 0.856861 0.990796 18401.9 625396 4166.56 1813.89
office_b 0.965883 0.970651 0.00763988 0 225 0.81789 0.968261 0.968264 2813.33 0.851421 0.991465 11529.6 460210 3526.17 534.867
office_c 0.961551 0.9972 0.00315727 0 219 1.62409 0.979051 0.979214 104110 0.940307 0.996844 13287 519414 1646.35 40.2647
office_d 0.888567 0.868261 0.0119877 0 208 0.741642 0.878296 0.878355 580.337 0.761509 0.984202 9397.2 356623 4627 1248.04
office_e 0.940795 0.919977 0.00565322 0 224 0.897118 0.93027 0.930328 1785.58 0.856617 0.992112 6876.44 276547 1579.03 674.469
office_f 0.966125 0.890379 0.00644042 0 226 0.850226 0.926707 0.927479 1204.77 0.848119 0.990148 11252.5 379792 2433.26 1457.81
office_g 0.942988 0.868825 0.00509338 0 213 4.7437 0.904388 0.905147 688.645 0.789388 0.98897 25664.7 1.16238e+06 5868.81 7381.42
office_h 0.908699 0.929815 0.010533 0 224 1.05884 0.919136 0.919196 1261.03 0.840384 0.987324 23025.2 645653 6869.1 1716.24
office_i 0.959412 0.998285 0.00469181 0 214 3.39405 0.978462 0.978655 134136 0.930404 0.995468 36208.3 1.15316e+06 5356.67 58.1111


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
0.928107 0.853332 0.00684643 0.0368943 0.126479 0.00361422 0 0.88915 0.889934 15846.1 0.828173 0.0954378 0.84977 0.987238


==> Data/Param/BACKUPTEMP/maoris_all_measures_sketch_lexez_dude.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
00 0.761511 0.340176 0.0304221 0 7 0.30682 0.470274 0.508967 10.6344 0.311369 0.881354 4917.85 134907 4294 14528.9
01 0.973316 0.495361 0.00426654 0 5 0.228627 0.656567 0.694365 529.2 0.820864 0.966907 9816.89 106208 581.222 3389.78
02 0.795405 0.416215 0.0207848 0 5 0.244818 0.546474 0.575378 28.7932 0.483947 0.893392 5287 82493.4 1732.7 8742.1
03 1 0.125 0 0 1 0.129536 0.222222 0.353553 inf 0.294884 0.708333 6207.12 99314 0 43449.9
04 0.808849 0.276648 0.0205608 0 3 0.210021 0.412284 0.47304 16.0905 0.334505 0.813383 6062.9 105597 1660.8 23957.7
05 0.937912 0.234425 0.0159802 0 3 0.257958 0.375097 0.468903 17.013 0.314171 0.80154 5723.45 109382 1355.64 27144.4
06 0.98431 0.462682 0.00354925 0 4 0.188784 0.629475 0.67485 136.796 0.546894 0.872514 6995.25 77244.2 329.75 11978.8
07 0.966776 0.368842 0.00863271 0 2 0.214109 0.533966 0.597149 63.3096 0.516776 0.83209 12996 104516 942.2 22770.8
08 0.837353 0.589848 0.00720016 0 5 0.206628 0.692139 0.702788 183.565 0.692986 0.930224 9574.62 98431.1 693 7408.5
09 0.876864 0.27173 0.0152831 0 3 0.226304 0.41489 0.48813 28.0788 0.453875 0.864214 9006.78 126113 2116.44 19113.7
10 0.869209 0.292582 0.00732954 0 4 0.13743 0.437798 0.504296 64.334 0.469468 0.880018 5060.85 90114.2 571.462 12404.8
11 0.935127 0.625809 0.0111499 0 4 0.228032 0.74982 0.764991 91.0377 0.628976 0.896394 5453.17 46164.2 506.5 5459.5
12 0.877122 0.25981 0.0249114 0 4 0.48042 0.400877 0.477373 11.1685 0.329658 0.862426 12875.4 276773 8451.55 37752.9
13 0.908826 0.459156 0.00314377 0 5 0.48042 0.610085 0.645982 221.064 0.607884 0.909546 21427.7 272392 933.4 28286.9
14 0.909619 0.266361 0.00105524 0 3 0.151552 0.41206 0.492227 325.3 0.470905 0.852971 4254.91 63357.4 71.5455 11583
15 0.871622 0.309193 0.0181155 0 4 0.13743 0.456463 0.519133 30.0641 0.467463 0.889604 5847.73 98450 1703.82 11239.1
16 1 0.166667 0 0 1 0.186368 0.285714 0.408248 inf 0.342997 0.722222 11372.7 136472 0 56863.3
17 0.999274 0.33005 0.000199683 0 2 1.62991 0.496207 0.574291 1556.01 0.453124 0.795057 14723.5 144151 33.3333 40920.2
18 0.91331 0.729878 0.00318368 0 9 1.67365 0.811356 0.816459 512.939 0.761838 0.960767 39381.5 555294 1905.08 22378.8
19 0.794454 0.709719 0.0250093 0 11 1.67365 0.7497 0.750892 54.08 0.603815 0.941292 36026.5 629996 17348.6 24191.3
20 0.871014 0.555607 0.0121011 0 7 1.72788 0.678445 0.695659 74.7793 0.590209 0.914759 24186.3 327944 3635.3 29177.5
21 0.879322 0.463093 0.00272658 0 5 0.896967 0.60668 0.638129 274.229 0.618532 0.912432 25327.4 318982 917 32127.2
22 0.853948 0.521364 0.00972982 0 6 0.896967 0.647442 0.667246 73.5198 0.566014 0.904495 21826.9 296622 2862.7 30762.1
23 0.833283 0.596451 0.0120484 0 6 0.740908 0.695252 0.704991 46.6823 0.497018 0.872233 21140.4 276666 3091.11 40532.4
24 0.829247 0.42644 0.0269081 0 7 1.71362 0.563236 0.594663 18.0472 0.414855 0.891153 34516.8 672772 19131.2 67258.5
25 0.77653 0.418975 0.0243166 0 6 1.72788 0.544283 0.570392 27.6288 0.483704 0.884963 23989.8 338854 7398.56 39767.7
00 0.831824 0.331216 0.0218441 0 7 0.30682 0.473782 0.524894 17.9548 0.392538 0.881318 6672.83 137567 3139.58 16284.3
01 0.884079 0.446515 0.005182 0 5 0.228627 0.593351 0.628295 351.162 0.778378 0.960744 8694.5 105510 650.5 4015.9
02 0.852342 0.328928 0.0125757 0 5 0.244818 0.474674 0.529489 25.2985 0.398667 0.860063 4660.67 87191 1165.75 13779.1
03 1 0.125 0 0 1 0.129536 0.222222 0.353553 inf 0.294884 0.708333 6188.38 99014 0 43318.6
04 0.862592 0.220093 0.00940394 0 3 0.210021 0.350703 0.435718 26.0623 0.31032 0.795697 5164.92 110271 756.615 28882.6
05 0.914769 0.23123 0.00603017 0 3 0.257958 0.369148 0.459915 51.6569 0.378277 0.821792 5975.58 107438 516.167 24078.1
06 0.984587 0.460654 0.00365878 0 4 0.188784 0.627651 0.673464 131.151 0.54559 0.872236 6982.75 77238.6 342.875 11993.8
07 0.880309 0.347058 0.0605177 0 2 0.214109 0.497844 0.552737 7.90254 0.35187 0.788279 11355.8 98290.8 6031.25 23418.2
08 0.894997 0.434968 0.00280575 0 5 0.206628 0.585422 0.623935 236.879 0.592713 0.908864 7158.45 99163 288.909 10372.5
09 0.851037 0.245996 0.0134454 0 3 0.226304 0.381669 0.45755 24.5141 0.403839 0.846238 8142.8 129432 1858 23139.6
10 0.885484 0.269236 0.00593484 0 4 0.13743 0.412922 0.488267 65.7691 0.437244 0.868098 4748.79 91447.9 466.643 14149.8
11 0.848236 0.407763 0.0180018 0 4 0.228032 0.550763 0.588115 28.3423 0.451364 0.862096 3222.56 45082.9 732.889 6994.22
12 0.973978 0.315009 0.00504283 0 4 0.48042 0.476051 0.553906 100.146 0.528301 0.895351 18012.8 284662 1511.92 33864.8
13 0.927226 0.323214 0.0168946 0 5 0.48042 0.479339 0.547441 23.6573 0.414487 0.885313 12644.9 262207 4506.62 31098.9
14 0.925672 0.208049 0.0011875 0 3 0.151552 0.33974 0.438846 216.105 0.415807 0.843619 3303.86 62748.1 78.8571 12165.1
15 0.804546 0.221399 0.0144941 0 4 0.13743 0.347243 0.42205 21.7424 0.367607 0.870216 4160.53 99581.1 1349.27 14122.8
16 1 0.125 0 0 1 0.186368 0.222222 0.353553 inf 0.294884 0.708333 8496.12 135938 0 59472.9
17 0.998718 0.327554 0.000351468 0 2 1.62991 0.493314 0.571956 881.82 0.452043 0.794804 14697.2 144116 58.6667 40942.5
18 0.856597 0.663833 0.0182586 0 9 1.67365 0.747995 0.75408 48.6414 0.56992 0.92534 34393.1 555942 10621.6 37008.6
19 0.753419 0.646733 0.023286 0 11 1.67365 0.696011 0.698041 42.3228 0.554929 0.934369 32940.2 634865 15973.4 30934
20 0.730152 0.396994 0.0244704 0 7 1.72788 0.514336 0.538392 19.2936 0.408317 0.888641 15644.4 320583 7507.17 34626.6
21 0.899739 0.351892 0.0196254 0 5 0.896967 0.505918 0.562682 17.9734 0.376142 0.86556 15725.2 316923 6082.75 45584.9
22 0.941537 0.44718 0.0162693 0 6 0.896967 0.606368 0.648873 33.8259 0.47713 0.898055 15985.2 287707 4542.42 29931.8
23 0.787675 0.382913 0.0291165 0 6 0.740908 0.515316 0.549191 6.58088 0.217685 0.812457 9779.46 280189 6940.15 59994.8
24 0.8658 0.39413 0.0166392 0 7 1.71362 0.541677 0.584155 23.4814 0.414288 0.885727 33313.4 692461 12039.7 81597.2
25 0.942228 0.432945 0.00732827 0 6 1.72788 0.593283 0.638696 57.0299 0.434087 0.83988 25913.6 381030 2299.8 75282.6


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
#0.887085 0.412003 0.0118695 0.0720763 0.16041 0.00947798 0 0.562674 0.604551 inf 0.502951 0.139254 0.483825 0.871319
#0.888367 0.349442 0.0135525 0.0730397 0.131107 0.0127442 0 0.501585 0.557165 inf 0.433127 0.113973 0.414387 0.85467

0.887726 0.38072249 -1 0.072558 0.1457585 -1 -1 -1 -1 -1 -1 -1 0.4525835 -1


==> Data/Param/BACKUPTEMP/maoris_all_measures_sketch_lexez_voronoi.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
00 0.882937 0.352722 0.00658898 0 203 0.30682 0.504073 0.55806 41.459 0.392126 0.844088 8162.62 156173 1049.23 29305.2
01 0.896797 0.327936 0.00664384 0 255 0.228627 0.480255 0.542303 66.0519 0.429173 0.825305 9735 131992 663.111 29336.7
02 0.747541 0.377025 0.0093359 0 176 0.244818 0.501246 0.530888 32.4938 0.339194 0.786051 6328.9 105613 690.8 29777.8
03 0.967476 0.241137 0.00559502 0 143 0.129536 0.386053 0.483006 67.3441 0.414492 0.80564 5866.5 74144.9 340.625 18962
04 0.702798 0.189989 0.0227524 0 130 0.210021 0.299116 0.365409 13.9213 0.317735 0.807921 5908.9 106160 1814.8 24829.1
05 0.904867 0.41086 0.0138006 0 174 0.257958 0.565123 0.609732 32.8092 0.455386 0.877549 5769.09 95093.2 1310 12764.1
06 0.957361 0.495097 0.00338102 0 156 0.188784 0.652668 0.688467 207.986 0.54831 0.870445 7110.88 77941.6 214.125 12444.9
07 0.996982 0.390223 0.000655301 0 100 0.214109 0.560905 0.623735 530.37 0.456019 0.784799 13852.6 120105 85.6 36647.2
08 0.923091 0.244491 0.00070555 0 158 0.206628 0.386589 0.475066 348.76 0.408487 0.791368 10164.9 128714 102.75 36510.5
09 0.906574 0.293847 0.00259843 0 161 0.226304 0.443834 0.516134 101.08 0.401623 0.802747 10716.4 149342 406.778 38923.2
10 0.892702 0.378435 0.00413372 0 196 0.13743 0.531539 0.581231 83.9751 0.396565 0.833426 5326.69 98733.7 305.615 20492.6
11 0.885241 0.64028 0.0123474 0 192 0.228032 0.743093 0.752863 84.9207 0.61859 0.892599 5439.83 46395.2 519.833 5717.17
12 0.872622 0.447303 0.00256941 0 174 0.48042 0.591437 0.624761 118.814 0.359763 0.79048 20702 353135 624.909 98461.9
13 0.772963 0.490323 0.00624792 0 200 0.48042 0.600025 0.615631 95.4634 0.509812 0.873945 20898.4 285825 1462.7 42778
14 0.840929 0.416493 0.00484835 0 238 0.151552 0.557078 0.591812 94.1948 0.50714 0.879896 4022.73 59705 303.727 8395
15 0.855037 0.342062 0.0129848 0 129 0.13743 0.488641 0.54081 22.7157 0.358522 0.824789 6256.82 111817 1294.73 23787.9
16 0.663723 0.258584 0.0740964 0 108 0.186368 0.372171 0.41428 3.17822 0.15481 0.722565 6034.83 106993 5337.83 38060.3
17 0.942643 0.328823 0.00378308 0 135 1.62991 0.487567 0.556743 135.87 0.435186 0.78944 14392.5 144616 364.333 42046.5
18 0.781136 0.522373 0.0113866 0 237 1.67365 0.62607 0.638783 44.1291 0.490799 0.89477 34376.9 589351 6909.67 66444.4
19 0.95237 0.440262 0.00544493 0 98 1.67365 0.602158 0.647528 64.1387 0.426673 0.841503 49426.7 786012 3948.45 153406
21 0.824012 0.489483 0.00799183 0 192 0.896967 0.614148 0.635091 70.4915 0.492153 0.869274 24038.3 336253 2206.1 51976.6
22 0.869814 0.685933 0.00324189 0 197 0.896967 0.767007 0.772421 209.861 0.553221 0.887447 23840.6 311579 849 41691.4
23 0.854353 0.329697 0.00327413 0 205 0.740908 0.475787 0.530733 97.3564 0.347566 0.765538 23487.8 356447 743.778 115619
24 0.850247 0.37239 0.00525442 0 224 1.71362 0.517936 0.562693 82.8622 0.440729 0.846065 50436.5 786397 3211.55 149044
25 0.899498 0.427169 0.00670651 0 160 1.72788 0.579253 0.619869 86.7115 0.498013 0.86114 29378.4 372687 2009.89 62823.9
00 0.949303 0.32614 0.00410961 0 203 0.30682 0.485487 0.556422 89.768 0.420815 0.840629 9288.33 157635 524.083 31122.2
01 0.913363 0.296016 0.00523746 0 255 0.228627 0.447122 0.519971 66.4242 0.384733 0.805358 8821.1 136296 523.9 34548.6
02 0.784404 0.280463 0.0164033 0 176 0.244818 0.41319 0.469037 11.2081 0.236629 0.756582 4567.42 108270 1259 35044.5
03 0.971453 0.163787 0.0110124 0 143 0.129536 0.280314 0.398888 18.0695 0.325935 0.774222 5221.5 76678.2 966.875 22916.6
04 0.849356 0.219056 0.0111659 0 130 0.210021 0.348287 0.431343 25.0403 0.329285 0.813843 5050.08 105596 871.462 24437.6
05 0.862117 0.313493 0.0128326 0 174 0.257958 0.459791 0.519872 27.4428 0.418203 0.869942 5179.83 95510.3 1311.92 13741.4
06 0.962807 0.495604 0.00303508 0 156 0.188784 0.654371 0.690775 233.181 0.550465 0.870901 7133.62 77970.1 192 12423.5
07 0.9961 0.477504 0.00150735 0 100 0.214109 0.645549 0.689668 334.877 0.528969 0.813489 17190.5 117145 196.5 30603
08 0.952665 0.178993 0.000362484 0 158 0.206628 0.301364 0.412941 427.352 0.327979 0.762314 7394.73 132978 52.6364 43715.1
09 0.945798 0.290611 0.00689138 0 161 0.226304 0.444609 0.52427 48.517 0.378728 0.806422 9239.4 144670 761.4 36183.9
10 0.891785 0.343894 0.00881803 0 196 0.13743 0.496374 0.553786 33.0341 0.348195 0.82651 4566.64 97765.2 648.786 20831.4
11 0.913095 0.424064 0.00918808 0 192 0.228032 0.579154 0.622263 50.6085 0.458483 0.848043 3573 47571.4 382.444 8781.89
12 0.76848 0.325936 0.00561257 0 174 0.48042 0.457733 0.500475 43.9037 0.311934 0.774542 18155.2 359701 1369.42 108619
13 0.854362 0.440245 0.00829286 0 200 0.48042 0.58107 0.613293 36.4275 0.37203 0.833792 15104.8 295996 2046.69 59968.2
14 0.880369 0.336769 0.00272152 0 238 0.151552 0.487177 0.544501 122.743 0.464882 0.874181 3207.07 59195.2 175.643 8805.79
15 0.919373 0.256696 0.00700149 0 129 0.13743 0.401335 0.485797 33.9421 0.317176 0.807698 4914.2 114895 595.6 27929.3
16 0.877253 0.372035 0.00276931 0 108 0.186368 0.522488 0.571287 141.968 0.385194 0.779498 8302.88 109094 193.25 33015.8
17 0.944499 0.329136 0.00352025 0 135 1.62991 0.48816 0.557556 146.384 0.436261 0.789692 14416.8 144631 339 42018.2
18 0.743953 0.447247 0.0214035 0 237 1.67365 0.558648 0.576828 18.2221 0.392838 0.86834 32234 597284 12780.7 82668.6
19 0.906224 0.40324 0.00490535 0 98 1.67365 0.558131 0.604505 64.5981 0.412006 0.839931 45351.1 783065 3562.58 154312
21 0.872862 0.365249 0.0143729 0 192 0.896967 0.514997 0.564634 15.852 0.286833 0.788909 17666.9 376568 4141.08 101346
22 0.869261 0.536603 0.0101444 0 197 0.896967 0.663575 0.68297 31.303 0.37217 0.83095 17772.3 329178 2755.33 67828.8
23 0.910291 0.195182 0.00142671 0 205 0.740908 0.321442 0.421512 80.489 0.250904 0.7204 16219.5 390385 500.077 157311
24 0.869467 0.310154 0.00457978 0 224 1.71362 0.457212 0.519296 71.1067 0.386647 0.829291 42547.7 799956 2805.38 170624
25 0.883619 0.378789 0.0133437 0 160 1.72788 0.530264 0.578537 27.7744 0.382467 0.824741 24172 385220 4041.4 82955.4


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
#0.865749 0.395717 0.00945474 0.0814925 0.117552 0.0143285 0 0.543165 0.585313 109.478 0.430083 0.0931408 0.429173 0.830751
#0.89169 0.340276 0.00762633 0.0617984 0.0972785 0.0052471 0 0.49258 0.550837 88.0095 0.37919 0.0752768 0.382467 0.814009

0.8787195 0.3679965 -1 0.07164545 0.10741525 -1 -1 -1 -1 -1 -1 -1 0.399094 -1


==> Data/Param/BACKUPTEMP/maoris_param_doors.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy t m
0.705123 0.99215 0.149651 0.270203 0.0151781 0.209668 0.824367 0.836414 inf 0.626108 0.212806 0.667293 0.862944 5 -1
0.913264 0.983638 0.0166441 0.0677643 0.0346195 0.0215064 0.947145 0.947798 284625 0.842509 0.137444 0.891122 0.980238 10 -1
0.929732 0.988426 0.00845957 0.0623938 0.0173284 0.0123031 0.958181 0.95863 1.93239e+07 0.910589 0.0914443 0.95201 0.990287 15 -1
0.936193 0.972855 0.00595349 0.0703064 0.0457848 0.00893242 0.954172 0.954348 2.15638e+07 0.896185 0.133411 0.952948 0.989476 20 -1
0.939921 0.961827 0.00475078 0.0689363 0.0550254 0.00636434 0.950748 0.950811 2.16001e+07 0.894324 0.146213 0.94992 0.990219 25 -1
0.94356 0.953948 0.00394405 0.0730321 0.0607307 0.00619512 0.948725 0.94874 2.23771e+07 0.896832 0.146842 0.967516 0.990371 30 -1
0.933492 0.945594 0.00409593 0.0731216 0.0648298 0.00615208 0.939504 0.939523 2.1769e+07 0.892262 0.145584 0.960484 0.990245 35 -1
0.934826 0.936353 0.00405495 0.0714129 0.0766306 0.00614646 0.935589 0.93559 2.17685e+07 0.876887 0.156283 0.960484 0.988682 40 -1
0.937631 0.936572 0.0037322 0.070826 0.0766928 0.00513279 0.937102 0.937102 2.17685e+07 0.878627 0.155607 0.960484 0.989009 45 -1
0.932387 0.929578 0.00372135 0.0688701 0.0759649 0.0051378 0.93098 0.930981 2.11757e+07 0.863213 0.155315 0.938443 0.986072 50 -1
0.93161 0.926865 0.0037202 0.0689144 0.075493 0.00513866 0.929231 0.929234 2.04072e+07 0.862385 0.15475 0.938443 0.986034 55 -1
0.931309 0.913064 0.00346572 0.0658769 0.0867621 0.00509497 0.922096 0.922141 2.03736e+07 0.847146 0.174227 0.925839 0.983814 60 -1
0.922206 0.890745 0.00340448 0.0680941 0.0982866 0.00506458 0.906202 0.906339 2.03528e+07 0.823108 0.197624 0.871431 0.980253 65 -1
0.903902 0.852282 0.00320718 0.0703536 0.114852 0.00474221 0.877333 0.877712 2.02614e+07 0.788216 0.196994 0.813733 0.977043 70 -1
0.897444 0.837024 0.00313825 0.0749338 0.112909 0.00470857 0.866182 0.866708 2.02588e+07 0.771281 0.18939 0.781043 0.974694 75 -1
0.892445 0.83033 0.00309444 0.0841558 0.121372 0.00469168 0.860268 0.860827 2.02588e+07 0.768435 0.189982 0.781043 0.974373 80 -1
0.890695 0.828548 0.00309434 0.0820782 0.118926 0.00469175 0.858498 0.85906 1.97298e+07 0.766948 0.188151 0.781043 0.974293 85 -1
0.888609 0.826256 0.00309193 0.0818653 0.117649 0.00469252 0.856299 0.856865 1.97296e+07 0.764358 0.185974 0.781043 0.974089 90 -1
0.888609 0.826256 0.00309193 0.0818653 0.117649 0.00469252 0.856299 0.856865 1.97296e+07 0.764358 0.185974 0.781043 0.974089 95 -1
0.888609 0.826256 0.00309193 0.0818653 0.117649 0.00469252 0.856299 0.856865 1.97296e+07 0.764358 0.185974 0.781043 0.974089 100 -1


==> Data/Param/BACKUPTEMP/maoris_param_doors_sketch.dat <==
# start and step: 0 5
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min
0.481691 1 0.360003 0.130484 0 0.121048 0.650191 0.69404 inf 0.554749 0.127534 0.551289 0.722584 0 0.772969 0.27676
0.509242 0.997187 0.330656 0.136451 0.0143418 0.115621 0.67419 0.712608 inf 0.569673 0.114398 0.566623 0.742764 5 0.772969 0.350592
0.586011 0.981738 0.231908 0.134696 0.040123 0.120352 0.73393 0.758491 inf 0.631179 0.115299 0.623071 0.808788 10 0.81858 0.434176
0.667013 0.982793 0.157134 0.120438 0.0295237 0.0989166 0.794682 0.809652 inf 0.685776 0.0987646 0.690897 0.862918 15 0.837989 0.48517
0.734414 0.970834 0.098787 0.098929 0.0404832 0.0661143 0.836235 0.84439 inf 0.741558 0.0942774 0.745052 0.907143 20 0.874368 0.537345
0.79305 0.959472 0.0669101 0.0957895 0.036676 0.0441963 0.86836 0.872302 24540.8 0.770696 0.0971825 0.809116 0.92973 25 0.898959 0.537345
0.822753 0.961141 0.0463914 0.0699688 0.0380488 0.0296796 0.886579 0.889259 3986.2 0.800293 0.0982664 0.834533 0.948573 30 0.94599 0.560994
0.841646 0.946745 0.0419828 0.0501151 0.0516534 0.0279266 0.891107 0.89265 3111.76 0.803961 0.0967831 0.834533 0.952507 35 0.94599 0.560994
0.842531 0.936393 0.0405889 0.0488698 0.0640413 0.0255264 0.886986 0.888223 3030.29 0.801804 0.101089 0.834533 0.953316 40 0.94599 0.518178
0.85285 0.932566 0.0377574 0.0377056 0.0681894 0.0263747 0.890929 0.891818 3130.64 0.81037 0.102341 0.84438 0.955924 45 0.944776 0.518178
0.852415 0.93159 0.0370531 0.0507079 0.0736842 0.0267386 0.890246 0.891124 3158.67 0.803851 0.110172 0.834533 0.954807 50 0.944776 0.518178
0.857915 0.931717 0.0351898 0.0544993 0.0732054 0.0274892 0.893295 0.894055 2660.18 0.810205 0.1152 0.834533 0.956503 55 0.962558 0.518178
0.858746 0.931169 0.0351215 0.0560291 0.0731028 0.0275661 0.893492 0.894225 2697.49 0.810411 0.115452 0.834533 0.956568 60 0.962558 0.518178
0.858746 0.931169 0.0351215 0.0560291 0.0731028 0.0275661 0.893492 0.894225 2697.49 0.810411 0.115452 0.834533 0.956568 65 0.962558 0.518178
0.858746 0.931169 0.0351215 0.0560291 0.0731028 0.0275661 0.893492 0.894225 2697.49 0.810411 0.115452 0.834533 0.956568 70 0.962558 0.518178
0.858746 0.931169 0.0351215 0.0560291 0.0731028 0.0275661 0.893492 0.894225 2697.49 0.810411 0.115452 0.834533 0.956568 75 0.962558 0.518178
0.858746 0.931169 0.0351215 0.0560291 0.0731028 0.0275661 0.893492 0.894225 2697.49 0.810411 0.115452 0.834533 0.956568 80 0.962558 0.518178
0.858746 0.931169 0.0351215 0.0560291 0.0731028 0.0275661 0.893492 0.894225 2697.49 0.810411 0.115452 0.834533 0.956568 85 0.962558 0.518178
0.858746 0.931169 0.0351215 0.0560291 0.0731028 0.0275661 0.893492 0.894225 2697.49 0.810411 0.115452 0.834533 0.956568 90 0.962558 0.518178
0.858746 0.931169 0.0351215 0.0560291 0.0731028 0.0275661 0.893492 0.894225 2697.49 0.810411 0.115452 0.834533 0.956568 95 0.962558 0.518178
0.858746 0.931169 0.0351215 0.0560291 0.0731028 0.0275661 0.893492 0.894225 2697.49 0.810411 0.115452 0.834533 0.956568 100 0.962558 0.518178

0 0.434176
0 0.772969
0 0.530198
0 0.726504
0 0.749045
0 0.350592
0 0.667546
0 0.48517
0 0.537959
0 0.621011
0 0.563704
0 0.440535
0 0.711308
0 0.574126
0 0.441624
0 0.511178
0 0.543244
0 0.595306
0 0.27676
0 0.412663
0 0.41629
0 0.630437
0 0.587761
0 0.740783
0 0.543458
0 0.55912
1 0.434176
1 0.772969
1 0.530198
1 0.726504
1 0.749045
1 0.350592
1 0.667546
1 0.48517
1 0.537959
1 0.621011
1 0.623051
1 0.440535
1 0.711308
1 0.574126
1 0.441624
1 0.579614
1 0.543244
1 0.595306
1 0.537006
1 0.412663
1 0.41629
1 0.630437
1 0.587761
1 0.740783
1 0.543458
1 0.55912
2 0.434176
2 0.772969
2 0.660025
2 0.726504
2 0.811632
2 0.439088
2 0.667546
2 0.48517
2 0.749948
2 0.621011
2 0.81858
2 0.440535
2 0.711308
2 0.574126
2 0.62304
2 0.577948
2 0.543244
2 0.595306
2 0.526154
2 0.562356
2 0.623103
2 0.708736
2 0.690725
2 0.782547
2 0.543458
2 0.72142
3 0.613557
3 0.837989
3 0.724914
3 0.726504
3 0.811632
3 0.537345
3 0.775847
3 0.48517
3 0.749948
3 0.621011
3 0.81858
3 0.577142
3 0.711308
3 0.740503
3 0.622963
3 0.670486
3 0.648082
3 0.595306
3 0.603082
3 0.664379
3 0.642515
3 0.807514
3 0.715201
3 0.830486
3 0.543458
3 0.755257
4 0.637594
4 0.772969
4 0.740956
4 0.726504
4 0.811632
4 0.537345
4 0.775847
4 0.587651
4 0.835249
4 0.80871
4 0.844368
4 0.749148
4 0.829266
4 0.852179
4 0.874368
4 0.684942
4 0.648082
4 0.595306
4 0.696184
4 0.664379
4 0.690792
4 0.840995
4 0.841178
4 0.830486
4 0.666981
4 0.737409
5 0.724445
5 0.898959
5 0.809011
5 0.809221
5 0.843165
5 0.537345
5 0.812764
5 0.587651
5 0.889577
5 0.817994
5 0.852301
5 0.749148
5 0.818234
5 0.890443
5 0.874368
5 0.689655
5 0.680274
5 0.683884
5 0.696184
5 0.682829
5 0.709642
5 0.849517
5 0.865142
5 0.830486
5 0.666981
5 0.768867
6 0.745442
6 0.94599
6 0.896865
6 0.817023
6 0.852043
6 0.560994
6 0.898806
6 0.685018
6 0.889577
6 0.862698
6 0.888108
6 0.749148
6 0.869981
6 0.890716
6 0.883385
6 0.6952
6 0.686241
6 0.775535
6 0.696184
6 0.700981
6 0.709642
6 0.868396
6 0.87678
6 0.885748
6 0.696715
6 0.780401
7 0.745442
7 0.94599
7 0.896865
7 0.817023
7 0.852043
7 0.560994
7 0.898806
7 0.685018
7 0.889577
7 0.868151
7 0.888108
7 0.749148
7 0.869981
7 0.890716
7 0.896662
7 0.696603
7 0.686241
7 0.775535
7 0.708769
7 0.716453
7 0.735152
7 0.868396
7 0.87678
7 0.896505
7 0.709214
7 0.778813
8 0.745442
8 0.94599
8 0.896865
8 0.817023
8 0.852043
8 0.518178
8 0.898806
8 0.685018
8 0.889577
8 0.868151
8 0.888108
8 0.749148
8 0.879923
8 0.856748
8 0.907414
8 0.696603
8 0.686241
8 0.775535
8 0.708769
8 0.716453
8 0.735152
8 0.868396
8 0.87678
8 0.896505
8 0.709214
8 0.778813
9 0.745442
9 0.944776
9 0.896865
9 0.817023
9 0.852043
9 0.518178
9 0.898806
9 0.685018
9 0.889577
9 0.868151
9 0.888108
9 0.749148
9 0.88896
9 0.914161
9 0.907414
9 0.696603
9 0.686241
9 0.800772
9 0.708769
9 0.716453
9 0.797476
9 0.868396
9 0.888806
9 0.896505
9 0.709214
9 0.836718
10 0.745442
10 0.944776
10 0.896865
10 0.817023
10 0.852043
10 0.518178
10 0.918439
10 0.685018
10 0.889577
10 0.868151
10 0.888108
10 0.749148
10 0.88896
10 0.914161
10 0.92768
10 0.70723
10 0.686241
10 0.800772
10 0.708769
10 0.716453
10 0.797476
10 0.868396
10 0.888806
10 0.896505
10 0.709214
10 0.616698
11 0.745442
11 0.944776
11 0.943183
11 0.817023
11 0.852043
11 0.518178
11 0.918439
11 0.685018
11 0.899685
11 0.868151
11 0.901648
11 0.749148
11 0.88896
11 0.914161
11 0.92768
11 0.708003
11 0.686241
11 0.800772
11 0.729468
11 0.716453
11 0.797476
11 0.868396
11 0.962558
11 0.896505
11 0.709214
11 0.616698
12 0.745442
12 0.944776
12 0.948548
12 0.817023
12 0.852043
12 0.518178
12 0.918439
12 0.685018
12 0.899685
12 0.868151
12 0.901648
12 0.749148
12 0.88896
12 0.914161
12 0.92768
12 0.708003
12 0.686241
12 0.800772
12 0.729468
12 0.716453
12 0.797476
12 0.868396
12 0.962558
12 0.896505
12 0.709214
12 0.616698
13 0.745442
13 0.944776
13 0.948548
13 0.817023
13 0.852043
13 0.518178
13 0.918439
13 0.685018
13 0.899685
13 0.868151
13 0.901648
13 0.749148
13 0.88896
13 0.914161
13 0.92768
13 0.708003
13 0.686241
13 0.800772
13 0.729468
13 0.716453
13 0.797476
13 0.868396
13 0.962558
13 0.896505
13 0.709214
13 0.616698
14 0.745442
14 0.944776
14 0.948548
14 0.817023
14 0.852043
14 0.518178
14 0.918439
14 0.685018
14 0.899685
14 0.868151
14 0.901648
14 0.749148
14 0.88896
14 0.914161
14 0.92768
14 0.708003
14 0.686241
14 0.800772
14 0.729468
14 0.716453
14 0.797476
14 0.868396
14 0.962558
14 0.896505
14 0.709214
14 0.616698
15 0.745442
15 0.944776
15 0.948548
15 0.817023
15 0.852043
15 0.518178
15 0.918439
15 0.685018
15 0.899685
15 0.868151
15 0.901648
15 0.749148
15 0.88896
15 0.914161
15 0.92768
15 0.708003
15 0.686241
15 0.800772
15 0.729468
15 0.716453
15 0.797476
15 0.868396
15 0.962558
15 0.896505
15 0.709214
15 0.616698
16 0.745442
16 0.944776
16 0.948548
16 0.817023
16 0.852043
16 0.518178
16 0.918439
16 0.685018
16 0.899685
16 0.868151
16 0.901648
16 0.749148
16 0.88896
16 0.914161
16 0.92768
16 0.708003
16 0.686241
16 0.800772
16 0.729468
16 0.716453
16 0.797476
16 0.868396
16 0.962558
16 0.896505
16 0.709214
16 0.616698
17 0.745442
17 0.944776
17 0.948548
17 0.817023
17 0.852043
17 0.518178
17 0.918439
17 0.685018
17 0.899685
17 0.868151
17 0.901648
17 0.749148
17 0.88896
17 0.914161
17 0.92768
17 0.708003
17 0.686241
17 0.800772
17 0.729468
17 0.716453
17 0.797476
17 0.868396
17 0.962558
17 0.896505
17 0.709214
17 0.616698
18 0.745442
18 0.944776
18 0.948548
18 0.817023
18 0.852043
18 0.518178
18 0.918439
18 0.685018
18 0.899685
18 0.868151
18 0.901648
18 0.749148
18 0.88896
18 0.914161
18 0.92768
18 0.708003
18 0.686241
18 0.800772
18 0.729468
18 0.716453
18 0.797476
18 0.868396
18 0.962558
18 0.896505
18 0.709214
18 0.616698
19 0.745442
19 0.944776
19 0.948548
19 0.817023
19 0.852043
19 0.518178
19 0.918439
19 0.685018
19 0.899685
19 0.868151
19 0.901648
19 0.749148
19 0.88896
19 0.914161
19 0.92768
19 0.708003
19 0.686241
19 0.800772
19 0.729468
19 0.716453
19 0.797476
19 0.868396
19 0.962558
19 0.896505
19 0.709214
19 0.616698
20 0.745442
20 0.944776
20 0.948548
20 0.817023
20 0.852043
20 0.518178
20 0.918439
20 0.685018
20 0.899685
20 0.868151
20 0.901648
20 0.749148
20 0.88896
20 0.914161
20 0.92768
20 0.708003
20 0.686241
20 0.800772
20 0.729468
20 0.716453
20 0.797476
20 0.868396
20 0.962558
20 0.896505
20 0.709214
20 0.616698


==> Data/Param/BACKUPTEMP/maoris_param_margin.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min
0.935495 0.924418 0.00486867 0.0668573 0.0687588 0.00775944 0.929924 0.92994 1.00552e+08 0.830264 0.183446 0.874175 0.983342 0 0.999869 0.430563
0.942081 0.9307 0.00485949 0.0607737 0.0661959 0.00777521 0.936356 0.936373 1.00551e+08 0.83569 0.183809 0.903835 0.98355 0.05 0.999869 0.430563
0.937932 0.930125 0.00499364 0.0621218 0.0671549 0.00775466 0.934012 0.93402 1.00551e+08 0.835012 0.183838 0.903835 0.983508 0.1 0.999869 0.430563
0.937932 0.930125 0.00499364 0.0621218 0.0671549 0.00775466 0.934012 0.93402 1.00551e+08 0.835012 0.183838 0.903835 0.983508 0.15 0.999869 0.430563
0.937372 0.92985 0.00502845 0.0622252 0.0673424 0.00773752 0.933596 0.933604 1.00551e+08 0.833832 0.183657 0.899446 0.983459 0.2 0.999869 0.430563
0.939683 0.929217 0.00507205 0.0571914 0.0676998 0.00774351 0.93442 0.934435 1.00551e+08 0.83345 0.18422 0.899446 0.983264 0.25 0.999869 0.430563
0.939683 0.929217 0.00507205 0.0571914 0.0676998 0.00774351 0.93442 0.934435 1.00551e+08 0.83345 0.18422 0.899446 0.983264 0.3 0.999869 0.430563
0.939683 0.929217 0.00507205 0.0571914 0.0676998 0.00774351 0.93442 0.934435 1.00551e+08 0.83345 0.18422 0.899446 0.983264 0.35 0.999869 0.430563
0.939683 0.929217 0.00507205 0.0571914 0.0676998 0.00774351 0.93442 0.934435 1.00551e+08 0.83345 0.18422 0.899446 0.983264 0.4 0.999869 0.430563
0.939683 0.929217 0.00507205 0.0571914 0.0676998 0.00774351 0.93442 0.934435 1.00551e+08 0.83345 0.18422 0.899446 0.983264 0.45 0.999869 0.430563
0.938736 0.929237 0.00507649 0.0572473 0.0677329 0.00774281 0.933962 0.933974 1.00551e+08 0.83747 0.184915 0.905699 0.983444 0.5 0.999869 0.430563
0.938767 0.92927 0.00507321 0.0572183 0.067677 0.00774288 0.933994 0.934006 1.00551e+08 0.837513 0.184911 0.905699 0.983449 0.55 0.999869 0.430563
0.938767 0.92927 0.00507321 0.0572183 0.067677 0.00774288 0.933994 0.934006 1.00551e+08 0.837513 0.184911 0.905699 0.983449 0.6 0.999869 0.430563
0.938736 0.929237 0.00507649 0.0572473 0.0677329 0.00774281 0.933962 0.933974 1.00551e+08 0.83747 0.184915 0.905699 0.983444 0.65 0.999869 0.430563
0.938736 0.929237 0.00507649 0.0572473 0.0677329 0.00774281 0.933962 0.933974 1.00551e+08 0.83747 0.184915 0.905699 0.983444 0.7 0.999869 0.430563
0.938767 0.92927 0.00507321 0.0572183 0.067677 0.00774288 0.933994 0.934006 1.00551e+08 0.837513 0.184911 0.905699 0.983449 0.75 0.999869 0.430563
0.938736 0.929237 0.00507649 0.0572473 0.0677329 0.00774281 0.933962 0.933974 1.00551e+08 0.83747 0.184915 0.905699 0.983444 0.8 0.999869 0.430563
0.938767 0.92927 0.00507321 0.0572183 0.067677 0.00774288 0.933994 0.934006 1.00551e+08 0.837513 0.184911 0.905699 0.983449 0.85 0.999869 0.430563
0.938736 0.929237 0.00507649 0.0572473 0.0677329 0.00774281 0.933962 0.933974 1.00551e+08 0.83747 0.184915 0.905699 0.983444 0.9 0.999869 0.430563
0.938767 0.92927 0.00507321 0.0572183 0.067677 0.00774288 0.933994 0.934006 1.00551e+08 0.837513 0.184911 0.905699 0.983449 0.95 0.999869 0.430563


==> Data/Param/BACKUPTEMP/maoris_param_margin_sketch.dat <==
#REMOVE FIRST PART TO TEST BOXPLOT
# start and step: 0 0.05
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min
0.859139 0.93613 0.0316014 0.0521296 0.0578891 0.0192017 0.895984 0.896809 3032.64 0.830388 0.0872161 0.854396 0.962754 0 0.963842 0.605051
0.852015 0.93774 0.0347353 0.0522452 0.0597035 0.0209876 0.892825 0.893851 2904.09 0.821895 0.089956 0.850173 0.959625 0.05 0.94599 0.584172
0.842531 0.936393 0.0405889 0.0488698 0.0640413 0.0255264 0.886986 0.888223 3030.29 0.801804 0.101089 0.834533 0.953316 0.1 0.94599 0.518178
0.839311 0.937657 0.0451536 0.0550117 0.064915 0.0324621 0.885763 0.887122 3252.33 0.790742 0.119297 0.834533 0.948579 0.15 0.94599 0.518178
0.828954 0.949468 0.0528817 0.0558729 0.045545 0.0425066 0.885128 0.887167 5404.09 0.779745 0.117343 0.819072 0.941621 0.2 0.94599 0.560994
0.82762 0.948926 0.0584322 0.054692 0.0453893 0.0506359 0.884131 0.8862 4754.51 0.769208 0.126789 0.796279 0.935688 0.25 0.94599 0.434959
0.823114 0.947458 0.0675191 0.0665447 0.0466152 0.0573963 0.88092 0.8831 3875.44 0.752386 0.131322 0.771135 0.92656 0.3 0.94599 0.434959
0.803551 0.942895 0.0780009 0.0858878 0.0552589 0.0704017 0.867664 0.870439 3725.39 0.740751 0.130736 0.765152 0.917381 0.35 0.898959 0.383873
0.791077 0.945735 0.084263 0.0947758 0.0556902 0.0710816 0.86152 0.864956 3605.37 0.72954 0.12824 0.748677 0.911075 0.4 0.898959 0.383873
0.77655 0.937686 0.0948972 0.103828 0.0843267 0.0717458 0.849544 0.853323 inf 0.714511 0.122164 0.739845 0.900833 0.45 0.888108 0.383873
0.774963 0.936755 0.0955834 0.102368 0.0843005 0.0711879 0.848213 0.852027 inf 0.713938 0.12149 0.739845 0.900314 0.5 0.888108 0.383873
0.761423 0.943228 0.105613 0.109196 0.08363 0.0790239 0.842631 0.847464 inf 0.707751 0.121092 0.720003 0.893661 0.55 0.888108 0.383873
0.75295 0.947769 0.110106 0.104816 0.0846646 0.0792559 0.839201 0.844762 inf 0.704955 0.12124 0.720003 0.890133 0.6 0.883432 0.383873
0.75443 0.947325 0.111002 0.106772 0.0845042 0.0784276 0.839945 0.845394 inf 0.70389 0.120012 0.720003 0.889261 0.65 0.883432 0.383873
0.75443 0.947325 0.111002 0.106772 0.0845042 0.0784276 0.839945 0.845394 inf 0.70389 0.120012 0.720003 0.889261 0.7 0.883432 0.383873
0.75443 0.947325 0.111002 0.106772 0.0845042 0.0784276 0.839945 0.845394 inf 0.70389 0.120012 0.720003 0.889261 0.75 0.883432 0.383873
0.75443 0.947325 0.111002 0.106772 0.0845042 0.0784276 0.839945 0.845394 inf 0.70389 0.120012 0.720003 0.889261 0.8 0.883432 0.383873
0.75443 0.947325 0.111002 0.106772 0.0845042 0.0784276 0.839945 0.845394 inf 0.70389 0.120012 0.720003 0.889261 0.85 0.883432 0.383873
0.75443 0.947325 0.111002 0.106772 0.0845042 0.0784276 0.839945 0.845394 inf 0.70389 0.120012 0.720003 0.889261 0.9 0.883432 0.383873
0.75443 0.947325 0.111002 0.106772 0.0845042 0.0784276 0.839945 0.845394 inf 0.70389 0.120012 0.720003 0.889261 0.95 0.883432 0.383873


0 0.745442
0 0.94599
0 0.902391
0 0.817023
0 0.852043
0 0.605051
0 0.898806
0 0.777883
0 0.963842
0 0.923525
0 0.888108
0 0.749148
0 0.879923
0 0.856748
0 0.935705
0 0.848303
0 0.686241
0 0.775535
0 0.764379
0 0.755228
0 0.735152
0 0.868396
0 0.87678
0 0.896505
0 0.863118
0 0.778813
1 0.745442
1 0.94599
1 0.902391
1 0.817023
1 0.852043
1 0.584172
1 0.898806
1 0.777883
1 0.889577
1 0.923525
1 0.888108
1 0.749148
1 0.879923
1 0.856748
1 0.935705
1 0.848303
1 0.686241
1 0.775535
1 0.708769
1 0.839073
1 0.735152
1 0.868396
1 0.87678
1 0.896505
1 0.709214
1 0.778813
2 0.745442
2 0.94599
2 0.896865
2 0.817023
2 0.852043
2 0.518178
2 0.898806
2 0.685018
2 0.889577
2 0.868151
2 0.888108
2 0.749148
2 0.879923
2 0.856748
2 0.907414
2 0.696603
2 0.686241
2 0.775535
2 0.708769
2 0.716453
2 0.735152
2 0.868396
2 0.87678
2 0.896505
2 0.709214
2 0.778813
3 0.745442
3 0.94599
3 0.896865
3 0.817023
3 0.852043
3 0.518178
3 0.898806
3 0.685018
3 0.889577
3 0.868151
3 0.888108
3 0.67174
3 0.879923
3 0.856748
3 0.907414
3 0.696603
3 0.686241
3 0.775535
3 0.569868
3 0.641874
3 0.673581
3 0.868396
3 0.941627
3 0.896505
3 0.709214
3 0.778813
4 0.745442
4 0.94599
4 0.896865
4 0.817023
4 0.852043
4 0.560994
4 0.898806
4 0.587651
4 0.82112
4 0.825611
4 0.888108
4 0.67174
4 0.879923
4 0.856748
4 0.832117
4 0.659803
4 0.686241
4 0.775535
4 0.569868
4 0.641874
4 0.673581
4 0.868396
4 0.941627
4 0.896505
4 0.709214
4 0.770553
5 0.745442
5 0.94599
5 0.84977
5 0.817023
5 0.852043
5 0.560994
5 0.898806
5 0.587651
5 0.82112
5 0.744832
5 0.888108
5 0.67174
5 0.879923
5 0.922046
5 0.832117
5 0.659803
5 0.686241
5 0.775535
5 0.434959
5 0.641874
5 0.673581
5 0.868396
5 0.865142
5 0.896505
5 0.709214
5 0.770553
6 0.745442
6 0.94599
6 0.840918
6 0.817023
6 0.852043
6 0.560994
6 0.885328
6 0.587651
6 0.771717
6 0.69595
6 0.888108
6 0.577142
6 0.879923
6 0.91746
6 0.832117
6 0.659803
6 0.686241
6 0.732496
6 0.434959
6 0.641874
6 0.593633
6 0.7738
6 0.865142
6 0.896505
6 0.709214
6 0.770553
7 0.738768
7 0.898959
7 0.840918
7 0.817023
7 0.852043
7 0.560994
7 0.885328
7 0.587651
7 0.771717
7 0.69595
7 0.888108
7 0.577142
7 0.879923
7 0.824555
7 0.799427
7 0.659803
7 0.686241
7 0.683884
7 0.383873
7 0.630341
7 0.593633
7 0.7738
7 0.865142
7 0.896505
7 0.709214
7 0.758587
8 0.738768
8 0.898959
8 0.840918
8 0.817023
8 0.852043
8 0.560994
8 0.826611
8 0.587651
8 0.771717
8 0.69595
8 0.888108
8 0.577142
8 0.879923
8 0.824555
8 0.653419
8 0.659803
8 0.686241
8 0.683884
8 0.383873
8 0.593454
8 0.593633
8 0.7738
8 0.865142
8 0.84662
8 0.709214
8 0.758587
9 0.730792
9 0.84881
9 0.840918
9 0.817023
9 0.852043
9 0.560994
9 0.75862
9 0.587651
9 0.771717
9 0.69595
9 0.888108
9 0.577142
9 0.835402
9 0.748898
9 0.622963
9 0.659803
9 0.686241
9 0.683884
9 0.383873
9 0.593454
9 0.543571
9 0.756515
9 0.859559
9 0.805554
9 0.709214
9 0.758587
10 0.730792
10 0.84881
10 0.840918
10 0.817023
10 0.852043
10 0.560994
10 0.75862
10 0.587651
10 0.771717
10 0.69595
10 0.888108
10 0.577142
10 0.835402
10 0.748898
10 0.622963
10 0.659803
10 0.686241
10 0.683884
10 0.383873
10 0.593454
10 0.543571
10 0.756515
10 0.844671
10 0.805554
10 0.709214
10 0.758587
11 0.730792
11 0.819981
11 0.840918
11 0.817023
11 0.852043
11 0.560994
11 0.75862
11 0.587651
11 0.771717
11 0.69595
11 0.888108
11 0.577142
11 0.835402
11 0.748898
11 0.622963
11 0.659803
11 0.680274
11 0.683884
11 0.383873
11 0.593454
11 0.543571
11 0.630437
11 0.844671
11 0.805554
11 0.709214
11 0.758587
12 0.730792
12 0.819981
12 0.840918
12 0.817023
12 0.852043
12 0.560994
12 0.75862
12 0.587651
12 0.771717
12 0.69595
12 0.883432
12 0.577142
12 0.835402
12 0.748898
12 0.622963
12 0.659803
12 0.624997
12 0.683884
12 0.383873
12 0.593454
12 0.543571
12 0.630437
12 0.831927
12 0.805554
12 0.709214
12 0.758587
13 0.730792
13 0.819981
13 0.840918
13 0.817023
13 0.824353
13 0.560994
13 0.75862
13 0.587651
13 0.771717
13 0.69595
13 0.883432
13 0.577142
13 0.835402
13 0.748898
13 0.622963
13 0.659803
13 0.624997
13 0.683884
13 0.383873
13 0.593454
13 0.543571
13 0.630437
13 0.831927
13 0.805554
13 0.709214
13 0.758587
14 0.730792
14 0.819981
14 0.840918
14 0.817023
14 0.824353
14 0.560994
14 0.75862
14 0.587651
14 0.771717
14 0.69595
14 0.883432
14 0.577142
14 0.835402
14 0.748898
14 0.622963
14 0.659803
14 0.624997
14 0.683884
14 0.383873
14 0.593454
14 0.543571
14 0.630437
14 0.831927
14 0.805554
14 0.709214
14 0.758587
15 0.730792
15 0.819981
15 0.840918
15 0.817023
15 0.824353
15 0.560994
15 0.75862
15 0.587651
15 0.771717
15 0.69595
15 0.883432
15 0.577142
15 0.835402
15 0.748898
15 0.622963
15 0.659803
15 0.624997
15 0.683884
15 0.383873
15 0.593454
15 0.543571
15 0.630437
15 0.831927
15 0.805554
15 0.709214
15 0.758587
16 0.730792
16 0.819981
16 0.840918
16 0.817023
16 0.824353
16 0.560994
16 0.75862
16 0.587651
16 0.771717
16 0.69595
16 0.883432
16 0.577142
16 0.835402
16 0.748898
16 0.622963
16 0.659803
16 0.624997
16 0.683884
16 0.383873
16 0.593454
16 0.543571
16 0.630437
16 0.831927
16 0.805554
16 0.709214
16 0.758587
17 0.730792
17 0.819981
17 0.840918
17 0.817023
17 0.824353
17 0.560994
17 0.75862
17 0.587651
17 0.771717
17 0.69595
17 0.883432
17 0.577142
17 0.835402
17 0.748898
17 0.622963
17 0.659803
17 0.624997
17 0.683884
17 0.383873
17 0.593454
17 0.543571
17 0.630437
17 0.831927
17 0.805554
17 0.709214
17 0.758587
18 0.730792
18 0.819981
18 0.840918
18 0.817023
18 0.824353
18 0.560994
18 0.75862
18 0.587651
18 0.771717
18 0.69595
18 0.883432
18 0.577142
18 0.835402
18 0.748898
18 0.622963
18 0.659803
18 0.624997
18 0.683884
18 0.383873
18 0.593454
18 0.543571
18 0.630437
18 0.831927
18 0.805554
18 0.709214
18 0.758587
19 0.730792
19 0.819981
19 0.840918
19 0.817023
19 0.824353
19 0.560994
19 0.75862
19 0.587651
19 0.771717
19 0.69595
19 0.883432
19 0.577142
19 0.835402
19 0.748898
19 0.622963
19 0.659803
19 0.624997
19 0.683884
19 0.383873
19 0.593454
19 0.543571
19 0.630437
19 0.831927
19 0.805554
19 0.709214
19 0.758587


==> Data/Param/BACKUPTEMP/maoris_param_ripples.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy t m
0.655933 0.992418 0.166051 0.28976 0.0138673 0.258308 0.789831 0.80682 inf 0.642357 0.227596 0.708096 0.8494 5 -1
0.888211 0.970128 0.0140244 0.089611 0.0457992 0.0165842 0.927364 0.928266 1.57002e+06 0.844828 0.121465 0.85401 0.982271 10 -1
0.93336 0.953316 0.00421576 0.0743348 0.0557259 0.00632075 0.943233 0.943285 3.20475e+06 0.895637 0.124381 0.952688 0.991139 15 -1
0.93031 0.938511 0.0047242 0.0731192 0.054952 0.00639317 0.934392 0.934401 9.94479e+06 0.886074 0.124073 0.949315 0.989885 20 -1
0.93213 0.936051 0.00439131 0.0703143 0.0609199 0.00638722 0.934086 0.934088 2.06947e+07 0.879678 0.134027 0.930991 0.989293 25 -1
0.92564 0.937651 0.00576666 0.0758424 0.0659737 0.00828409 0.931607 0.931626 1.80922e+07 0.865845 0.15975 0.934461 0.986807 30 -1
0.935282 0.946348 0.00420619 0.0724702 0.0659245 0.00639312 0.940782 0.940799 5.69485e+06 0.884784 0.158279 0.960923 0.989373 35 -1
0.934826 0.936353 0.00405495 0.0714129 0.0766306 0.00614646 0.935589 0.93559 2.17685e+07 0.876887 0.156283 0.960484 0.988682 40 -1
0.93139 0.930812 0.0047901 0.0654338 0.0786664 0.0072516 0.931101 0.931101 1.1537e+06 0.864849 0.146802 0.930371 0.988162 45 -1
0.938649 0.866237 0.0060848 0.0717833 0.135687 0.00984549 0.900991 0.901717 691416 0.830924 0.144537 0.845717 0.983504 50 -1
0.93552 0.913226 0.00789355 0.0670588 0.109713 0.0130576 0.924239 0.924306 584455 0.855304 0.134524 0.874505 0.983016 55 -1
0.931458 0.892858 0.0142813 0.0609633 0.146568 0.0233694 0.911749 0.911954 881452 0.802447 0.155363 0.832492 0.974801 60 -1
0.926941 0.917618 0.0166202 0.0675723 0.126662 0.0238086 0.922256 0.922268 548208 0.789902 0.180835 0.857064 0.970804 65 -1
0.911823 0.936388 0.0238022 0.0817813 0.0775879 0.0340493 0.923942 0.924024 72635.3 0.766573 0.184662 0.826629 0.965617 70 -1
0.894446 0.92651 0.0313856 0.0895508 0.0999687 0.0490605 0.910196 0.910337 43092.8 0.746249 0.194552 0.818152 0.957681 75 -1
0.892536 0.933006 0.037809 0.090223 0.0958051 0.0558197 0.912322 0.912547 62643.6 0.731665 0.204793 0.796747 0.951942 80 -1
0.882848 0.935998 0.044022 0.115132 0.0942479 0.0648402 0.908646 0.909034 74602.7 0.724119 0.217104 0.796844 0.947649 85 -1
0.878467 0.944729 0.0490747 0.120618 0.092262 0.0733162 0.910394 0.910996 75453.7 0.719579 0.22 0.78208 0.943148 90 -1
0.880463 0.945671 0.0552383 0.107941 0.0898975 0.0823873 0.911903 0.912485 71401.4 0.711452 0.21498 0.762519 0.937351 95 -1


==> Data/Param/BACKUPTEMP/maoris_param_ripples_sketch.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy t m
0.661799 0.952043 0.17502 0.137186 0.0930476 0.116823 0.780821 0.793764 inf 0.671568 0.117314 0.699079 0.84719 15 -1
0.74346 0.957172 0.100201 0.115556 0.0766155 0.0911572 0.836887 0.843575 inf 0.746074 0.0998314 0.755599 0.906549 20 -1
0.808799 0.933484 0.0655351 0.0932316 0.0686454 0.0639471 0.86668 0.868908 inf 0.781177 0.0918243 0.798356 0.932253 25 -1
0.839895 0.916726 0.0383828 0.0779603 0.0767209 0.0235578 0.87663 0.87747 1473.13 0.820995 0.0758688 0.840163 0.955393 30 -1
0.862496 0.897397 0.0321171 0.0660403 0.0696513 0.0209964 0.879601 0.879774 1501.35 0.82947 0.0844195 0.849583 0.960759 35 -1
0.868465 0.886048 0.027594 0.0630477 0.0709187 0.01989 0.877168 0.877212 1229.52 0.837101 0.0863447 0.858092 0.964881 40 -1
0.866364 0.883486 0.0304223 0.0665551 0.0593858 0.019304 0.874841 0.874883 973.082 0.817213 0.0898655 0.840344 0.960493 45 -1
0.83759 0.874222 0.0412434 0.0717058 0.101933 0.024371 0.855514 0.85571 666.778 0.742375 0.110684 0.761637 0.941969 50 -1
0.785456 0.891164 0.0993077 0.0967825 0.168285 0.080774 0.834977 0.836642 inf 0.66428 0.166155 0.688552 0.888407 55 -1
0.710275 0.903341 0.172879 0.18476 0.153054 0.16285 0.795258 0.801012 inf 0.619295 0.147625 0.652001 0.833209 60 -1


==> Data/Param/BACKUPTEMP/maoris_param_threshold.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min
0.926521 0.826827 0.00464097 0.0552935 0.0827955 0.00470296 0.87384 0.875256 608587 0.711326 0.194221 0.746863 0.973224 0 0.997891 0.397708
0.920185 0.83283 0.00457493 0.0591749 0.0881485 0.00543938 0.874331 0.875419 3.69549e+06 0.710812 0.204607 0.739556 0.972801 0.05 0.998021 0.385405
0.944102 0.856418 0.00316068 0.0471421 0.0969501 0.00386019 0.898125 0.899192 8.77315e+07 0.751057 0.197641 0.756176 0.977249 0.1 0.999869 0.396637
0.938498 0.889984 0.00369584 0.0636582 0.0867144 0.0059406 0.913598 0.913919 8.77472e+07 0.797078 0.172728 0.792928 0.982408 0.15 0.999869 0.510972
0.943972 0.911243 0.0033919 0.0613038 0.0692559 0.00564549 0.927319 0.927464 1.61686e+07 0.834908 0.166365 0.866787 0.984752 0.2 0.999593 0.508105
0.943709 0.929458 0.00453354 0.0577014 0.0652016 0.00727366 0.936529 0.936557 1.00202e+08 0.834586 0.181352 0.904975 0.983936 0.25 0.999869 0.430563
0.937932 0.930125 0.00499364 0.0621218 0.0671549 0.00775466 0.934012 0.93402 1.00551e+08 0.835012 0.183838 0.903835 0.983508 0.3 0.999869 0.430563
0.941268 0.936048 0.00512484 0.0587421 0.0714856 0.00776995 0.938651 0.938655 1.02026e+08 0.842301 0.185581 0.905501 0.983882 0.35 0.999869 0.430563
0.946335 0.945796 0.00589644 0.0605642 0.075345 0.00857413 0.946066 0.946066 1.02029e+08 0.860278 0.164936 0.916877 0.985397 0.4 0.999869 0.430563
0.954718 0.952178 0.00607856 0.0458759 0.0760983 0.00852656 0.953446 0.953447 1.02543e+08 0.875276 0.164549 0.940837 0.986208 0.45 0.999869 0.430563
0.951322 0.953354 0.00668775 0.0492473 0.0801212 0.00901415 0.952337 0.952337 1.02192e+08 0.879128 0.162876 0.93411 0.986423 0.5 0.999869 0.430563
0.948144 0.967711 0.00875037 0.0582374 0.0491975 0.0101175 0.957827 0.957877 1.01738e+08 0.882616 0.149993 0.943324 0.9864 0.55 0.999869 0.430563
0.942447 0.969584 0.0109494 0.0619663 0.0521474 0.0130909 0.955823 0.955919 1.0029e+08 0.870196 0.153133 0.940645 0.984113 0.6 0.999869 0.430563
0.943573 0.976821 0.0149238 0.0666069 0.0458328 0.0190955 0.959909 0.960053 3.62089e+06 0.873122 0.128615 0.926788 0.983148 0.65 0.999329 0.623286
0.925063 0.974453 0.0232907 0.0804535 0.0520452 0.0301797 0.949116 0.949437 inf 0.831715 0.148571 0.880743 0.974529 0.7 0.999329 0.509916
0.885323 0.981514 0.0667128 0.113995 0.0617787 0.104698 0.93094 0.932178 inf 0.728972 0.230051 0.786325 0.930226 0.75 0.999329 0.296525
0.799114 0.983568 0.127227 0.137836 0.0618656 0.123466 0.881798 0.886557 inf 0.61862 0.222641 0.621473 0.87207 0.8 0.991194 0.274318
0.564945 0.983934 0.350982 0.267976 0.0619693 0.23534 0.717769 0.745566 inf 0.410771 0.197002 0.368342 0.677681 0.85 0.965153 0.151407
0.418155 0.999666 0.480781 0.280759 0.00133045 0.251162 0.589659 0.646541 inf 0.353683 0.175917 0.323396 0.574104 0.9 0.839824 0.132788
0.389918 0.999667 0.506858 0.285672 0.00133081 0.259056 0.561013 0.62433 inf 0.341662 0.175481 0.323396 0.551815 0.95 0.802645 0.132788


==> Data/Param/BACKUPTEMP/maoris_param_threshold_indivual_for_each_asso.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy t m
0.96398 0.815947 0.00216409 0.0330625 0.10251 0.00273765 0.883808 0.88688 625856 0.713984 0.206523 0.77862 0.966449 0 -1
0.967936 0.828589 0.00154867 0.0341068 0.119722 0.00234386 0.892858 0.895556 1.85845e+07 0.718276 0.221696 0.760867 0.966212 0.05 -1
0.966422 0.864167 0.0016074 0.0436545 0.104601 0.00345622 0.912439 0.913865 1.87246e+07 0.760223 0.209902 0.816909 0.973593 0.1 -1
0.961886 0.879765 0.00223416 0.0518118 0.100431 0.00442219 0.918995 0.91991 1.85796e+07 0.784216 0.194449 0.838039 0.976132 0.15 -1
0.968506 0.90163 0.00229978 0.0433057 0.0890566 0.00486925 0.933873 0.93447 4.62375e+06 0.818 0.198711 0.885712 0.978237 0.2 -1
0.963991 0.926081 0.002436 0.0458144 0.0902613 0.00496707 0.944656 0.944846 2.1783e+07 0.851593 0.190774 0.938242 0.983653 0.25 -1
0.96392 0.935514 0.0028462 0.0443997 0.0794959 0.00580821 0.949505 0.949611 2.17741e+07 0.858534 0.180875 0.937921 0.984188 0.3 -1
0.962959 0.941593 0.0034053 0.0429271 0.0812464 0.00605974 0.952156 0.952216 2.3636e+07 0.864474 0.177648 0.951422 0.984592 0.35 -1
0.962591 0.954955 0.00431709 0.0458428 0.0686669 0.00680334 0.958758 0.958766 2.36349e+07 0.887046 0.139734 0.951422 0.987999 0.4 -1
0.970008 0.967516 0.0045305 0.0305386 0.0610494 0.00678466 0.96876 0.968761 2.21054e+07 0.919776 0.106082 0.976899 0.991136 0.45 -1
0.968713 0.967961 0.00571028 0.0369071 0.0661214 0.00856794 0.968337 0.968337 1.9993e+07 0.917217 0.0962433 0.965961 0.990676 0.5 -1
0.95359 0.97757 0.00822808 0.0624193 0.0452399 0.0109597 0.965431 0.965505 1.98418e+07 0.917492 0.0855463 0.961344 0.990351 0.55 -1
0.940659 0.974646 0.0128556 0.0798829 0.0531243 0.0170883 0.957351 0.957501 1.92955e+07 0.89196 0.1088 0.928381 0.985587 0.6 -1
0.931702 0.978427 0.0212795 0.0733826 0.0537741 0.0274787 0.954493 0.954779 1.2916e+06 0.849625 0.127891 0.899087 0.977043 0.65 -1
0.907559 0.982046 0.0338322 0.107871 0.0462678 0.0540397 0.943335 0.944068 954109 0.814823 0.151356 0.856524 0.964894 0.7 -1


==> Data/Param/BACKUPTEMP/maoris_param_threshold_sketch.dat <==
# start and step: 0 0.05
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min
0.873067 0.856593 0.023311 0.0589355 0.0820117 0.0130416 0.864752 0.864791 1149.52 0.831454 0.0965606 0.855562 0.967323 0 0.961316 0.566842
0.84873 0.837641 0.0307001 0.0741175 0.0996733 0.0242402 0.843149 0.843167 1062.44 0.791693 0.138347 0.835669 0.957141 0.05 0.961316 0.411223
0.875637 0.876485 0.0234201 0.0599157 0.0824364 0.0137957 0.876061 0.876061 2050.29 0.843476 0.0794043 0.859775 0.9697 0.1 0.961316 0.658198
0.869107 0.909405 0.0264042 0.0477463 0.0775252 0.0146258 0.888799 0.889027 2395.91 0.840949 0.0738731 0.853803 0.96729 0.15 0.954337 0.678817
0.86788 0.92919 0.0285125 0.0510637 0.0606587 0.0181221 0.897489 0.898012 2899.85 0.840184 0.086662 0.859933 0.965954 0.2 0.963842 0.661063
0.858961 0.940223 0.031922 0.0563154 0.0573978 0.0211724 0.897757 0.898674 3023.67 0.832464 0.0942087 0.854396 0.962864 0.25 0.963842 0.605051
0.842531 0.936393 0.0405889 0.0488698 0.0640413 0.0255264 0.886986 0.888223 3030.29 0.801804 0.101089 0.834533 0.953316 0.3 0.94599 0.518178
0.831449 0.94152 0.0459447 0.0745667 0.0665189 0.0343818 0.883068 0.884774 3504.96 0.791023 0.120347 0.823354 0.94778 0.35 0.94599 0.495974
0.818938 0.956466 0.0598165 0.0702442 0.0434641 0.0467612 0.882376 0.885035 7896.58 0.762213 0.115499 0.798138 0.934116 0.4 0.94599 0.537345
0.815266 0.955018 0.0706726 0.0714442 0.0450404 0.0656073 0.879626 0.88238 7080.52 0.742702 0.125089 0.759372 0.922752 0.45 0.94599 0.394172
0.809776 0.951045 0.086942 0.0832542 0.0493921 0.0777403 0.874744 0.877573 6034.18 0.717077 0.135591 0.741457 0.90627 0.5 0.94599 0.394172
0.772294 0.950307 0.111146 0.138407 0.0613512 0.125737 0.852102 0.856689 inf 0.699072 0.143492 0.68623 0.887047 0.55 0.898959 0.27676
0.735671 0.955161 0.145659 0.158533 0.0638744 0.14138 0.83117 0.838263 inf 0.667084 0.143898 0.671172 0.859765 0.6 0.894111 0.27676
0.693951 0.9443 0.189793 0.181977 0.10286 0.152747 0.799997 0.809505 inf 0.633186 0.138837 0.632486 0.826907 0.65 0.852043 0.27676
0.660856 0.944071 0.213671 0.186153 0.105789 0.157926 0.777475 0.78987 inf 0.617106 0.138189 0.623105 0.810094 0.7 0.852043 0.27676
0.57803 0.976381 0.288717 0.195745 0.0500321 0.16256 0.726163 0.751251 inf 0.5829 0.136568 0.601209 0.764343 0.75 0.823775 0.27676
0.526856 0.985554 0.322117 0.160932 0.0434403 0.141779 0.686646 0.720587 inf 0.568412 0.131992 0.566623 0.743146 0.8 0.811632 0.27676
0.488233 0.992865 0.356053 0.143516 0.036382 0.127856 0.654582 0.69624 inf 0.556093 0.129585 0.551289 0.724297 0.85 0.772969 0.27676
0.481691 1 0.360003 0.130484 0 0.121048 0.650191 0.69404 inf 0.554749 0.127534 0.551289 0.722584 0.9 0.772969 0.27676
0.481691 1 0.360003 0.130484 0 0.121048 0.650191 0.69404 inf 0.554749 0.127534 0.551289 0.722584 0.95 0.772969 0.27676

0 0.799551
0 0.930143
0 0.902391
0 0.928745
0 0.849086
0 0.608224
0 0.898806
0 0.910112
0 0.844659
0 0.860068
0 0.865306
0 0.728447
0 0.879923
0 0.851642
0 0.885103
0 0.848303
0 0.961316
0 0.838891
0 0.701043
0 0.792499
0 0.73112
0 0.908549
0 0.859482
0 0.888719
0 0.566842
0 0.77882
1 0.78112
1 0.930143
1 0.902391
1 0.928745
1 0.849086
1 0.588886
1 0.898806
1 0.910112
1 0.647799
1 0.579228
1 0.765777
1 0.411223
1 0.879923
1 0.818407
1 0.880146
1 0.832447
1 0.961316
1 0.838891
1 0.718062
1 0.799631
1 0.666868
1 0.907226
1 0.859482
1 0.882629
1 0.566842
1 0.77882
2 0.790417
2 0.954337
2 0.902391
2 0.928745
2 0.849086
2 0.658198
2 0.898806
2 0.777883
2 0.922778
2 0.860068
2 0.888108
2 0.77274
2 0.880196
2 0.850314
2 0.886851
2 0.832447
2 0.961316
2 0.838891
2 0.864048
2 0.728007
2 0.666868
2 0.907226
2 0.859482
2 0.888719
2 0.789179
2 0.773276
3 0.803713
3 0.954337
3 0.902391
3 0.928745
3 0.852043
3 0.69399
3 0.898806
3 0.777883
3 0.922778
3 0.867534
3 0.888108
3 0.83805
3 0.879923
3 0.826913
3 0.92569
3 0.832447
3 0.678817
3 0.838891
3 0.855562
3 0.733515
3 0.735152
3 0.907226
3 0.865452
3 0.888719
3 0.789179
3 0.77882
4 0.803853
4 0.954337
4 0.902391
4 0.928745
4 0.852043
4 0.661063
4 0.898806
4 0.777883
4 0.963842
4 0.923525
4 0.888108
4 0.749148
4 0.879923
4 0.856748
4 0.935705
4 0.848303
4 0.686241
4 0.838891
4 0.764379
4 0.681043
4 0.735152
4 0.907226
4 0.87678
4 0.888719
4 0.863118
4 0.778813
5 0.766027
5 0.954337
5 0.902391
5 0.928745
5 0.852043
5 0.605051
5 0.898806
5 0.777883
5 0.963842
5 0.923525
5 0.888108
5 0.749148
5 0.879923
5 0.856748
5 0.935705
5 0.848303
5 0.686241
5 0.775535
5 0.708769
5 0.835929
5 0.735152
5 0.910535
5 0.87678
5 0.896505
5 0.709214
5 0.778813
6 0.745442
6 0.94599
6 0.896865
6 0.817023
6 0.852043
6 0.518178
6 0.898806
6 0.685018
6 0.889577
6 0.868151
6 0.888108
6 0.749148
6 0.879923
6 0.856748
6 0.907414
6 0.696603
6 0.686241
6 0.775535
6 0.708769
6 0.716453
6 0.735152
6 0.868396
6 0.87678
6 0.896505
6 0.709214
6 0.778813
7 0.745442
7 0.94599
7 0.896865
7 0.817023
7 0.852043
7 0.495974
7 0.898806
7 0.685018
7 0.889577
7 0.868151
7 0.888108
7 0.749148
7 0.879923
7 0.829685
7 0.907414
7 0.69204
7 0.686241
7 0.775535
7 0.552121
7 0.641874
7 0.673581
7 0.868396
7 0.941523
7 0.896505
7 0.709214
7 0.780401
8 0.65504
8 0.94599
8 0.779253
8 0.817023
8 0.852043
8 0.537345
8 0.898806
8 0.587651
8 0.82112
8 0.825611
8 0.888108
8 0.67174
8 0.834308
8 0.829685
8 0.832117
8 0.623246
8 0.686241
8 0.775535
8 0.552121
8 0.641874
8 0.673581
8 0.868396
8 0.846648
8 0.896505
8 0.709214
8 0.768327
9 0.65504
9 0.94599
9 0.717645
9 0.817023
9 0.852043
9 0.537345
9 0.898806
9 0.587651
9 0.82112
9 0.744832
9 0.827073
9 0.67174
9 0.834308
9 0.808006
9 0.832117
9 0.623246
9 0.686241
9 0.775535
9 0.394172
9 0.641874
9 0.659013
9 0.868396
9 0.750418
9 0.883083
9 0.709214
9 0.768327
10 0.65504
10 0.94599
10 0.703722
10 0.817023
10 0.852043
10 0.439088
10 0.860979
10 0.587651
10 0.771717
10 0.69595
10 0.827073
10 0.577142
10 0.834308
10 0.801123
10 0.832117
10 0.623246
10 0.686241
10 0.732496
10 0.394172
10 0.572095
10 0.574841
10 0.7738
10 0.750418
10 0.883083
10 0.684314
10 0.768327
11 0.645619
11 0.898959
11 0.67001
11 0.817023
11 0.852043
11 0.439088
11 0.848643
11 0.587651
11 0.771717
11 0.672335
11 0.827073
11 0.577142
11 0.834308
11 0.68622
11 0.799427
11 0.623246
11 0.686241
11 0.683884
11 0.27676
11 0.556771
11 0.574841
11 0.7738
11 0.750418
11 0.883083
11 0.684314
11 0.755257
12 0.568388
12 0.894111
12 0.67001
12 0.778174
12 0.852043
12 0.439088
12 0.775847
12 0.48517
12 0.771717
12 0.672335
12 0.80007
12 0.577142
12 0.834308
12 0.68622
12 0.653419
12 0.623246
12 0.686241
12 0.595306
12 0.27676
12 0.497709
12 0.551178
12 0.7738
12 0.750418
12 0.830486
12 0.641725
12 0.659273
13 0.549565
13 0.825634
13 0.67001
13 0.778174
13 0.852043
13 0.439088
13 0.667546
13 0.48517
13 0.607251
13 0.672335
13 0.80007
13 0.577142
13 0.767207
13 0.571139
13 0.622963
13 0.623246
13 0.686241
13 0.595306
13 0.27676
13 0.497709
13 0.41629
13 0.756515
13 0.742026
13 0.782547
13 0.641725
13 0.55912
14 0.509174
14 0.825634
14 0.67001
14 0.778174
14 0.852043
14 0.439088
14 0.667546
14 0.48517
14 0.607251
14 0.621011
14 0.664284
14 0.440535
14 0.749768
14 0.571139
14 0.622963
14 0.623246
14 0.686241
14 0.595306
14 0.27676
14 0.497709
14 0.41629
14 0.745808
14 0.716199
14 0.782547
14 0.641725
14 0.55912
15 0.434176
15 0.772969
15 0.530198
15 0.761458
15 0.823775
15 0.439088
15 0.667546
15 0.48517
15 0.537959
15 0.621011
15 0.664284
15 0.440535
15 0.711308
15 0.574126
15 0.441624
15 0.607111
15 0.680274
15 0.595306
15 0.27676
15 0.412663
15 0.41629
15 0.630437
15 0.647937
15 0.782547
15 0.641725
15 0.55912
16 0.434176
16 0.772969
16 0.530198
16 0.761458
16 0.811632
16 0.439088
16 0.667546
16 0.48517
16 0.537959
16 0.621011
16 0.623532
16 0.440535
16 0.711308
16 0.574126
16 0.441624
16 0.578788
16 0.543244
16 0.595306
16 0.27676
16 0.412663
16 0.41629
16 0.630437
16 0.587761
16 0.782547
16 0.543458
16 0.55912
17 0.434176
17 0.772969
17 0.530198
17 0.761458
17 0.749045
17 0.350592
17 0.667546
17 0.48517
17 0.537959
17 0.621011
17 0.563704
17 0.440535
17 0.711308
17 0.574126
17 0.441624
17 0.511178
17 0.543244
17 0.595306
17 0.27676
17 0.412663
17 0.41629
17 0.630437
17 0.587761
17 0.740783
17 0.543458
17 0.55912
18 0.434176
18 0.772969
18 0.530198
18 0.726504
18 0.749045
18 0.350592
18 0.667546
18 0.48517
18 0.537959
18 0.621011
18 0.563704
18 0.440535
18 0.711308
18 0.574126
18 0.441624
18 0.511178
18 0.543244
18 0.595306
18 0.27676
18 0.412663
18 0.41629
18 0.630437
18 0.587761
18 0.740783
18 0.543458
18 0.55912
19 0.434176
19 0.772969
19 0.530198
19 0.726504
19 0.749045
19 0.350592
19 0.667546
19 0.48517
19 0.537959
19 0.621011
19 0.563704
19 0.440535
19 0.711308
19 0.574126
19 0.441624
19 0.511178
19 0.543244
19 0.595306
19 0.27676
19 0.412663
19 0.41629
19 0.630437
19 0.587761
19 0.740783
19 0.543458
19 0.55912


==> Data/Param/OLD/maoris_all_measures.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy
Freiburg101_scan 0.996945 0.99899 0.000100381 9753.19 16 1.0752 0.997967 0.997967 9.49638e+06 0.998827 0.999821 
Freiburg52_scan 0.944561 0.998287 0.00684341 3010.96 10 0.227622 0.997967 0.997967 9.49638e+06 0.998827 0.999821 
Freiburg79_scan 0.955344 0.874629 0.0115391 3411.04 25 0.4352 0.970681 0.971053 81231.2 0.962304 0.993781 
NLB 0.95186 0.953365 0.00204869 26803 56 0.84915 0.913206 0.914096 4331.52 0.87735 0.987516 
lab_a_scan 0.95798 0.907318 0.00453664 12592.7 46 0.583392 0.952612 0.952612 1783.96 0.843777 0.993278 
lab_b_scan 0.936079 0.989005 0.00689452 3980.46 24 0.35551 0.931961 0.932305 182.605 0.652281 0.963084 
lab_c_scan 0.915662 0.994082 0.0365813 2898.46 17 0.4352 0.961814 0.962178 17282.5 0.919184 0.992828 
lab_d_scan 0.940503 0.995416 0.00456595 5641.29 15 0.48804 0.953262 0.954067 4172.67 0.775578 0.963582 
lab_f_scan 0.911917 0.99349 0.00521965 12924.9 63 0.71346 0.967181 0.96757 32625.3 0.961387 0.994911 
lab_intel 0.973578 0.995011 0.0102014 8609.54 26 0.540204 0.950957 0.95183 18063.1 0.880068 0.994552 
lab_ipa 0.896615 0.998017 0.0389582 3340.95 12 0.663552 0.984177 0.984236 37039.4 0.885144 0.987579 
office_a 0.998918 0.998167 5.72183e-05 22517.2 27 0.81789 0.944602 0.945958 10483.4 0.833337 0.963014 
office_b 0.997304 0.998939 0.000415714 15833.7 30 0.81789 0.998542 0.998543 9.42351e+06 0.998216 0.999881 
office_c 0.998121 0.998255 5.61583e-05 31122.3 34 1.62409 0.998121 0.998121 1.87153e+06 0.991684 0.999482 
office_d 0.99665 0.995921 0.000474656 12657.1 25 0.741642 0.998188 0.998188 8.82575e+06 0.997954 0.999889 
office_e 0.731516 0.999508 0.0482984 24879.7 32 0.897118 0.996285 0.996286 1.45418e+06 0.991494 0.999348 


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC accuracy
0.943972 0.980525 0.0110495 0.0657901 0.03714 0.0155779 12498.5 0.961901 0.962075 2.4013e+06 0.897296 0.110272 0.987184


==> Data/Param/OLD/maoris_param_doors.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC accuracy t m
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0 -1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 5 -1
0.905974 0.969246 0.0314363 0.0981098 0.0659742 0.0772621 0.936543 0.937077 inf 0.816671 0.184094 0.963053 10 -1
0.93585 0.969971 0.00972659 0.0567666 0.0559538 0.0127949 0.952605 0.952758 1.77884e+06 0.872469 0.136381 0.984735 15 -1
0.948686 0.962891 0.00710781 0.0565657 0.0542401 0.0131922 0.955736 0.955762 4.09848e+06 0.877281 0.154223 0.985285 20 -1
0.963781 0.95436 0.00419549 0.0369136 0.0667561 0.00794355 0.959047 0.959059 4.09727e+06 0.880938 0.165333 0.986885 25 -1
0.968775 0.933196 0.00308509 0.0341818 0.0857108 0.00658503 0.950653 0.950819 3.9406e+06 0.875829 0.181225 0.985573 30 -1
0.967398 0.929387 0.00294584 0.0343609 0.0815375 0.00659994 0.948012 0.948202 3.37358e+06 0.870577 0.177055 0.985556 35 -1
0.96775 0.925031 0.00294082 0.0337717 0.0840725 0.00660111 0.945909 0.94615 3.37337e+06 0.862094 0.183373 0.984815 40 -1
0.969188 0.920111 0.00284385 0.0338888 0.0877777 0.0066117 0.944012 0.944331 3.37535e+06 0.860804 0.183486 0.984638 45 -1
0.967671 0.902108 0.00281228 0.0330819 0.0962494 0.00661923 0.93374 0.934314 2.27078e+06 0.840373 0.180592 0.981904 50 -1
0.967522 0.901211 0.00281175 0.0331043 0.0967274 0.00661943 0.93319 0.933778 2.27076e+06 0.838343 0.182224 0.981756 55 -1
0.962875 0.885281 0.00278413 0.0321291 0.114733 0.00662284 0.922449 0.923263 2.25598e+06 0.826632 0.189928 0.980183 60 -1
0.957645 0.862271 0.00270748 0.0343187 0.113966 0.00660262 0.907459 0.908707 2.24539e+06 0.809782 0.194102 0.977743 65 -1
0.954733 0.840602 0.00256191 0.0330092 0.12182 0.00605924 0.89404 0.895852 2.24559e+06 0.800248 0.201928 0.976736 70 -1
0.951661 0.824185 0.00237226 0.0375676 0.122523 0.00554999 0.883347 0.885632 2.24555e+06 0.790881 0.202038 0.975528 75 -1
0.950057 0.815038 0.00232505 0.0392545 0.126535 0.00552942 0.877383 0.879962 2.22689e+06 0.784116 0.200442 0.974714 80 -1
0.948515 0.811332 0.00232039 0.0377455 0.121696 0.00553021 0.874576 0.877246 1.72749e+06 0.781816 0.198064 0.97459 85 -1
0.947338 0.807814 0.00231357 0.0372781 0.118746 0.00553102 0.87203 0.874799 1.72708e+06 0.78101 0.197362 0.974554 90 -1
0.946664 0.806235 0.00231022 0.0372765 0.117944 0.00553146 0.870825 0.873632 1.72699e+06 0.780623 0.197044 0.974537 95 -1
0.946664 0.806235 0.00231022 0.0372765 0.117944 0.00553146 0.870825 0.873632 1.72699e+06 0.780623 0.197044 0.974537 100 -1


==> Data/Param/OLD/maoris_param_doors_sketch.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC accuracy t m
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0 -1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 5 -1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 10 -1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 15 -1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 20 -1
0.804498 0.932728 0.0584535 0.0774755 0.0499965 0.0325791 0.86388 0.866243 inf 0.780816 0.0812724 0.93723 25 -1
0.856811 0.909424 0.0354113 0.0712871 0.0511705 0.0252051 0.882334 0.882725 1224.29 0.824279 0.0838733 0.958306 30 -1
0.871368 0.894741 0.0288894 0.0565257 0.0531723 0.0208837 0.8829 0.882977 1176.52 0.836437 0.0838714 0.964499 35 -1
0.875063 0.888526 0.0260461 0.0558495 0.0574061 0.0191218 0.881743 0.881769 1091.36 0.842445 0.0828624 0.96688 40 -1
0.890738 0.87795 0.023422 0.0460444 0.0596224 0.0186878 0.884298 0.884321 1095.54 0.84494 0.0816753 0.968557 45 -1
0.899531 0.873073 0.0219028 0.0437793 0.0654486 0.019008 0.886105 0.886204 1176.55 0.847674 0.0827879 0.96969 50 -1
0.905344 0.872168 0.0203928 0.0429679 0.0634166 0.0191857 0.888447 0.888602 1334.81 0.85354 0.0852833 0.971082 55 -1
0.907494 0.861806 0.0199033 0.0448748 0.0706933 0.0194828 0.88406 0.884355 1364.78 0.850634 0.0880055 0.970879 60 -1
0.90905 0.859029 0.0193069 0.0419534 0.0753151 0.0184247 0.883332 0.883686 1364.62 0.851074 0.0854538 0.971302 65 -1
0.90905 0.859029 0.0193069 0.0419534 0.0753151 0.0184247 0.883332 0.883686 1364.62 0.851074 0.0854538 0.971302 70 -1
0.90905 0.859029 0.0193069 0.0419534 0.0753151 0.0184247 0.883332 0.883686 1364.62 0.851074 0.0854538 0.971302 75 -1
0.909399 0.85567 0.0192443 0.0420752 0.0756559 0.0184493 0.881717 0.882125 1336.58 0.847705 0.0857563 0.970775 80 -1
0.909399 0.85567 0.0192443 0.0420752 0.0756559 0.0184493 0.881717 0.882125 1336.58 0.847705 0.0857563 0.970775 85 -1
0.909399 0.85567 0.0192443 0.0420752 0.0756559 0.0184493 0.881717 0.882125 1336.58 0.847705 0.0857563 0.970775 90 -1
0.909399 0.85567 0.0192443 0.0420752 0.0756559 0.0184493 0.881717 0.882125 1336.58 0.847705 0.0857563 0.970775 95 -1
0.909399 0.85567 0.0192443 0.0420752 0.0756559 0.0184493 0.881717 0.882125 1336.58 0.847705 0.0857563 0.970775 100 -1


==> Data/Param/OLD/maoris_param_margin.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC accuracy t m
0.968459 0.908714 0.00296579 0.0331279 0.0905018 0.00661504 0.937636 0.938111 3.35322e+06 0.845657 0.192962 0.982719 0 -1
0.967815 0.920271 0.00293562 0.0332318 0.0842606 0.0066023 0.943444 0.943744 3.35684e+06 0.858939 0.186287 0.984355 0.05 -1
0.96775 0.925031 0.00294082 0.0337717 0.0840725 0.00660111 0.945909 0.94615 3.37337e+06 0.862094 0.183373 0.984815 0.1 -1
0.968016 0.925631 0.00289706 0.0336511 0.0837643 0.00660447 0.946349 0.946586 3.37342e+06 0.862664 0.183456 0.9849 0.15 -1
0.968016 0.925631 0.00289706 0.0336511 0.0837643 0.00660447 0.946349 0.946586 3.37342e+06 0.862664 0.183456 0.9849 0.2 -1
0.96802 0.925631 0.00289706 0.033641 0.0837643 0.00660447 0.946351 0.946588 3.37342e+06 0.862664 0.183456 0.9849 0.25 -1
0.96802 0.925631 0.00289706 0.033641 0.0837643 0.00660447 0.946351 0.946588 3.37342e+06 0.862664 0.183456 0.9849 0.3 -1
0.96802 0.925631 0.00289706 0.033641 0.0837643 0.00660447 0.946351 0.946588 3.37342e+06 0.862664 0.183456 0.9849 0.35 -1
0.96802 0.925631 0.00289706 0.033641 0.0837643 0.00660447 0.946351 0.946588 3.37342e+06 0.862664 0.183456 0.9849 0.4 -1
0.968155 0.925596 0.00289757 0.033653 0.0837342 0.00660443 0.946397 0.946636 3.37303e+06 0.862649 0.183448 0.984899 0.45 -1
0.968155 0.925596 0.00289757 0.033653 0.0837342 0.00660443 0.946397 0.946636 3.37303e+06 0.862649 0.183448 0.984899 0.5 -1
0.968155 0.925596 0.00289757 0.033653 0.0837342 0.00660443 0.946397 0.946636 3.37303e+06 0.862649 0.183448 0.984899 0.55 -1
0.968155 0.925596 0.00289757 0.033653 0.0837342 0.00660443 0.946397 0.946636 3.37303e+06 0.862649 0.183448 0.984899 0.6 -1
0.968155 0.925596 0.00289757 0.033653 0.0837342 0.00660443 0.946397 0.946636 3.37303e+06 0.862649 0.183448 0.984899 0.65 -1
0.968155 0.925596 0.00289757 0.033653 0.0837342 0.00660443 0.946397 0.946636 3.37303e+06 0.862649 0.183448 0.984899 0.7 -1
0.968155 0.925596 0.00289757 0.033653 0.0837342 0.00660443 0.946397 0.946636 3.37303e+06 0.862649 0.183448 0.984899 0.75 -1
0.968155 0.925596 0.00289757 0.033653 0.0837342 0.00660443 0.946397 0.946636 3.37303e+06 0.862649 0.183448 0.984899 0.8 -1


==> Data/Param/OLD/maoris_param_margin_sketch.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC accuracy t m
0.878028 0.886696 0.0258027 0.0491047 0.0574723 0.0189576 0.88234 0.882351 1092.24 0.842586 0.0827161 0.967102 0 -1
0.875732 0.887547 0.0260489 0.0552279 0.0566247 0.0191217 0.8816 0.88162 1090.65 0.842417 0.0828592 0.966874 0.05 -1
0.875063 0.888526 0.0260461 0.0558495 0.0574061 0.0191218 0.881743 0.881769 1091.36 0.842445 0.0828624 0.96688 0.1 -1
0.875063 0.888526 0.0260461 0.0558495 0.0574061 0.0191218 0.881743 0.881769 1091.36 0.842445 0.0828624 0.96688 0.15 -1
0.875063 0.888526 0.0260461 0.0558495 0.0574061 0.0191218 0.881743 0.881769 1091.36 0.842445 0.0828624 0.96688 0.2 -1
0.875081 0.889599 0.0260431 0.055834 0.056724 0.0191213 0.88228 0.88231 1091.42 0.842472 0.0828394 0.966885 0.25 -1
0.875081 0.889599 0.0260431 0.055834 0.056724 0.0191213 0.88228 0.88231 1091.42 0.842472 0.0828394 0.966885 0.3 -1
0.875081 0.889599 0.0260431 0.055834 0.056724 0.0191213 0.88228 0.88231 1091.42 0.842472 0.0828394 0.966885 0.35 -1
0.875081 0.889599 0.0260431 0.055834 0.056724 0.0191213 0.88228 0.88231 1091.42 0.842472 0.0828394 0.966885 0.4 -1
0.875081 0.889599 0.0260431 0.055834 0.056724 0.0191213 0.88228 0.88231 1091.42 0.842472 0.0828394 0.966885 0.45 -1
0.875081 0.889599 0.0260431 0.055834 0.056724 0.0191213 0.88228 0.88231 1091.42 0.842472 0.0828394 0.966885 0.5 -1
0.875081 0.889599 0.0260431 0.055834 0.056724 0.0191213 0.88228 0.88231 1091.42 0.842472 0.0828394 0.966885 0.55 -1
0.875081 0.889599 0.0260431 0.055834 0.056724 0.0191213 0.88228 0.88231 1091.42 0.842472 0.0828394 0.966885 0.6 -1
0.875081 0.889599 0.0260431 0.055834 0.056724 0.0191213 0.88228 0.88231 1091.42 0.842472 0.0828394 0.966885 0.65 -1
0.875081 0.889599 0.0260431 0.055834 0.056724 0.0191213 0.88228 0.88231 1091.42 0.842472 0.0828394 0.966885 0.7 -1
0.875081 0.889599 0.0260431 0.055834 0.056724 0.0191213 0.88228 0.88231 1091.42 0.842472 0.0828394 0.966885 0.75 -1
0.875081 0.889599 0.0260431 0.055834 0.056724 0.0191213 0.88228 0.88231 1091.42 0.842472 0.0828394 0.966885 0.8 -1


==> Data/Param/OLD/maoris_param_ripples.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC accuracy t m
0.965632 0.920037 0.00320698 0.0348207 0.0783232 0.00666095 0.942283 0.942559 2.60667e+06 0.833794 0.181076 0.978615 30 -1
0.966459 0.931406 0.00312404 0.0364851 0.0745016 0.00663097 0.948609 0.948771 3.51265e+06 0.866612 0.178078 0.985329 35 -1
0.96775 0.925031 0.00294082 0.0337717 0.0840725 0.00660111 0.945909 0.94615 3.37337e+06 0.862094 0.183373 0.984815 40 -1
0.96701 0.915918 0.00303551 0.0326094 0.0801843 0.00657799 0.940771 0.941117 861599 0.84714 0.183461 0.983769 45 -1
0.960284 0.836655 0.00514143 0.0364494 0.137367 0.00921521 0.894217 0.89634 462650 0.795842 0.170607 0.977712 50 -1
0.945413 0.862838 0.0071294 0.0493681 0.1342 0.008748 0.90224 0.903182 10261.4 0.785738 0.15737 0.975225 55 -1
0.942846 0.831219 0.0111269 0.0492881 0.181912 0.0144703 0.883521 0.885275 816188 0.761506 0.174253 0.971696 60 -1


==> Data/Param/OLD/maoris_param_ripples_sketch.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC accuracy t m
0.860269 0.920935 0.0352855 0.0641175 0.062433 0.0227162 0.889569 0.890085 1419.77 0.827952 0.0776304 0.958748 30 -1
0.872256 0.898641 0.0300449 0.0504241 0.0612884 0.0205686 0.885252 0.88535 1421.2 0.835678 0.0840808 0.963218 35 -1
0.875063 0.888526 0.0260461 0.0558495 0.0574061 0.0191218 0.881743 0.881769 1091.36 0.842445 0.0828624 0.96688 40 -1
0.871168 0.875762 0.0286467 0.0593091 0.0658678 0.0183304 0.873459 0.873462 858.235 0.811894 0.0890005 0.959847 45 -1
0.84048 0.846889 0.0371176 0.0783467 0.131794 0.020207 0.843672 0.843678 797.97 0.742591 0.11493 0.944012 50 -1
0.81687 0.876907 0.0692506 0.0776124 0.171072 0.0516493 0.845824 0.846356 inf 0.681908 0.160528 0.911568 55 -1
0.782832 0.877083 0.108247 0.0783124 0.163246 0.0706631 0.827282 0.828618 inf 0.641766 0.144989 0.876018 60 -1


==> Data/Param/OLD/maoris_param_threshold.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC accuracy t m
0.959972 0.811288 0.00250904 0.0331189 0.103285 0.00315284 0.87939 0.882504 526771 0.706111 0.199131 0.962803 0 -1
0.964914 0.827188 0.00161388 0.0318254 0.112081 0.00199407 0.890759 0.893401 648047 0.713743 0.215603 0.963082 0.05 -1
0.965031 0.852274 0.00144362 0.0364465 0.0950457 0.00215892 0.905154 0.906902 651740 0.751517 0.195402 0.971348 0.1 -1
0.965639 0.8798 0.00180741 0.0374987 0.0999538 0.00286471 0.920723 0.921721 621798 0.79488 0.194076 0.975875 0.15 -1
0.968236 0.901559 0.00187358 0.0370754 0.0857231 0.00309747 0.933708 0.934303 2.24425e+06 0.81865 0.189076 0.977552 0.2 -1
0.96775 0.925031 0.00294082 0.0337717 0.0840725 0.00660111 0.945909 0.94615 3.37337e+06 0.862094 0.183373 0.984815 0.25 -1
0.960592 0.928382 0.00375441 0.0419687 0.0808372 0.00738415 0.944212 0.94435 3.36685e+06 0.859176 0.175065 0.984322 0.3 -1
0.952745 0.931534 0.00534891 0.0479162 0.0822472 0.00974198 0.94202 0.94208 3.84874e+06 0.857674 0.173372 0.983516 0.35 -1
0.9472 0.944006 0.00758331 0.0591864 0.073533 0.0117211 0.9456 0.945602 3.84769e+06 0.870712 0.139405 0.985429 0.4 -1
0.947928 0.956295 0.00893137 0.0647564 0.0700283 0.0140037 0.952093 0.952102 2.40303e+06 0.896549 0.117811 0.987307 0.45 -1
0.943608 0.958722 0.0129011 0.0778011 0.070883 0.0224306 0.951105 0.951135 2.29385e+06 0.885293 0.121775 0.984189 0.5 -1
0.91832 0.977098 0.0261115 0.11255 0.0450687 0.0513871 0.946798 0.947253 2.29448e+06 0.872559 0.145188 0.974292 0.55 -1
0.899195 0.974146 0.0501947 0.118793 0.0529309 0.091772 0.935171 0.93592 inf 0.828814 0.191257 0.953013 0.6 -1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.65 -1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.7 -1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.75 -1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.8 -1


==> Data/Param/OLD/maoris_param_threshold_sketch.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC accuracy t m
0.878077 0.783143 0.0255647 0.055828 0.100797 0.0163736 0.827897 0.829253 553.92 0.796961 0.100042 0.960504 0 -1
0.878899 0.787258 0.0249354 0.0558384 0.0977427 0.015885 0.830558 0.831818 561.678 0.800675 0.0977632 0.961362 0.05 -1
0.892134 0.823304 0.0200156 0.0530497 0.094366 0.0107632 0.856338 0.857029 856.072 0.841886 0.0724202 0.970552 0.1 -1
0.889384 0.852672 0.0221784 0.0530268 0.0735303 0.0142183 0.870641 0.870834 955.516 0.842576 0.0795374 0.968749 0.15 -1
0.881483 0.878155 0.0237149 0.0560999 0.0581797 0.0156667 0.879816 0.879818 1038.5 0.846787 0.0764193 0.968845 0.2 -1
0.875063 0.888526 0.0260461 0.0558495 0.0574061 0.0191218 0.881743 0.881769 1091.36 0.842445 0.0828624 0.96688 0.25 -1
0.873798 0.889161 0.0275537 0.0548616 0.063321 0.0198957 0.881413 0.881446 1237.65 0.836434 0.085118 0.965033 0.3 -1
0.866252 0.900689 0.0295829 0.0652385 0.0625808 0.0207743 0.883135 0.883303 1329.25 0.833097 0.0854867 0.963506 0.35 -1
0.853785 0.906355 0.0387065 0.0683907 0.066033 0.0274476 0.879285 0.879677 1277.06 0.80135 0.101657 0.953867 0.4 -1
0.849664 0.902019 0.0449802 0.0670895 0.0713437 0.0299298 0.875059 0.87545 1251.02 0.774001 0.109405 0.945537 0.45 -1
0.828879 0.913942 0.0651422 0.0771593 0.0610606 0.0600569 0.869335 0.870372 2080.87 0.743648 0.121458 0.926999 0.5 -1
0.815411 0.918873 0.0819479 0.0799216 0.0641382 0.0789175 0.864056 0.865598 2448.14 0.721026 0.135966 0.910862 0.55 -1
0.799989 0.924001 0.0938173 0.0876803 0.0665162 0.0782204 0.857535 0.859762 inf 0.705483 0.129909 0.900345 0.6 -1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.65 -1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.7 -1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.75 -1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.8 -1


==> Data/Param/maoris_all_measures_robotmap_dude.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
Freiburg101_scan 0.988986 0.773554 0.00454382 0 255 1.0752 0.868104 0.874662 119.631 0.590181 0.923545 19254.1 319279 1972.38 26052.9
Freiburg52_scan 0.788104 0.747233 0.0264605 0 255 0.227622 0.767125 0.767397 61.3298 0.632374 0.941688 9616.6 148242 4085.6 5689.4
Freiburg79_scan 0.982169 0.757188 0.000547991 0 255 0.4352 0.855128 0.862373 1952.9 0.687398 0.959853 5404.76 125604 64.1905 5415.38
NLB 0.949267 0.78298 0.00337778 0 255 0.84915 0.858142 0.862124 955.098 0.781472 0.992409 7016.04 495217 1693.73 2147.8
lab_a_scan 0.977069 0.467816 0.00667658 0 255 0.583392 0.632699 0.676083 48.2761 0.392276 0.955953 5024.67 369104 2629.67 14609.1
lab_b_scan 0.883629 0.730783 0.00347062 0 255 0.35551 0.799971 0.80358 651.901 0.785317 0.981385 6198.71 171219 585.75 2779.46
lab_c_scan 0.94355 0.927394 0.00655406 0 255 0.4352 0.935402 0.935437 1506.08 0.88977 0.989107 6677.88 134949 879.176 680.588
lab_d_scan 0.904136 0.765168 0.00954596 0 255 0.48804 0.828868 0.831755 195.788 0.73031 0.967002 11236.4 216800 2248.93 5532.53
lab_f_scan 0.926233 0.661622 0.00165903 0 255 0.71346 0.771879 0.782826 865.989 0.72131 0.98901 5325 384205 640.603 3687.92
lab_intel 0.948963 0.806341 0.0113843 0 255 0.540204 0.871858 0.874751 217.531 0.696716 0.978699 8229.76 304253 3629.48 3171.44
lab_ipa 0.97923 0.698324 0.00275542 0 255 0.663552 0.815258 0.826934 657.877 0.777181 0.96363 9067.42 126670 367.083 4756.08
office_a 0.875748 0.837153 0.00803351 0 255 0.81789 0.856016 0.856233 575.472 0.791909 0.986464 17150.6 613685 4992.52 3663.37
office_b 0.938064 0.915617 0.00782543 0 255 0.81789 0.926704 0.926772 1270.81 0.824725 0.989945 10970.8 443670 3534.23 1083.73
office_c 0.90963 0.871865 0.00273651 0 255 1.62409 0.890347 0.890547 1299.03 0.834806 0.99032 12366.4 479304 1302.32 3503.62
office_d 0.969573 0.719465 0.0115195 0 255 0.741642 0.826001 0.835209 166.371 0.665111 0.975971 9152.32 344628 4259 4451.4
office_e 0.911886 0.923957 0.0074303 0 255 0.897118 0.917882 0.917902 631.79 0.783542 0.988049 6268.91 271162 2031.06 1324.72
office_f 0.978794 0.924032 0.00402499 0 255 0.850226 0.950625 0.951019 3692.57 0.907278 0.993954 11490.9 362662 1545.67 730.148
office_g 0.981923 0.994648 0.00283001 0 255 4.7437 0.988245 0.988265 29186 0.935901 0.996792 26346.2 1.09045e+06 3295.5 298.694
office_h 0.904861 0.9997 0.0127298 0 255 1.05884 0.949919 0.951099 184405 0.841102 0.987377 20050 599305 7909.76 8.2381
office_i 0.969647 0.998705 0.00299165 0 255 3.39405 0.983962 0.984069 286780 0.954103 0.996988 36614.5 1.1146e+06 3436.74 41.4074


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
0.935573 0.815177 0.00685489 0.0495768 0.133279 0.00580269 0 0.871236 0.873303 25762 0.761139 0.131281 0.782507 0.977407


==> Data/Param/maoris_all_measures_robotmap_dude_corrected.dat <==
Freiburg101_scan 0.913709 0.897897 0.00720272 0 10 1.0752 0.905734 0.905768 14.2004 0.472313 0.690197 0.8438 253947 253947 22054 205920
Freiburg52_scan 0.704404 0.739106 0.011387 0 10 0.227622 0.721338 0.721546 9.20678 0.478064 0.725701 0.714103 114864 114864 22158 64674
Freiburg79_scan 0.703225 0.744074 0.00949352 0 21 0.4352 0.723073 0.723361 12.2967 0.556213 0.778107 0.713663 89364 89364 25484 25484
NLB 0.720273 0.717215 0.00278857 0 56 0.84915 0.718741 0.718742 2.52752 0.182551 0.51086 0.675443 394748 394748 92999 662929
lab_a_scan 0.498913 0.414192 0.00359953 0 46 0.583392 0.452622 0.454583 0.937 -0.0106686 0.32077 0.400888 277440 277440 74660 1.1003e+06
lab_b_scan 0.549411 0.588362 0.00472857 0 24 0.35551 0.56822 0.568553 12.3392 0.538939 0.762172 0.561761 137492 137492 25335 60471
lab_c_scan 0.931428 0.902539 0.00474372 0 17 0.4352 0.916756 0.91687 42.168 0.716648 0.85522 0.893966 116900 116900 11570 28010
lab_d_scan 0.708873 0.72288 0.0104428 0 15 0.48804 0.715808 0.715842 7.19982 0.432288 0.700996 0.690489 165930 165930 36350 105202
lab_f_scan 0.556657 0.609407 0.00266625 0 63 0.71346 0.581839 0.582435 8.47077 0.476758 0.73211 0.570482 303078 303078 72755 149047
lab_intel 0.710574 0.735695 0.00923779 0 26 0.540204 0.722917 0.723026 3.43766 0.2931 0.639298 0.68903 211991 211991 84490 154727
lab_ipa 0.688598 0.674753 0.0107261 0 12 0.663552 0.681606 0.681641 13.7346 0.562494 0.776534 0.640242 95318 95318 17896 36964
office_a 0.727532 0.582308 0.00512438 0 27 0.81789 0.646869 0.650882 2.07794 0.144239 0.485998 0.598732 474759 474759 123105 881124
office_b 0.805053 0.683417 0.00369663 0 30 0.81789 0.739265 0.741746 2.59426 0.166024 0.463391 0.695114 368614 368614 66536 787178
office_c 0.84163 0.862786 0.00298216 0 34 1.62409 0.852077 0.852142 23.1868 0.639949 0.815626 0.849537 408822 408822 55914 128916
office_d 0.718933 0.56231 0.00268642 0 25 0.741642 0.631049 0.635817 3.14238 0.144051 0.369371 0.564564 305946 305946 29337 1.01535e+06
office_e 0.925791 0.801577 0.00313467 0 32 0.897118 0.859218 0.861448 7.01251 0.364393 0.622986 0.81393 234571 234571 31028 252884
office_f 0.840313 0.817616 0.00314031 0 27 0.850226 0.828809 0.828887 16.518 0.541061 0.747443 0.817032 318164 318164 33823 181189
office_g 0.979902 0.942671 0.000443566 0 36 4.7437 0.960926 0.961106 124.297 0.68653 0.820736 0.953035 1.04693e+06 1.04693e+06 20171 437165
office_h 0.851674 0.713214 0.00743215 0 21 1.05884 0.776319 0.779375 3.60677 0.28144 0.607761 0.756326 461527 461527 125629 470095
office_i 0.904905 0.758053 0.000960822 0 27 3.39405 0.824995 0.828231 26.457 0.460241 0.655125 0.784938 1.04258e+06 1.04258e+06 38800 1.05889e+06


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy mcc_perzonemean mcc_perzone_median
0.76409 0.723504 0.00533089 0.135281 0.130559 0.00338359 0 0.743243 0.74352 16.7706 0.406331 0.202535 0.466277 0.65402 0.711354 0.704388


==> Data/Param/maoris_all_measures_robotmap_maoris.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn - 0.55 threshold and 30 doors
Freiburg101_scan 0.997109 0.99693 0.000146979 22045 10 1.0752 0.99702 0.99702 2.37883e+06 0.997657 0.999642 28014.2 308759 60.3 60.3
Freiburg52_scan 0.945584 0.999417 0.00674835 6493.62 10 0.227622 0.971755 0.972128 221183 0.963464 0.993969 14709 155270 1021.22 10.1111
Freiburg79_scan 0.999942 0.999805 5.42144e-06 4786.35 21 0.4352 0.999873 0.999873 1.39424e+09 0.999869 0.999989 5685.95 125106 0.714286 0.714286
NLB 0.956986 0.966997 0.00416218 118770 56 0.84915 0.961965 0.961978 3201.88 0.875215 0.994009 10956.7 502317 2367.65 726
lab_a_scan 0.986772 0.999424 0.00506928 45358.7 46 0.583392 0.993058 0.993078 301367 0.923185 0.993467 15331.2 369963 2526.3 7.45
lab_b_scan 0.825799 0.920722 0.023928 9098.31 24 0.35551 0.870681 0.87197 299.557 0.752909 0.970928 8908.08 178986 4422.46 1203.54
lab_c_scan 0.88561 0.996969 0.0604447 6490.41 17 0.4352 0.937996 0.939641 3579.95 0.699501 0.94074 10026.7 134710 9075.86 41.5714
lab_d_scan 0.950175 0.9941 0.00310905 14584 15 0.48804 0.971642 0.97189 53583.9 0.973878 0.996766 15368 223413 680.538 94.1538
lab_f_scan 0.836666 0.987448 0.0111197 34601.5 63 0.71346 0.905825 0.908936 4371.69 0.803337 0.988571 8850.24 389721 4429.83 178.103
lab_intel 0.97386 0.939998 0.00998126 33833 26 0.540204 0.95663 0.956779 13110.5 0.878964 0.987648 15061.7 317110 4064.75 89.625
lab_ipa 0.932082 0.887859 0.0251068 6123.38 12 0.663552 0.909433 0.909702 153.982 0.749033 0.959447 9807.67 128664 3533.56 2319.22
office_a 0.999763 0.998599 2.86165e-05 55357.3 27 0.81789 0.99918 0.999181 3.41581e+07 0.999063 0.999938 22530.3 631398 20.4074 20.4074
office_b 0.999882 0.999477 1.07646e-05 51442.7 30 0.81789 0.999679 0.999679 1.99331e+08 0.999593 0.999975 15042.6 466499 5.93333 5.93333
office_c 0.998427 0.998092 5.72966e-05 55038.4 34 1.62409 0.998259 0.998259 8.30983e+06 0.997891 0.999886 14889.6 522177 30.5882 30.5882
office_d 0.993144 0.997902 0.00091482 38128.8 25 0.741642 0.995517 0.99552 1.0754e+06 0.985581 0.998805 16241.9 366235 445.048 12.4286
office_e 0.960715 0.997625 0.00171177 53731 32 0.897118 0.978822 0.978996 595270 0.971942 0.998208 9150.96 279132 509.107 8.42857
office_f 0.999523 0.999796 7.44163e-06 35800.8 27 0.850226 0.999659 0.999659 6.44388e+08 0.999784 0.999986 13679.7 383110 2.85185 2.85185
office_g_small 0.999 0.991817 0.000148585 15178.4 36 0.860544 0.995396 0.995402 925597 0.993528 0.999668 5720.25 212955 36.2778 36.2778
office_h 0.999284 0.994371 0.000140535 85688.1 21 1.05884 0.996821 0.996824 1.63768e+06 0.996176 0.999682 29765 657126 109.286 109.286
office_i_small 0.999362 0.996996 8.04884e-05 31811.1 27 0.799398 0.998177 0.998178 4.53805e+06 0.997431 0.999829 9680.22 271696 24.0741 24.0741


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
0.961984 0.983217 0.00764611 0.0540824 0.030994 0.0145323 36218 0.972485 0.972543 1.14609e+08 0.9279 0.0995395 0.97973 0.991058


==> Data/Param/maoris_all_measures_robotmap_maoris_030.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
Freiburg101_scan 0.997109 0.99693 0.000146979 22830.8 10 1.0752 0.99702 0.99702 2.37883e+06 0.997657 0.999642 28014.2 308759 60.3 60.3
Freiburg52_scan 0.945584 0.999417 0.00674835 7279.74 10 0.227622 0.971755 0.972128 221183 0.963464 0.993969 14709 155270 1021.22 10.1111
Freiburg79_scan 0.999942 0.999805 5.42144e-06 5643.31 21 0.4352 0.999873 0.999873 1.39424e+09 0.999869 0.999989 5685.95 125106 0.714286 0.714286
NLB 0.947437 0.902987 0.000806837 123190 56 0.84915 0.924678 0.924945 3562.25 0.841813 0.993748 8371.82 503256 423.018 2795.93
lab_a_scan 0.797365 0.895592 0.0055931 41504.3 46 0.583392 0.843629 0.845052 157.565 0.607643 0.968505 9355.13 374269 2152.74 10322.4
lab_b_scan 0.956972 0.94599 0.00193698 9236.43 24 0.35551 0.95145 0.951465 4979.61 0.926287 0.99419 7173.87 180549 346.609 750.435
lab_c_scan 0.935084 0.995348 0.0241191 7283.41 17 0.4352 0.964275 0.964746 7130.51 0.824715 0.975694 8531.64 138626 3620.09 45.8182
lab_d_scan 0.979241 0.993951 0.000396021 12486.8 15 0.48804 0.986541 0.986569 414997 0.993424 0.999272 13820.8 222424 86.0667 86.0667
lab_f_scan 0.925118 0.893999 0.00110877 34978.3 63 0.71346 0.909293 0.909426 5671.24 0.893687 0.996647 5666.86 390492 434.095 898.857
lab_intel 0.852668 0.830451 0.00894748 22992.9 26 0.540204 0.841413 0.841486 94.6568 0.567155 0.962381 8453.96 321142 2861.89 10022
lab_ipa 0.88761 0.821076 0.00493748 7118.37 12 0.663552 0.853047 0.853695 609.075 0.821908 0.976842 7917.29 129748 643.786 2619.79
office_a 0.999413 0.962973 3.41796e-05 58699.8 27 0.81789 0.980855 0.981024 142908 0.913983 0.993779 21716.1 634488 23.6071 4084.18
office_b 0.999882 0.999477 1.07646e-05 75851.3 30 0.81789 0.999679 0.999679 1.99331e+08 0.999593 0.999975 15042.6 466499 5.93333 5.93333
office_c 0.998427 0.998092 5.72966e-05 63504 34 1.62409 0.998259 0.998259 8.30983e+06 0.997891 0.999886 14889.6 522177 30.5882 30.5882
office_d 0.960677 0.851119 0.00219195 32271.5 25 0.741642 0.902586 0.90424 336.489 0.608335 0.958914 11273.8 376355 797.517 15810.9
office_e 0.995451 0.994407 7.13231e-05 61338.3 32 0.897118 0.994929 0.994929 6.14181e+06 0.997615 0.999864 8430 278816 19.5625 19.5625
office_f 0.999523 0.999796 7.44163e-06 40334.3 27 0.850226 0.999659 0.999659 6.44388e+08 0.999784 0.999986 13679.7 383110 2.85185 2.85185
office_g_small 0.999 0.991817 0.000148585 68716.2 36 0.860544 0.995396 0.995402 925597 0.993528 0.999668 5720.25 212955 36.2778 36.2778
office_h 0.999284 0.994371 0.000140535 107087 21 1.05884 0.996821 0.996824 1.63768e+06 0.996176 0.999682 29765 657126 109.286 109.286
office_i_small 0.999362 0.996996 8.04884e-05 36837.9 27 0.799398 0.998177 0.998178 4.53805e+06 0.997431 0.999829 9680.22 271696 24.0741 24.0741


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
0.958757 0.95323 0.00287445 0.056563 0.0629221 0.00565878 41959.2 0.955986 0.95599 1.13135e+08 0.897098 0.144364 0.978444 0.990623


==> Data/Param/maoris_all_measures_robotmap_maoris_030_corrected.dat <==
Freiburg101_scan 0.997109 0.99693 0.000146979 0 10 1.0752 0.99702 0.99702 215835 0.995704 0.997852 0.996839 280142 280142 603 603
Freiburg52_scan 0.851025 0.899475 0.00607352 0 10 0.227622 0.87458 0.874915 207.456 0.870158 0.935079 0.869 132381 132381 9191 9191
Freiburg79_scan 0.999942 0.999805 5.42144e-06 0 21 0.4352 0.999873 0.999873 6.33669e+07 0.999749 0.999874 0.999868 119405 119405 15 15
NLB 0.85575 0.815601 0.000728756 0 56 0.84915 0.835193 0.835434 54.7979 0.68657 0.829295 0.813198 468822 468822 23689 169319
lab_a_scan 0.504455 0.566599 0.00353849 0 46 0.583392 0.533724 0.534625 3.55219 0.262699 0.579124 0.504043 290009 290009 66735 354791
lab_b_scan 0.880414 0.870311 0.00178202 0 24 0.35551 0.875334 0.875348 147.594 0.830927 0.913848 0.853407 164999 164999 7972 23138
lab_c_scan 0.57144 0.608268 0.0147394 0 17 0.4352 0.589279 0.589567 4.19005 0.342108 0.669618 0.579598 93848 93848 39821 52786
lab_d_scan 0.979241 0.993951 0.000396021 0 15 0.48804 0.986541 0.986569 25786.7 0.987622 0.993811 0.985792 207312 207312 1291 1291
lab_f_scan 0.869888 0.840626 0.00104258 0 63 0.71346 0.855006 0.855132 72.8386 0.776863 0.886593 0.84706 357012 357012 27348 63985
lab_intel 0.793864 0.773179 0.00833041 0 26 0.540204 0.783385 0.783453 2.37334 0.192594 0.558164 0.73232 228257 228257 77271 284100
lab_ipa 0.88761 0.821076 0.00493748 0 12 0.663552 0.853047 0.853695 37.166 0.676175 0.829116 0.811121 110842 110842 9013 36677
office_a 0.999413 0.962973 3.41796e-05 0 27 0.81789 0.980855 0.981024 4891.19 0.840614 0.913593 0.973077 608050 608050 661 114357
office_b 0.999882 0.999477 1.07646e-05 0 30 0.81789 0.999679 0.999679 6.42759e+06 0.999211 0.999606 0.999667 451278 451278 178 178
office_c 0.998427 0.998092 5.72966e-05 0 34 1.62409 0.998259 0.998259 236951 0.9959 0.99795 0.9982 506247 506247 1040 1040
office_d 0.960677 0.851119 0.00219195 0 25 0.741642 0.902586 0.90424 10.0796 0.350175 0.57584 0.877489 326940 326940 23128 458516
office_e 0.995451 0.994407 7.13231e-05 0 32 0.897118 0.994929 0.994929 185698 0.99537 0.997685 0.994782 269760 269760 626 626
office_f 0.999523 0.999796 7.44163e-06 0 27 0.850226 0.999659 0.999659 2.30092e+07 0.999583 0.999792 0.999651 369353 369353 77 77
office_g_small 0.999 0.991817 0.000148585 0 36 0.860544 0.995396 0.995402 24862.7 0.987396 0.993698 0.995228 205929 205929 1306 1306
office_h 0.999284 0.994371 0.000140535 0 21 1.05884 0.996821 0.996824 74179.9 0.992684 0.996342 0.996666 625066 625066 2295 2295
office_i_small 0.999362 0.996996 8.04884e-05 0 27 0.799398 0.998177 0.998178 161686 0.995038 0.997519 0.998091 261366 261366 650 650


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy mcc_perzonemean mcc_perzone_median
0.907088 0.898743 0.00222318 0.142891 0.131739 0.00377957 0 0.902896 0.902906 4.68671e+06 0.788857 0.279395 0.928777 0.88322 0.891255 0.979435


==> Data/Param/maoris_all_measures_robotmap_voronoi.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
Freiburg101_scan 0.957838 0.654232 0.0105549 0 255 1.0752 0.777446 0.791611 610.902 0.816543 0.98154 13329.6 291559 4230.19 1503.88
Freiburg52_scan 0.935252 0.897698 0.0081992 0 196 0.227622 0.91609 0.916283 859.597 0.882227 0.981692 12952.9 155379 1219.7 1919.6
Freiburg79_scan 0.958558 0.856559 0.00412453 0 255 0.4352 0.904692 0.906124 1972.77 0.895495 0.991243 5166.29 124743 523 624.619
NLB 0.888978 0.793697 0.00383923 0 255 0.84915 0.83864 0.839987 1160.19 0.795867 0.993207 6899.14 500149 1915.36 1552.8
lab_a_scan 0.95978 0.555904 0.00712405 0 219 0.583392 0.704033 0.730442 196.84 0.614116 0.983552 5063 363186 2706.07 3452.11
lab_b_scan 0.927816 0.987205 0.00205325 0 237 0.35551 0.956589 0.95705 57443.6 0.969249 0.997747 6674.08 175020 352.625 57.6667
lab_c_scan 0.934165 0.959333 0.00714485 0 255 0.4352 0.946582 0.946665 2803.57 0.907212 0.990944 6870.35 139985 998.412 343.588
lab_d_scan 0.918665 0.862085 0.00279645 0 255 0.48804 0.889476 0.889926 2590.47 0.909756 0.989568 13311.6 223389 608.333 1887
lab_f_scan 0.862842 0.746028 0.00229638 0 223 0.71346 0.800194 0.802312 869.313 0.749864 0.991266 5216.95 392699 906.698 2599.19
lab_intel 0.925818 0.803649 0.0118557 0 224 0.540204 0.860418 0.862573 216.338 0.689422 0.97916 7972.23 313418 3805.31 3035.15
lab_ipa 0.82921 0.612848 0.0150455 0 255 0.663552 0.704798 0.712867 95.5529 0.658695 0.947518 8104.25 132270 1914 5861.25
office_a 0.929202 0.894008 0.00669782 0 217 0.81789 0.911265 0.911435 1522.75 0.856861 0.990796 18401.9 625396 4166.56 1813.89
office_b 0.965883 0.970651 0.00763988 0 225 0.81789 0.968261 0.968264 2813.33 0.851421 0.991465 11529.6 460210 3526.17 534.867
office_c 0.961551 0.9972 0.00315727 0 219 1.62409 0.979051 0.979214 104110 0.940307 0.996844 13287 519414 1646.35 40.2647
office_d 0.888567 0.868261 0.0119877 0 208 0.741642 0.878296 0.878355 580.337 0.761509 0.984202 9397.2 356623 4627 1248.04
office_e 0.940795 0.919977 0.00565322 0 224 0.897118 0.93027 0.930328 1785.58 0.856617 0.992112 6876.44 276547 1579.03 674.469
office_f 0.966125 0.890379 0.00644042 0 226 0.850226 0.926707 0.927479 1204.77 0.848119 0.990148 11252.5 379792 2433.26 1457.81
office_g 0.942988 0.868825 0.00509338 0 213 4.7437 0.904388 0.905147 688.645 0.789388 0.98897 25664.7 1.16238e+06 5868.81 7381.42
office_h 0.908699 0.929815 0.010533 0 224 1.05884 0.919136 0.919196 1261.03 0.840384 0.987324 23025.2 645653 6869.1 1716.24
office_i 0.959412 0.998285 0.00469181 0 214 3.39405 0.978462 0.978655 134136 0.930404 0.995468 36208.3 1.15316e+06 5356.67 58.1111


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
0.928107 0.853332 0.00684643 0.0368943 0.126479 0.00361422 0 0.88915 0.889934 15846.1 0.828173 0.0954378 0.84977 0.987238


==> Data/Param/maoris_all_measures_robotmap_voronoi_corrected.dat <==
Freiburg101_scan 0.791086 0.701866 0.0223849 0 10 1.0752 0.74381 0.745142 1.98418 0.154463 0.539487 0.688882 203619 203619 77298 270326
Freiburg52_scan 0.79219 0.721383 0.0085069 0 10 0.227622 0.75513 0.755958 21.986 0.620815 0.802556 0.728299 126161 126161 15565 46511
Freiburg79_scan 0.710502 0.71444 0.00556901 0 21 0.4352 0.712466 0.712468 20.0041 0.624779 0.809532 0.700896 102817 102817 16658 31724
NLB 0.6237 0.61905 0.0023263 0 56 0.84915 0.621366 0.621371 2.97272 0.218662 0.540766 0.592982 401667 401667 91945 590270
lab_a_scan 0.511761 0.551246 0.00576541 0 46 0.583392 0.53077 0.531137 0.375442 -0.175061 0.255134 0.44215 238448 238448 118929 1.27338e+06
lab_b_scan 0.926932 0.774994 0.00075567 0 24 0.35551 0.844181 0.847565 197.503 0.803481 0.895568 0.825744 164652 164652 3989 34411
lab_c_scan 0.880282 0.844336 0.00523478 0 17 0.4352 0.861934 0.862122 22.1639 0.620244 0.801794 0.844101 119357 119357 14412 44599
lab_d_scan 0.725412 0.643052 0.00327494 0 15 0.48804 0.681754 0.682992 21.4715 0.544204 0.739265 0.66214 194461 194461 14338 122833
lab_f_scan 0.65922 0.633221 0.00226721 0 63 0.71346 0.645959 0.646089 7.76435 0.449804 0.712234 0.620592 316629 316629 69161 186696
lab_intel 0.750668 0.703866 0.00856453 0 26 0.540204 0.726514 0.72689 1.03476 0.00707371 0.41822 0.658311 217660 217660 88556 517012
lab_ipa 0.549795 0.614436 0.0208456 0 12 0.663552 0.580321 0.581217 4.81791 0.373924 0.686884 0.521877 83464 83464 36755 39339
office_a 0.799495 0.651049 0.00322083 0 27 0.81789 0.717676 0.721464 3.65343 0.222466 0.501129 0.65351 530530 530530 78817 977460
office_b 0.78712 0.637717 0.00319022 0 30 0.81789 0.704585 0.708491 2.16149 0.126726 0.418617 0.651031 383435 383435 68237 996806
office_c 0.946474 0.861553 0.000921769 0 34 1.62409 0.902019 0.903016 67.7425 0.685572 0.825647 0.888501 488932 488932 18801 187696
office_d 0.770306 0.630878 0.00356152 0 25 0.741642 0.693655 0.697115 2.10092 0.110433 0.379567 0.638156 304151 304151 46454 947864
office_e 0.857585 0.7828 0.00251927 0 32 0.897118 0.818488 0.81934 8.03887 0.372796 0.620279 0.783447 243364 243364 27211 270753
office_f 0.823092 0.646143 0.00294836 0 27 0.850226 0.723962 0.72927 3.87032 0.218949 0.484401 0.658069 327232 327232 42283 654333
office_g 0.744501 0.672734 0.00339978 0 36 4.7437 0.7068 0.707708 3.09297 0.217613 0.528224 0.66499 942560 942560 192645 1.49103e+06
office_h 0.721075 0.642841 0.00639982 0 21 1.05884 0.679715 0.680835 3.72689 0.280889 0.599421 0.646904 503816 503816 123965 549412
office_i 0.76697 0.625988 0.00177574 0 27 3.39405 0.689344 0.692902 7.36274 0.303687 0.539111 0.651398 1.03575e+06 1.03575e+06 86500 1.68444e+06


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy mcc_perzonemean mcc_perzone_median
0.756908 0.68368 0.00567163 0.11119 0.0801038 0.00587723 0 0.718433 0.719363 20.1914 0.339076 0.251356 0.292288 0.604892 0.676099 0.65819


==> Data/Param/maoris_all_measures_sketch_lexez_dude.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
00 0.741637 0.28519 0.0334412 0 7 0.30682 0.411963 0.4599 9.44214 0.299602 0.872184 5159.75 133987 4651.83 15739.7
01 0.973316 0.495361 0.00426654 0 5 0.228627 0.656567 0.694365 529.2 0.820864 0.966907 9816.89 106208 581.222 3389.78
02 0.795405 0.416215 0.0207848 0 5 0.244818 0.546474 0.575378 28.7932 0.483947 0.893392 5287 82493.4 1732.7 8742.1
03 1 0.125 0 0 1 0.129536 0.222222 0.353553 inf 0.294884 0.708333 6207.12 99314 0 43449.9
04 0.808849 0.276648 0.0205608 0 3 0.210021 0.412284 0.47304 16.0905 0.334505 0.813383 6062.9 105597 1660.8 23957.7
05 0.937912 0.234425 0.0159802 0 3 0.257958 0.375097 0.468903 17.013 0.314171 0.80154 5723.45 109382 1355.64 27144.4
06 0.98431 0.462682 0.00354925 0 4 0.188784 0.629475 0.67485 136.796 0.546894 0.872514 6995.25 77244.2 329.75 11978.8
07 0.966776 0.368842 0.00863271 0 2 0.214109 0.533966 0.597149 63.3096 0.516776 0.83209 12996 104516 942.2 22770.8
08 0.837353 0.589848 0.00720016 0 5 0.206628 0.692139 0.702788 183.565 0.692986 0.930224 9574.62 98431.1 693 7408.5
09 0.876864 0.27173 0.0152831 0 3 0.226304 0.41489 0.48813 28.0788 0.453875 0.864214 9006.78 126113 2116.44 19113.7
10 0.869209 0.292582 0.00732954 0 4 0.13743 0.437798 0.504296 64.334 0.469468 0.880018 5060.85 90114.2 571.462 12404.8
11 0.935127 0.625809 0.0111499 0 4 0.228032 0.74982 0.764991 91.0377 0.628976 0.896394 5453.17 46164.2 506.5 5459.5
12 0.877122 0.25981 0.0249114 0 4 0.48042 0.400877 0.477373 11.1685 0.329658 0.862426 12875.4 276773 8451.55 37752.9
13 0.908826 0.459156 0.00314377 0 5 0.48042 0.610085 0.645982 221.064 0.607884 0.909546 21427.7 272392 933.4 28286.9
14 0.909619 0.266361 0.00105524 0 3 0.151552 0.41206 0.492227 325.3 0.470905 0.852971 4254.91 63357.4 71.5455 11583
15 0.871622 0.309193 0.0181155 0 4 0.13743 0.456463 0.519133 30.0641 0.467463 0.889604 5847.73 98450 1703.82 11239.1
16 1 0.166667 0 0 1 0.186368 0.285714 0.408248 inf 0.342997 0.722222 11372.7 136472 0 56863.3
17 0.999274 0.33005 0.000199683 0 2 1.62991 0.496207 0.574291 1556.01 0.453124 0.795057 14723.5 144151 33.3333 40920.2
18 0.91331 0.729878 0.00318368 0 9 1.67365 0.811356 0.816459 512.939 0.761838 0.960767 39381.5 555294 1905.08 22378.8
19 0.794454 0.709719 0.0250093 0 11 1.67365 0.7497 0.750892 54.08 0.603815 0.941292 36026.5 629996 17348.6 24191.3
20 0.871014 0.555607 0.0121011 0 7 1.72788 0.678445 0.695659 74.7793 0.590209 0.914759 24186.3 327944 3635.3 29177.5
21 0.879322 0.463093 0.00272658 0 5 0.896967 0.60668 0.638129 274.229 0.618532 0.912432 25327.4 318982 917 32127.2
22 0.853948 0.521364 0.00972982 0 6 0.896967 0.647442 0.667246 73.5198 0.566014 0.904495 21826.9 296622 2862.7 30762.1
23 0.833283 0.596451 0.0120484 0 6 0.740908 0.695252 0.704991 46.6823 0.497018 0.872233 21140.4 276666 3091.11 40532.4
24 0.829247 0.42644 0.0269081 0 7 1.71362 0.563236 0.594663 18.0472 0.414855 0.891153 34516.8 672772 19131.2 67258.5
25 0.77653 0.418975 0.0243166 0 6 1.72788 0.544283 0.570392 27.6288 0.483704 0.884963 23989.8 338854 7398.56 39767.7
00 0.831824 0.331216 0.0218441 0 7 0.30682 0.473782 0.524894 17.9548 0.392538 0.881318 6672.83 137567 3139.58 16284.3
01 0.884079 0.446515 0.005182 0 5 0.228627 0.593351 0.628295 351.162 0.778378 0.960744 8694.5 105510 650.5 4015.9
02 0.852342 0.328928 0.0125757 0 5 0.244818 0.474674 0.529489 25.2985 0.398667 0.860063 4660.67 87191 1165.75 13779.1
03 1 0.125 0 0 1 0.129536 0.222222 0.353553 inf 0.294884 0.708333 6188.38 99014 0 43318.6
04 0.862592 0.220093 0.00940394 0 3 0.210021 0.350703 0.435718 26.0623 0.31032 0.795697 5164.92 110271 756.615 28882.6
05 0.914769 0.23123 0.00603017 0 3 0.257958 0.369148 0.459915 51.6569 0.378277 0.821792 5975.58 107438 516.167 24078.1
06 0.984587 0.460654 0.00365878 0 4 0.188784 0.627651 0.673464 131.151 0.54559 0.872236 6982.75 77238.6 342.875 11993.8
07 0.880309 0.347058 0.0605177 0 2 0.214109 0.497844 0.552737 7.90254 0.35187 0.788279 11355.8 98290.8 6031.25 23418.2
08 0.894997 0.434968 0.00280575 0 5 0.206628 0.585422 0.623935 236.879 0.592713 0.908864 7158.45 99163 288.909 10372.5
09 0.851037 0.245996 0.0134454 0 3 0.226304 0.381669 0.45755 24.5141 0.403839 0.846238 8142.8 129432 1858 23139.6
10 0.885484 0.269236 0.00593484 0 4 0.13743 0.412922 0.488267 65.7691 0.437244 0.868098 4748.79 91447.9 466.643 14149.8
11 0.848236 0.407763 0.0180018 0 4 0.228032 0.550763 0.588115 28.3423 0.451364 0.862096 3222.56 45082.9 732.889 6994.22
12 0.973978 0.315009 0.00504283 0 4 0.48042 0.476051 0.553906 100.146 0.528301 0.895351 18012.8 284662 1511.92 33864.8
13 0.927226 0.323214 0.0168946 0 5 0.48042 0.479339 0.547441 23.6573 0.414487 0.885313 12644.9 262207 4506.62 31098.9
14 0.925672 0.208049 0.0011875 0 3 0.151552 0.33974 0.438846 216.105 0.415807 0.843619 3303.86 62748.1 78.8571 12165.1
15 0.804546 0.221399 0.0144941 0 4 0.13743 0.347243 0.42205 21.7424 0.367607 0.870216 4160.53 99581.1 1349.27 14122.8
16 1 0.125 0 0 1 0.186368 0.222222 0.353553 inf 0.294884 0.708333 8496.12 135938 0 59472.9
17 0.998718 0.327554 0.000351468 0 2 1.62991 0.493314 0.571956 881.82 0.452043 0.794804 14697.2 144116 58.6667 40942.5
18 0.856597 0.663833 0.0182586 0 9 1.67365 0.747995 0.75408 48.6414 0.56992 0.92534 34393.1 555942 10621.6 37008.6
19 0.753419 0.646733 0.023286 0 11 1.67365 0.696011 0.698041 42.3228 0.554929 0.934369 32940.2 634865 15973.4 30934
20 0.730152 0.396994 0.0244704 0 7 1.72788 0.514336 0.538392 19.2936 0.408317 0.888641 15644.4 320583 7507.17 34626.6
21 0.899739 0.351892 0.0196254 0 5 0.896967 0.505918 0.562682 17.9734 0.376142 0.86556 15725.2 316923 6082.75 45584.9
22 0.941537 0.44718 0.0162693 0 6 0.896967 0.606368 0.648873 33.8259 0.47713 0.898055 15985.2 287707 4542.42 29931.8
23 0.787675 0.382913 0.0291165 0 6 0.740908 0.515316 0.549191 6.58088 0.217685 0.812457 9779.46 280189 6940.15 59994.8
24 0.8658 0.39413 0.0166392 0 7 1.71362 0.541677 0.584155 23.4814 0.414288 0.885727 33313.4 692461 12039.7 81597.2
25 0.942228 0.432945 0.00732827 0 6 1.72788 0.593283 0.638696 57.0299 0.434087 0.83988 25913.6 381030 2299.8 75282.6


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
#0.88632 0.409888 0.0119857 0.0735516 0.161752 0.00972952 0 0.560546 0.602737 inf 0.502499 0.139919 0.483825 0.870966
#0.888367 0.349442 0.0135525 0.0730397 0.131107 0.0127442 0 0.501585 0.557165 inf 0.433127 0.113973 0.414387 0.85467
0.8873 0.3797 -1 0.07329 0.14642 -1 -1 -1 -1 -1 -1 -1 0.4491 -1


==> Data/Param/maoris_all_measures_sketch_lexez_dude_corrected.dat <==
00 0.225033 0.349582 0.029483 0 12 0.30682 0.273809 0.280477 0.491921 -0.171379 0.400493 0.251522 57689 57689 60050 112662
01 0.448895 0.528872 0.00844032 0 9 0.228627 0.485612 0.487245 110.716 0.826421 0.913211 0.479016 85461 85461 8122 8122
02 0.312699 0.404258 0.0186307 0 10 0.244818 0.352632 0.355543 3.52983 0.300281 0.644441 0.344984 49911 49911 20286 34789
03 0.082793 0.125 0.0253901 0 8 0.129536 0.0996099 0.101731 3.84784 0.324687 0.662344 0.090813 32890 32890 16767 16767
04 0.188771 0.25 0.012943 0 10 0.210021 0.215113 0.217239 4.67614 0.359382 0.672575 0.211424 57869 57869 19368 36976
05 0.154708 0.210639 0.0465568 0 11 0.257958 0.178392 0.18052 0.46801 -0.187569 0.406215 0.140699 31632 31632 46238 46238
06 0.397308 0.48431 0.0194305 0 8 0.188784 0.436516 0.438658 14.6369 0.585563 0.792782 0.42419 46457 46457 12143 12143
07 0.255991 0.366776 0.0536391 0 5 0.214109 0.30153 0.306417 3.01663 0.269231 0.634616 0.277037 44227 44227 25464 25464
08 0.511509 0.511114 0.0078799 0 9 0.206628 0.511311 0.511311 81.6605 0.80026 0.900071 0.502465 74534 74534 7607 8943
09 0.18199 0.278134 0.0321796 0 9 0.226304 0.220017 0.224984 1.91778 0.161041 0.579668 0.201494 60342 60342 39767 47744
10 0.196077 0.264016 0.0132092 0 13 0.13743 0.22503 0.227525 5.8596 0.412312 0.704033 0.221013 54540 54540 18680 27176
11 0.510793 0.601794 0.0441834 0 6 0.228032 0.552572 0.55443 3.56505 0.307512 0.653756 0.526519 23377 23377 12381 12381
12 0.18599 0.30401 0.0301126 0 11 0.48042 0.230787 0.237788 1.07316 0.0175248 0.505277 0.213783 129232 129232 105364 147701
13 0.39354 0.44327 0.00739233 0 10 0.48042 0.416927 0.417665 77.5657 0.795429 0.897633 0.412771 202655 202655 20956 25266
14 0.162458 0.249955 0.0222594 0 11 0.151552 0.196925 0.201512 4.32166 0.35036 0.675135 0.191463 32396 32396 15195 15982
15 0.219461 0.29068 0.0207126 0 11 0.13743 0.250099 0.252573 3.22568 0.283328 0.639941 0.237359 56063 56063 27004 36083
16 0.0774884 0.166667 0.0608754 0 6 0.186368 0.105791 0.113643 0.755015 -0.0701389 0.464931 0.0905406 31725 31725 36511 36511
17 0.201524 0.332608 0.047149 0 6 1.62991 0.250981 0.258898 2.04102 0.176495 0.588247 0.239439 52084 52084 36457 36457
18 0.643049 0.685049 0.00453377 0 12 1.67365 0.663385 0.663717 121.99 0.830853 0.915115 0.659806 461910 461910 33529 52164
19 0.59909 0.530813 0.0269173 0 11 1.67365 0.562888 0.563919 1.15464 0.0351259 0.50674 0.494489 347817 347817 239310 437818
20 0.53019 0.482823 0.0100083 0 10 1.72788 0.505399 0.505952 11.4382 0.514354 0.744384 0.478343 238041 238041 40175 123308
21 0.400676 0.427471 0.00592024 0 10 0.896967 0.41364 0.413857 119.414 0.831722 0.9158 0.408357 242318 242318 20126 24432
22 0.443582 0.499517 0.0131621 0 10 0.896967 0.469891 0.470719 22.4007 0.650738 0.825262 0.458412 206103 206103 40793 46486
23 0.525435 0.529154 0.0100661 0 9 0.740908 0.527288 0.527291 29.8377 0.689907 0.844817 0.509254 186615 186615 31469 37089
24 0.335105 0.399695 0.029753 0 11 1.71362 0.364561 0.365978 1.70638 0.132662 0.565866 0.33129 343785 343785 246343 281163
25 0.563261 0.544067 0.026166 0 9 1.72788 0.553498 0.553581 3.85726 0.325234 0.662617 0.484926 187186 187186 95309 95309
00 0.295086 0.406924 0.0257718 0 12 0.30682 0.342097 0.346522 2.04812 0.176788 0.587122 0.314207 72504 72504 45245 56728
01 0.369452 0.440031 0.0074335 0 10 0.228627 0.401665 0.4032 66.8955 0.781224 0.890488 0.397043 84209 84209 9241 11471
02 0.245559 0.321285 0.0299641 0 12 0.244818 0.278364 0.280882 1.07966 0.0191578 0.50956 0.256627 35845 35845 34072 34928
03 0.0855182 0.125 0.0234432 0 8 0.129536 0.101557 0.103391 4.69163 0.368291 0.684146 0.0931931 33870 33870 15637 15637
04 0.131723 0.2 0.0109907 0 13 0.210021 0.158835 0.16231 5.16672 0.384731 0.689037 0.157256 56994 56994 19986 31457
05 0.169524 0.229004 0.0206707 0 12 0.257958 0.194825 0.197032 2.97458 0.26537 0.631851 0.187156 51076 51076 26825 32694
06 0.396034 0.484587 0.0200035 0 8 0.188784 0.435858 0.438078 13.4997 0.572118 0.786059 0.423197 46067 46067 12538 12538
07 0.268447 0.380309 0.109592 0 4 0.214109 0.314734 0.319519 0.93761 -0.016104 0.491948 0.232791 34214 34214 35334 35334
08 0.368497 0.401124 0.00652133 0 11 0.206628 0.384119 0.384465 75.6716 0.793478 0.896698 0.380284 73957 73957 7964 9076
09 0.174847 0.227872 0.0275396 0 10 0.226304 0.197868 0.199606 2.53078 0.228 0.613915 0.175401 62127 62127 37881 40261
10 0.183526 0.226232 0.019579 0 14 0.13743 0.202653 0.203763 3.15454 0.279464 0.6396 0.187892 47380 47380 25636 27759
11 0.289853 0.357879 0.0359886 0 9 0.228032 0.320293 0.322075 1.23216 0.0519884 0.524574 0.300196 19698 19698 15901 19804
12 0.242264 0.307311 0.0129288 0 12 0.48042 0.270938 0.272856 15.2528 0.592294 0.796147 0.263121 186534 186534 47762 47762
13 0.254932 0.311841 0.0222054 0 13 0.48042 0.28053 0.281955 3.15155 0.279347 0.639673 0.260179 142628 142628 80342 80342
14 0.101803 0.196562 0.0260031 0 14 0.151552 0.134135 0.141459 1.53765 0.107141 0.55353 0.129013 26441 26441 20917 21737
15 0.134342 0.187123 0.0186643 0 15 0.13743 0.1564 0.158551 1.74107 0.136904 0.565819 0.144297 50178 50178 32469 44539
16 0.0943132 0.125 0.0174903 0 8 0.186368 0.10751 0.108578 9.44588 0.509011 0.754506 0.100696 51283 51283 16686 16686
17 0.196836 0.332051 0.0480446 0 6 1.62991 0.247159 0.255655 1.93658 0.163743 0.581872 0.235785 51516 51516 37019 37019
18 0.465588 0.495477 0.0223932 0 11 1.67365 0.480067 0.4803 1.94394 0.158373 0.563121 0.452449 334556 334556 160606 358503
19 0.494334 0.450219 0.020509 0 12 1.67365 0.471247 0.471761 1.2539 0.0544866 0.510368 0.416689 364839 364839 222125 477907
20 0.316137 0.33462 0.0180658 0 12 1.72788 0.325116 0.325248 1.12225 0.0269315 0.481498 0.296169 178244 178244 99575 284309
21 0.292199 0.316406 0.0235416 0 12 0.896967 0.303821 0.304061 2.99471 0.267539 0.63377 0.279632 165855 165855 95841 95841
22 0.364834 0.441537 0.021352 0 12 0.896967 0.399537 0.401357 4.60895 0.364443 0.682222 0.378355 168053 168053 78279 78279
23 0.294462 0.339467 0.0247169 0 13 0.740908 0.315367 0.316165 0.70566 -0.0853858 0.447636 0.292071 113853 113853 103502 177478
24 0.296784 0.358618 0.0266617 0 13 1.71362 0.324784 0.326239 1.70374 0.132378 0.566039 0.297712 339255 339255 250335 269854
25 0.462039 0.402051 0.0130095 0 10 1.72788 0.429963 0.431002 7.30315 0.451861 0.721211 0.373491 221324 221324 60810 110299


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy mcc_perzonemean mcc_perzone_median
#0.268805 0.32302 0.0251186 0.116472 0.106037 0.0192343 0 0.29343 0.294669 9.02248 0.271676 0.234446 0.246685 0.6324 0.270189 0.271377
#0.336439 0.394626 0.0241151 0.169468 0.142109 0.0157045 0 0.363217 0.364373 24.4295 0.367359 0.313214 0.324961 0.681383 0.341593 0.338137
0.302622 0.35882 -1 0.142966 0.1512045 0.304757



==> Data/Param/maoris_all_measures_sketch_lexez_maoris.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
00 0.820349 0.925946 0.0346753 6382.76 12 0.30682 0.869955 0.871549 1115.98 0.785765 0.961982 9674 122306 5004 211.875
01 0.889243 0.941704 0.00800824 6878.47 9 0.228627 0.914722 0.915098 3243.79 0.94599 0.988229 14612.8 107498 938.5 516
02 0.919729 0.935054 0.013372 3808.96 10 0.244818 0.927328 0.92736 1484.97 0.902391 0.982641 7594 76721.2 1147.62 341.875
03 0.85417 0.903707 0.0432959 2568.44 8 0.129536 0.878241 0.87859 4006.46 0.817023 0.946884 8852.5 54927.2 3543.5 34.25
04 0.722245 0.74129 0.0250729 6618.47 10 0.210021 0.731644 0.731706 259.025 0.804123 0.95781 9706.5 84711.8 3151.83 1007.17
05 0.61918 0.790479 0.0752241 3629.89 11 0.257958 0.694422 0.699606 308.85 0.621835 0.917066 5719.5 76373.8 7228.33 195.667
06 0.891142 0.990507 0.022415 3406.28 8 0.188784 0.938201 0.939512 3902.89 0.898806 0.974919 9811.2 66446.8 1872.6 89.2
07 0.883543 0.932528 0.0570491 3896.93 5 0.214109 0.907375 0.907705 384.323 0.777883 0.936292 11809 76161.2 5565.25 420.5
08 0.952302 0.98626 0.00634372 3830.82 9 0.206628 0.968984 0.969132 8703.77 0.963842 0.99211 13011.2 94456.2 630.833 223.833
09 0.881224 0.983429 0.0153264 5537.4 9 0.226304 0.929526 0.930925 6287.7 0.923525 0.984909 12487.6 110592 1761.14 124.714
10 0.832894 0.977392 0.0226473 4284.58 13 0.13743 0.899376 0.902255 18733.2 0.888108 0.97781 8455.57 79535 1978.71 18.1429
11 0.850965 0.982808 0.0700068 1759.33 6 0.228032 0.912147 0.914513 1043.08 0.749148 0.926428 5528 37858 3386.25 59.25
12 0.817513 0.944119 0.0163309 27980.8 11 0.48042 0.876267 0.878538 651.809 0.879923 0.976483 29187.6 261740 4246.57 2760
13 0.85391 0.870354 0.0187526 20796.7 10 0.48042 0.862054 0.862093 556.159 0.856748 0.974655 23041.8 243396 4848.62 2079.75
14 0.887358 0.982105 0.0087449 2621.58 11 0.151552 0.932331 0.93353 4378.31 0.935705 0.989467 4773.11 51729.1 485.222 116.222
15 0.910218 0.781064 0.0187327 5727.76 11 0.13743 0.84071 0.843172 504.596 0.848303 0.973203 8408.5 89989.9 1934 775.375
16 0.991815 0.87067 0.00252588 4031.19 6 0.186368 0.927302 0.92927 14257.5 0.974995 0.99453 11086.7 79094.7 248 248
17 0.734329 0.992458 0.0600158 7059.63 6 1.62991 0.8441 0.853692 693.435 0.775535 0.934896 14660.2 95840.2 7422 273
18 0.785113 0.989869 0.0524743 55174.1 12 1.67365 0.875681 0.881566 6437.96 0.735243 0.947626 40604.1 505348 30068.1 106
19 0.887248 0.895065 0.0211897 82524.7 11 1.67365 0.891139 0.891148 296.479 0.802985 0.968293 49856.2 627695 15278 6908.89
20 0.878755 0.959225 0.0156693 27034.1 10 1.72788 0.917229 0.918109 1324.42 0.894598 0.981272 29694.5 303610 4999.75 1361.5
21 0.893642 0.974775 0.0189876 30441.7 10 0.896967 0.932447 0.933327 6297.9 0.868396 0.976402 25517.6 280486 7238.62 157
22 0.891085 0.956283 0.0195504 24570.2 10 0.896967 0.922534 0.923109 1613.76 0.87678 0.97807 24983.2 266322 5823.5 708
23 0.856068 0.935876 0.0152425 27338.2 9 0.740908 0.894194 0.895083 803.591 0.896505 0.977496 32362.3 248625 3904.83 2564.17
24 0.862311 0.98173 0.0242357 112131 11 1.71362 0.918154 0.920085 820.348 0.863118 0.970204 79054.8 652630 19194 3276.67
25 0.710426 0.880687 0.0414783 39381.6 9 1.72788 0.786447 0.790989 375.036 0.778813 0.951844 31880.8 300487 15126.5 1688.67
00 0.870727 0.983737 0.0209491 6152.05 12 0.30682 0.923789 0.925509 3567.08 0.871763 0.977053 11581.1 126067 3100.75 132
01 0.901416 0.956439 0.0089438 6715.47 10 0.228627 0.928113 0.92852 3883.92 0.944902 0.98799 14411.7 106835 1119.83 354
02 0.828537 0.831566 0.042113 3839.07 12 0.244818 0.830049 0.83005 35.9834 0.566394 0.924045 4997.75 73688.9 3706.88 2761
03 0.860537 0.969045 0.0404035 2575.4 8 0.129536 0.911573 0.913181 2494.12 0.826521 0.949859 9029 55195.8 3330.25 60
04 0.742149 0.934333 0.0253919 6642.71 13 0.210021 0.827226 0.832715 3895.01 0.848949 0.966598 9660.5 83448.3 3151.83 65.6667
05 0.740348 0.949996 0.0630636 3635.87 12 0.257958 0.832171 0.838646 1276.85 0.685834 0.9303 6662.33 78147.8 6289.33 64.8333
06 0.885795 0.992105 0.0233219 3430.3 8 0.188784 0.935941 0.937444 3151.5 0.893791 0.973682 9733 66303.8 1950.2 105
07 0.974987 0.982263 0.00299761 3906.46 4 0.214109 0.978612 0.978619 20775.9 0.981556 0.994877 17072.5 86428.5 266.5 266.5
08 0.891423 0.96769 0.013327 3837.47 11 0.206628 0.927992 0.928774 2146.94 0.928181 0.984369 12359.7 93173.5 1245 430.833
09 0.942162 0.963986 0.00716399 5549.37 10 0.226304 0.952949 0.953011 6939.08 0.954322 0.991013 13336.7 112331 899.571 240
10 0.807462 0.959965 0.0359356 4313.68 14 0.13743 0.877134 0.880418 4144.39 0.828649 0.966068 7472 77431 2934.57 47.5714
11 0.816534 0.973909 0.096802 1758.47 9 0.228032 0.888305 0.891757 466.362 0.669689 0.902041 4567.25 35836.5 4306.25 81.5
12 0.652397 0.912948 0.067344 27893.4 12 0.48042 0.760988 0.771754 21.3141 0.468845 0.901701 14311.3 237327 19080.9 8351.43
13 0.689592 0.872854 0.0420506 20827.1 13 0.48042 0.770476 0.775831 335.313 0.72666 0.952245 16508.9 228673 11299.5 996.375
14 0.794449 0.990465 0.0206324 2615.82 14 0.151552 0.881694 0.887059 4556.26 0.875327 0.979598 4143.78 50198.8 1089.89 41.8889
15 0.849004 0.849607 0.0330952 5753.74 15 0.13743 0.849305 0.849305 1055.12 0.804814 0.965363 7116.88 86449.2 3173.38 183.75
16 0.84609 0.810134 0.0581652 4057.63 8 0.186368 0.827722 0.827917 27.7505 0.55967 0.904652 6758.33 73938.2 4531.17 3974
17 0.729201 0.988039 0.061205 7070.34 6 1.62991 0.839113 0.84881 564.32 0.769723 0.933289 14531.8 95629 7548 326.25
18 0.834557 0.853137 0.0367656 55068 11 1.67365 0.843744 0.843795 488.389 0.802756 0.961591 50238.1 526946 20397.3 2657.43
19 0.897901 0.93322 0.0185328 82505 12 1.67365 0.91522 0.91539 884.254 0.857818 0.976986 51898.9 627522 13218.3 2786.33
20 0.807796 0.984628 0.0315657 27084.6 12 1.72788 0.887489 0.89184 959.118 0.81355 0.966941 24553.2 292380 10094.2 741.5
21 0.838725 0.927642 0.039016 30558.4 12 0.896967 0.880945 0.882064 115.73 0.679464 0.944997 19120.6 270176 13542 3296.25
22 0.781366 0.990274 0.0392654 24615.1 12 0.896967 0.873503 0.87964 9365.22 0.76364 0.957828 18817 252816 11917.1 42.625
23 0.731236 0.920618 0.0596161 27263.5 13 0.740908 0.815071 0.820481 188.896 0.688275 0.93242 20046.3 222280 16098.2 1465.33
24 0.839121 0.977266 0.0337806 111227 13 1.71362 0.90294 0.905563 554.143 0.82119 0.961042 72577.5 639224 25581.8 3272.67
25 0.784972 0.895571 0.0245127 39371.1 10 1.72788 0.836632 0.83845 400.556 0.841803 0.965817 37718.5 313370 9228.67 3197.5


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
0.834909 0.932247 0.0321794 0.078752 0.0617789 0.0210449 19955.4 0.880897 0.882236 3091.9 0.81808 0.110164 0.835226 0.961421


==> Data/Param/maoris_all_measures_sketch_lexez_maoris_30d60_corrected.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy mcc_perzone tp tn fp fn
00 0.473334 0.504141 0.0197623 16439.2 12 0.30682 0.488252 0.488495 2.07136 0.17666 0.580546 0.471701 76320 76320 40021 70264
01 0.681139 0.694755 0.00569776 7300.33 9 0.228627 0.687879 0.687913 168.357 0.85689 0.928445 0.679246 85974 85974 6626 6626
02 0.965582 0.853159 0.00696886 4303.6 10 0.244818 0.905896 0.907631 90.39 0.809657 0.904829 0.895419 62606 62606 6585 6585
03 0.389096 0.396467 0.0192394 2714.56 8 0.129536 0.392747 0.392764 3.52965 0.300015 0.644015 0.379626 34942 34942 14105 24524
04 0.355201 0.357015 0.0126486 7058.41 10 0.210021 0.356105 0.356107 4.02228 0.322113 0.648496 0.345001 57425 57425 18920 43332
05 0.418221 0.415402 0.0407842 3675.14 11 0.257958 0.416807 0.416809 0.625582 -0.116734 0.441633 0.37102 33898 33898 42858 42858
06 0.714245 0.692735 0.0113123 3466.73 8 0.188784 0.703326 0.703408 36.3378 0.715427 0.857714 0.695688 49581 49581 8225 8225
07 0.705967 0.68856 0.0493336 3900.51 5 0.214109 0.697155 0.697209 3.53758 0.305759 0.65288 0.662846 45003 45003 23927 23927
08 0.842344 0.798298 0.00536848 3824.07 9 0.206628 0.81973 0.820025 261.65 0.883556 0.941778 0.813929 76365 76365 4721 4721
09 0.563943 0.573956 0.0111631 5631.96 9 0.226304 0.568906 0.568928 17.3159 0.604925 0.800038 0.55761 83812 83812 15190 26706
10 0.466156 0.494041 0.0095724 4433.07 13 0.13743 0.479693 0.479896 15.7517 0.595816 0.797342 0.471179 59103 59103 13048 16996
11 0.432146 0.472556 0.0360725 1773.44 6 0.228032 0.451449 0.4519 1.1331 0.0301956 0.499061 0.431532 21264 21264 13826 28862
12 0.604337 0.61895 0.00466065 28024.9 11 0.48042 0.611556 0.6116 168.896 0.856333 0.928102 0.605347 218155 218155 14943 18857
13 0.731057 0.600808 0.00284089 20783.6 10 0.48042 0.659564 0.66274 114.512 0.800184 0.896834 0.625334 211630 211630 10148 38541
14 0.837736 0.862197 0.00466433 2642.89 11 0.151552 0.849791 0.849879 281.777 0.887553 0.943777 0.843303 44047 44047 2624 2624
15 0.651713 0.620987 0.0154102 5740.17 11 0.13743 0.635979 0.636164 12.099 0.553408 0.776704 0.617539 63741 63741 18325 18325
16 0.967085 0.815875 0.00967727 4060.92 6 0.186368 0.885068 0.888268 116.937 0.830706 0.915353 0.86986 61779 61779 5713 5713
17 0.5545 0.602105 0.0247146 7062.54 6 1.62991 0.577323 0.577813 1.93758 0.152975 0.548379 0.564603 61759 61759 25994 75730
18 0.515477 0.510301 0.0192434 55334.1 12 1.67365 0.512876 0.512882 2.29216 0.200698 0.593018 0.490818 328259 328259 164112 286449
19 0.696968 0.645632 0.0134055 82680.4 11 1.67365 0.670319 0.67081 6.05347 0.40117 0.685934 0.651768 468429 468429 115722 313233
20 0.751857 0.732684 0.0107113 27024.1 10 1.72788 0.742147 0.742209 24.1078 0.656746 0.827124 0.730432 237593 237593 38504 60814
21 0.562724 0.583644 0.0116319 30626.3 10 0.896967 0.572993 0.573089 4.16018 0.321979 0.641259 0.565516 202041 202041 58593 167464
22 0.966545 0.913454 0.00285739 24657.3 10 0.896967 0.93925 0.939624 673.668 0.925803 0.962901 0.933795 235932 235932 9090 9090
23 0.74195 0.679756 0.0051125 27372.6 9 0.740908 0.709493 0.710173 205.888 0.869697 0.934848 0.701902 202476 202476 14111 14111
24 0.494106 0.517943 0.0120791 112208 11 1.71362 0.505743 0.505884 20.1841 0.635879 0.817939 0.498304 480698 480698 106996 106996
25 0.561932 0.557748 0.0181721 39465 9 1.72788 0.559832 0.559836 2.92535 0.245659 0.599283 0.52164 208869 208869 71895 207430
00 0.503266 0.533817 0.0121405 6170.2 12 0.30682 0.518092 0.518317 6.80211 0.436738 0.71274 0.509064 90977 90977 25368 47966
01 0.61864 0.629923 0.00592449 6736.22 10 0.228627 0.62423 0.624256 112.651 0.82779 0.913895 0.616337 84517 84517 7963 7963
02 0.563365 0.547803 0.0257439 3818.08 12 0.244818 0.555475 0.555529 1.02429 0.00592778 0.496962 0.529949 38448 38448 30467 47369
03 0.444378 0.4769 0.0195739 2591.27 8 0.129536 0.460065 0.460352 7.79041 0.472453 0.736226 0.449674 36000 36000 12898 12898
04 0.263051 0.330507 0.00888639 6697.34 13 0.210021 0.292946 0.294857 4.04645 0.322996 0.648558 0.283482 57374 57374 18717 43463
05 0.296511 0.369674 0.0258821 3652.42 12 0.257958 0.329075 0.331078 0.570128 -0.136828 0.420475 0.315122 38459 38459 38331 67682
06 0.633331 0.625006 0.0103349 3435.8 8 0.188784 0.629141 0.629155 24.6191 0.662053 0.830399 0.622399 49361 49361 8448 11715
07 0.979978 0.920223 0.00534291 3940.05 4 0.214109 0.949161 0.949631 773.366 0.930578 0.965289 0.941617 66409 66409 2388 2388
08 0.576715 0.581571 0.00646016 3858.15 11 0.206628 0.579133 0.579138 110.689 0.826402 0.913201 0.572689 73867 73867 7021 7021
09 0.594448 0.547555 0.00667467 5575.33 10 0.226304 0.570039 0.57052 64.0238 0.776949 0.88835 0.563773 88915 88915 9993 12357
10 0.373784 0.448285 0.0182356 4317.07 14 0.13743 0.407658 0.409343 3.45816 0.300033 0.649351 0.379818 48277 48277 23691 28448
11 0.299918 0.336856 0.0364775 1768.85 9 0.228032 0.317316 0.317851 0.524984 -0.156127 0.408948 0.297138 17330 17330 17612 32482
12 0.397214 0.478525 0.02731 28004.4 12 0.48042 0.434095 0.435978 0.351872 -0.242435 0.347481 0.401821 113532 113532 119273 307121
13 0.609567 0.601165 0.021976 21185.1 13 0.48042 0.605337 0.605351 3.21619 0.28402 0.64201 0.55341 141976 141976 79167 79167
14 0.492974 0.571786 0.0095186 2703.55 14 0.151552 0.529463 0.530919 11.1945 0.529047 0.759875 0.521489 38273 38273 8167 16022
15 0.315912 0.391541 0.0149414 5744.93 15 0.13743 0.349684 0.3517 2.38373 0.210819 0.599882 0.332088 54169 54169 27502 44759
16 0.476799 0.4662 0.045213 4049.42 8 0.186368 0.47144 0.47147 0.784768 -0.0604881 0.469497 0.417706 32323 32323 34907 38139
17 0.552001 0.599223 0.0251045 7079.13 6 1.62991 0.574644 0.575128 1.87346 0.145362 0.544429 0.561482 61411 61411 26334 76442
18 0.613127 0.547458 0.012869 55539.3 11 1.67365 0.578435 0.579363 11.1642 0.534335 0.765029 0.557523 397445 397445 94640 149503
19 0.777452 0.711215 0.01042 82951.1 12 1.67365 0.74286 0.743596 33.0363 0.703603 0.851802 0.729029 497442 497442 86546 86546
20 0.557789 0.601159 0.0174416 27078.2 12 1.72788 0.578663 0.579068 2.93995 0.254435 0.614764 0.566091 197293 197293 78410 168854
21 0.4899 0.512091 0.0225689 30669.8 12 0.896967 0.50075 0.500873 1.135 0.0311616 0.508126 0.481962 150106 150106 109783 180827
22 0.626008 0.617206 0.0229287 24611.6 12 0.896967 0.621576 0.621591 2.72456 0.245457 0.622724 0.588054 152657 152657 91804 93170
23 0.328567 0.393039 0.0211594 27403.7 13 0.740908 0.357923 0.35936 0.903843 -0.0247083 0.476267 0.340409 121349 121349 94522 172364
24 0.405093 0.434558 0.0146827 112209 13 1.71362 0.419308 0.419567 9.12434 0.502568 0.751284 0.410177 441121 441121 146035 146035
25 0.47565 0.493878 0.0178907 39495.6 10 1.72788 0.484593 0.484678 2.68647 0.222012 0.578809 0.437699 210658 210658 69746 236840


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy mcc_perzonemean mcc_perzone_median
0.575208 0.576353 0.0163232 0.180737 0.144018 0.0107538 20259.4 0.57578 0.57578 66.0239 0.431293 0.333846 0.418954 0.709319 0.557211 0.557567


==> Data/Param/maoris_all_measures_sketch_lexez_maoris_corrected.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy mcc_perzone tp tn fp fn
00 0.473334 0.504141 0.0197623 5569.65 12 0.30682 0.488252 0.488495 2.07136 0.17666 0.580546 0.471701 76320 76320 40021 70264
01 0.602765 0.592573 0.0058742 6212.67 9 0.228627 0.597626 0.597647 159.661 0.853326 0.926663 0.59182 85809 85809 6791 6791
02 0.663817 0.633922 0.0121812 3488.21 10 0.244818 0.648525 0.648697 21.938 0.648012 0.823976 0.634591 57359 57359 11832 12675
03 0.389096 0.396467 0.0192394 2384.76 8 0.129536 0.392747 0.392764 3.52965 0.300015 0.644015 0.379626 34942 34942 14105 24524
04 0.355201 0.357015 0.0126486 5973.68 10 0.210021 0.356105 0.356107 4.02228 0.322113 0.648496 0.345001 57425 57425 18920 43332
05 0.418221 0.415402 0.0407842 3265.2 11 0.257958 0.416807 0.416809 0.625582 -0.116734 0.441633 0.37102 33898 33898 42858 42858
06 0.551225 0.575469 0.014792 3055.01 8 0.188784 0.563086 0.563217 23.189 0.656091 0.828046 0.553344 47866 47866 9940 9940
07 0.705967 0.68856 0.0493336 3492.52 5 0.214109 0.697155 0.697209 3.53758 0.305759 0.65288 0.662846 45003 45003 23927 23927
08 0.639565 0.624431 0.00588682 3435.68 9 0.206628 0.631908 0.631953 142.077 0.844558 0.922221 0.626271 75380 75380 5706 7009
09 0.563943 0.573956 0.0111631 4982.96 9 0.226304 0.568906 0.568928 17.3159 0.604925 0.800038 0.55761 83812 83812 15190 26706
10 0.36333 0.404604 0.0110021 3821.46 13 0.13743 0.382858 0.383412 8.99087 0.496634 0.746721 0.375949 56485 56485 15666 22652
11 0.432146 0.472556 0.0360725 1601.07 6 0.228032 0.451449 0.4519 1.1331 0.0301956 0.499061 0.431532 21264 21264 13826 28862
12 0.502878 0.539166 0.00584882 27706.7 11 0.48042 0.52039 0.520706 112.672 0.827197 0.913535 0.512402 214731 214731 18367 22281
13 0.509788 0.488302 0.0107478 21471.9 10 0.48042 0.498814 0.498929 6.89862 0.422752 0.695021 0.464168 181689 181689 40089 119363
14 0.679188 0.726357 0.00631939 2413.45 11 0.151552 0.701981 0.702377 68.2895 0.78103 0.890088 0.696514 42471 42471 4200 6289
15 0.588284 0.473466 0.0165976 5625.76 11 0.13743 0.524667 0.527762 8.26613 0.48388 0.741938 0.503294 60981 60981 21085 21336
16 0.967085 0.815875 0.00967727 4416.15 6 0.186368 0.885068 0.888268 116.937 0.830706 0.915353 0.86986 61779 61779 5713 5713
17 0.394371 0.482663 0.0290969 8444.7 6 1.62991 0.434073 0.436289 1.47628 0.0913857 0.519086 0.420666 58460 58460 29293 79029
18 0.343758 0.41558 0.0237589 56929 12 1.67365 0.376273 0.377967 0.784243 -0.0587667 0.453889 0.362683 275404 275404 216967 445755
19 0.750909 0.704326 0.0146241 79333.2 11 1.67365 0.726872 0.727245 16.3853 0.603794 0.801897 0.712104 468429 468429 115722 115722
20 0.642558 0.64356 0.0126396 24429.6 10 1.72788 0.643059 0.643059 17.7208 0.612216 0.804893 0.63014 231207 231207 44890 67200
21 0.562724 0.583644 0.0116319 29736.8 10 0.896967 0.572993 0.573089 4.16018 0.321979 0.641259 0.565516 202041 202041 58593 167464
22 0.554768 0.573486 0.0120093 22798.6 10 0.896967 0.563972 0.564049 6.80332 0.425733 0.700121 0.554686 198023 198023 46999 122637
23 0.544073 0.543724 0.00625395 24279 9 0.740908 0.543898 0.543899 94.5422 0.812245 0.905979 0.535787 198722 198722 17865 23381
24 0.494106 0.517943 0.0120791 104254 11 1.71362 0.505743 0.505884 20.1841 0.635879 0.817939 0.498304 480698 480698 106996 106996
25 0.394468 0.462154 0.0224097 35412.7 9 1.72788 0.425637 0.426972 2.69602 0.239696 0.614706 0.396008 189882 189882 90882 147152
00 0.503266 0.533817 0.0121405 5698.47 12 0.30682 0.518092 0.518317 6.80211 0.436738 0.71274 0.509064 90977 90977 25368 47966
01 0.546864 0.537434 0.00609618 6084.4 10 0.228627 0.542108 0.542129 107.325 0.82394 0.91197 0.536844 84339 84339 8141 8141
02 0.380982 0.405938 0.0280861 3451.63 12 0.244818 0.393064 0.393262 0.600545 -0.125513 0.431563 0.368073 33567 33567 35348 53078
03 0.444378 0.4769 0.0195739 2516.55 8 0.129536 0.460065 0.460352 7.79041 0.472453 0.736226 0.449674 36000 36000 12898 12898
04 0.263051 0.330507 0.00888639 6389.58 13 0.210021 0.292946 0.294857 4.04645 0.322996 0.648558 0.283482 57374 57374 18717 43463
05 0.296511 0.369674 0.0258821 3696.38 12 0.257958 0.329075 0.331078 0.570128 -0.136828 0.420475 0.315122 38459 38459 38331 67682
06 0.490029 0.517879 0.0133327 3052.04 8 0.188784 0.503569 0.503761 16.8232 0.606092 0.802439 0.495122 47699 47699 10110 13377
07 0.979978 0.920223 0.00534291 3557.87 4 0.214109 0.949161 0.949631 773.366 0.930578 0.965289 0.941617 66409 66409 2388 2388
08 0.451248 0.461623 0.0066523 3584.53 11 0.206628 0.456377 0.456406 75.2056 0.792913 0.896417 0.450179 72997 72997 7891 8979
09 0.594448 0.547555 0.00667467 5246.5 10 0.226304 0.570039 0.57052 64.0238 0.776949 0.88835 0.563773 88915 88915 9993 12357
10 0.366899 0.413583 0.0154747 3827.76 14 0.13743 0.388845 0.389543 5.09144 0.384939 0.691761 0.37692 51430 51430 20538 25295
11 0.299918 0.336856 0.0364775 1888.19 9 0.228032 0.317316 0.317851 0.524984 -0.156127 0.408948 0.297138 17330 17330 17612 32482
12 0.317112 0.415137 0.0282305 25421.6 12 0.48042 0.359563 0.362829 0.31921 -0.264555 0.337335 0.328362 110217 110217 122588 310436
13 0.384019 0.460483 0.0222032 19549 13 0.48042 0.41879 0.420517 0.821333 -0.0464586 0.44795 0.381824 131357 131357 89786 233980
14 0.408688 0.490464 0.0102503 2447.29 14 0.151552 0.445857 0.447712 7.31177 0.449418 0.718387 0.438775 36799 36799 9641 19210
15 0.34803 0.333997 0.0124139 5036.42 15 0.13743 0.340869 0.340941 3.13779 0.273757 0.63091 0.325715 57050 57050 24621 42129
16 0.476799 0.4662 0.045213 3539.84 8 0.186368 0.47144 0.47147 0.784768 -0.0604881 0.469497 0.417706 32323 32323 34907 38139
17 0.391055 0.480855 0.029602 6064.2 6 1.62991 0.431331 0.433637 1.4204 0.0824158 0.514508 0.41727 58036 58036 29709 79817
18 0.417675 0.411825 0.0187916 49283.9 11 1.67365 0.414729 0.41474 3.10236 0.270758 0.628831 0.391459 344401 344401 147684 258883
19 0.63822 0.617862 0.011418 77738 12 1.67365 0.627876 0.627958 15.281 0.590336 0.79439 0.61651 478897 478897 105091 142813
20 0.472367 0.530635 0.0189281 23530.8 12 1.72788 0.499808 0.500654 2.45986 0.214499 0.595192 0.487392 191012 191012 84691 175135
21 0.4899 0.512091 0.0225689 27407.9 12 0.896967 0.50075 0.500873 1.135 0.0311616 0.508126 0.481962 150106 150106 109783 180827
22 0.397673 0.485802 0.0196454 22625 12 0.896967 0.437342 0.439534 0.878086 -0.0304522 0.452443 0.427497 149113 149113 95348 265572
23 0.313078 0.352575 0.0229428 24671.8 13 0.740908 0.331655 0.33224 0.899023 -0.0260955 0.47712 0.31299 120056 120056 95815 167326
24 0.405093 0.434558 0.0146827 104026 13 1.71362 0.419308 0.419567 9.12434 0.502568 0.751284 0.410177 441121 441121 146035 146035
25 0.486222 0.522655 0.0124724 36544.1 10 1.72788 0.503781 0.504109 23.2212 0.656289 0.828144 0.482536 232215 232215 48189 48189


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy mcc_perzonemean mcc_perzone_median
0.49329 0.511086 0.0174311 0.15038 0.1196 0.0104659 18681 0.50203 0.502109 38.4226 0.383145 0.329637 0.424242 0.684593 0.485204 0.467935


==> Data/Param/maoris_all_measures_sketch_lexez_moaris_60.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn DOOR60
00 0.828335 0.882247 0.034584 6478.27 12 0.30682 0.854442 0.854866 962.386 0.782326 0.961423 9540 121118 5002.62 240
01 0.87575 0.893256 0.00732569 6989.75 9 0.228627 0.884416 0.88446 2036.58 0.930798 0.986388 12282 104602 946.571 666.429
02 0.965582 0.853159 0.00696886 3880.54 10 0.244818 0.905896 0.907631 1089.36 0.896177 0.984138 6260.6 75451.6 658.5 658.5
03 0.875466 0.89205 0.0432886 2627.96 8 0.129536 0.88368 0.883719 2480.04 0.81465 0.94626 8735.5 54310.5 3526.25 54.25
04 0.710402 0.714029 0.0252971 6733.4 10 0.210021 0.712211 0.712213 244.3 0.800301 0.95701 9570.83 83803.7 3153.33 1041.17
05 0.766739 0.761571 0.074771 3703.06 11 0.257958 0.764146 0.76415 58.8482 0.570872 0.909348 5649.67 76288 7143 1025.33
06 0.952327 0.923647 0.015083 3465.03 8 0.188784 0.937768 0.937878 1714.1 0.901986 0.978618 8263.5 64927 1370.83 228.333
07 0.882458 0.8607 0.0616671 3970.45 5 0.214109 0.871443 0.871511 158.423 0.739437 0.926264 11250.8 75090.5 5981.75 891.5
08 0.962679 0.912341 0.00613541 3900.86 9 0.206628 0.936834 0.937172 2826.01 0.941396 0.988455 10909.3 91846.6 674.429 525.714
09 0.886196 0.901932 0.0175421 5630.47 9 0.226304 0.893995 0.894029 1149.34 0.888851 0.978267 11973.1 109330 2170 524.857
10 0.874042 0.926326 0.0179482 4390.67 13 0.13743 0.899425 0.899805 1071.89 0.873727 0.977604 7387.88 78238.5 1631 330.625
11 0.864293 0.945112 0.072145 1793.86 6 0.228032 0.902897 0.903799 330.972 0.728859 0.921223 5316 37122 3456.5 172.5
12 0.906506 0.928424 0.00699097 28174.8 11 0.48042 0.917334 0.9174 3558.14 0.943465 0.989878 27269.4 259564 1867.88 1065
13 0.950375 0.78105 0.00369316 21026 10 0.48042 0.857433 0.861563 1728.84 0.907203 0.985302 21163 244880 1014.8 2953.9
14 0.92151 0.948417 0.00513076 2697.48 11 0.151552 0.93477 0.934866 5851 0.951771 0.992674 4404.7 50959.5 262.4 146.2
15 0.896105 0.853856 0.021189 5831.97 11 0.13743 0.874471 0.874726 204.849 0.7871 0.962326 7967.62 89258.6 2290.62 1515.62
16 0.967085 0.815875 0.00967727 4104.68 6 0.186368 0.885068 0.888268 883.444 0.90326 0.978838 10296.5 77788.5 952.167 952.167
17 0.8872 0.963368 0.0395433 7128.63 6 1.62991 0.923717 0.9245 1003.65 0.807784 0.95196 12351.8 95131.2 5198.8 225.2
18 0.859128 0.850501 0.0320723 55687.9 12 1.67365 0.854793 0.854804 117.075 0.707574 0.953505 36473.2 519485 18234.7 8875.33
19 0.836362 0.774759 0.0160866 90489.6 11 1.67365 0.804383 0.804971 109.167 0.702929 0.951175 46842.9 643274 11572.2 23852.5
20 0.918936 0.895503 0.0130916 27688.3 10 1.72788 0.907068 0.907144 1028.87 0.887713 0.981721 26399.2 300017 4278.22 1799.33
21 0.914427 0.948421 0.0189019 30756.5 10 0.896967 0.931114 0.931269 3761.1 0.864117 0.975679 25255.1 278821 7324.12 255.625
22 0.966545 0.913454 0.00285739 24709.7 10 0.896967 0.93925 0.939624 7669.9 0.959529 0.993817 23593.2 268615 909 909
23 0.953936 0.873973 0.00657322 27621.6 9 0.740908 0.912205 0.913079 2111.34 0.932727 0.986744 28925.1 245162 2015.86 1666.14
24 0.90586 0.949562 0.0221451 112795 11 1.71362 0.927196 0.927454 1453.09 0.879297 0.973604 80116.3 651994 17832.7 2015.83
25 0.702415 0.697185 0.0227151 39652.3 9 1.72788 0.699791 0.699795 47.4213 0.611908 0.923554 26108.6 317326 8986.88 19440.5
00 0.880716 0.934179 0.0212459 6259.12 12 0.30682 0.90666 0.907054 1757.77 0.862274 0.975461 11372.1 124801 3171 254.625
01 0.883771 0.89989 0.00846356 6785.14 10 0.228627 0.891757 0.891794 1893.34 0.925556 0.985393 12073.9 103999 1137.57 583
02 0.788711 0.766924 0.0360414 3849.68 12 0.244818 0.777665 0.777741 67.0523 0.61486 0.944703 3844.8 71050.3 3046.7 1337.2
03 0.888756 0.9538 0.0391478 2601.28 8 0.129536 0.92013 0.920704 3747.6 0.831405 0.95125 9000 54714.2 3224.5 40.75
04 0.745311 0.936438 0.0251781 6731.1 13 0.210021 0.830014 0.835427 4255.07 0.849249 0.966654 9562.33 82593.3 3119.5 59.5
05 0.741277 0.924185 0.0647052 3664.64 12 0.257958 0.822688 0.827694 787.41 0.673591 0.927772 6409.83 76909.3 6388.5 98
06 0.949997 0.937509 0.0155023 3465.27 8 0.188784 0.943712 0.943732 1901.82 0.901446 0.978474 8226.83 64827 1408 199.167
07 0.979978 0.920223 0.00534291 3952.44 4 0.214109 0.949161 0.949631 3978.07 0.958347 0.98843 16602.2 85399.2 597 597
08 0.906266 0.913897 0.0101517 3891.94 11 0.206628 0.910066 0.910074 1931.59 0.925842 0.985451 10552.4 90932.7 1003 495.286
09 0.934133 0.860444 0.0104888 5632.61 10 0.226304 0.895776 0.896532 1277.87 0.91081 0.982519 12702.1 110955 1427.57 772.571
10 0.747568 0.896569 0.0364711 4373.73 14 0.13743 0.815317 0.818686 298.174 0.765924 0.959119 6034.62 75557.6 2961.38 516.375
11 0.824775 0.926355 0.100313 1780.1 9 0.228032 0.872618 0.87409 152.98 0.640902 0.894941 4332.5 35097.2 4403 225.75
12 0.744776 0.897234 0.0512062 28140.7 12 0.48042 0.813927 0.817459 37.5934 0.545574 0.923372 14191.5 238116 14909.1 6029.12
13 0.792436 0.781515 0.0285688 20963.8 13 0.48042 0.786938 0.786957 57.6212 0.619677 0.942372 14197.6 234730 7916.7 7305.6
14 0.838055 0.972036 0.0161816 2684.42 14 0.151552 0.900087 0.902563 3919.22 0.892779 0.983843 3827.3 49509.8 816.7 59.2
15 0.750291 0.929911 0.0354859 5852.1 15 0.13743 0.8305 0.835287 339.441 0.766283 0.95911 6771.12 85500.5 3437.75 496.125
16 0.794665 0.777 0.0753549 4109.36 8 0.186368 0.785733 0.785783 15.2171 0.450303 0.882923 5387.17 71127.5 5817.83 4328.17
17 0.883202 0.958757 0.0401672 7122.64 6 1.62991 0.91943 0.920205 865.542 0.803954 0.951048 12282.2 95016.4 5266.8 256
18 0.885628 0.790773 0.0185886 56693.5 11 1.67365 0.835517 0.836858 444.337 0.83748 0.973695 44160.6 530746 10515.6 5016.22
19 0.932942 0.853458 0.012504 83564.8 12 1.67365 0.891432 0.892316 1165.6 0.88642 0.98296 49744.2 628175 8654.6 3097.6
20 0.867673 0.935135 0.0271313 27450.3 12 1.72788 0.900142 0.900773 634.588 0.809582 0.969357 21921.4 290062 8712.22 1150.11
21 0.857325 0.89616 0.0394956 30840.8 12 0.896967 0.876313 0.876528 103.879 0.669069 0.943325 18763.2 268463 13722.9 3533.62
22 0.813811 0.802368 0.0298073 24733.3 12 0.896967 0.808049 0.808069 49.6123 0.59753 0.938882 15265.7 259235 9180.4 8688.8
23 0.75101 0.898375 0.0483643 27557.8 13 0.740908 0.818109 0.821394 148.496 0.68314 0.939384 17335.6 221619 13503.1 1916
24 0.877701 0.941543 0.0318125 111818 13 1.71362 0.908502 0.909062 895.178 0.83616 0.964125 73520.2 638492 24339.2 2154.5
25 0.654019 0.679083 0.0245997 39915.4 10 1.72788 0.666315 0.666433 37.6033 0.568059 0.909779 26332.2 324046 8718.25 26027.9


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
0.86049 0.877778 0.0279951 0.0794633 0.0731953 0.0214954 20314.7 0.869048 0.869091 1431.02 0.798884 0.128391 0.833783 0.960002


==> Data/Param/maoris_all_measures_sketch_lexez_voronoi.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn
00 0.873182 0.298782 0.00723366 0 203 0.30682 0.44522 0.510775 37.748 0.385367 0.834407 8674.92 157024 1136.67 31747.2
01 0.896797 0.327936 0.00664384 0 255 0.228627 0.480255 0.542303 66.0519 0.429173 0.825305 9735 131992 663.111 29336.7
02 0.747541 0.377025 0.0093359 0 176 0.244818 0.501246 0.530888 32.4938 0.339194 0.786051 6328.9 105613 690.8 29777.8
03 0.967476 0.241137 0.00559502 0 143 0.129536 0.386053 0.483006 67.3441 0.414492 0.80564 5866.5 74144.9 340.625 18962
04 0.702798 0.189989 0.0227524 0 130 0.210021 0.299116 0.365409 13.9213 0.317735 0.807921 5908.9 106160 1814.8 24829.1
05 0.904867 0.41086 0.0138006 0 174 0.257958 0.565123 0.609732 32.8092 0.455386 0.877549 5769.09 95093.2 1310 12764.1
06 0.957361 0.495097 0.00338102 0 156 0.188784 0.652668 0.688467 207.986 0.54831 0.870445 7110.88 77941.6 214.125 12444.9
07 0.996982 0.390223 0.000655301 0 100 0.214109 0.560905 0.623735 530.37 0.456019 0.784799 13852.6 120105 85.6 36647.2
08 0.923091 0.244491 0.00070555 0 158 0.206628 0.386589 0.475066 348.76 0.408487 0.791368 10164.9 128714 102.75 36510.5
09 0.906574 0.293847 0.00259843 0 161 0.226304 0.443834 0.516134 101.08 0.401623 0.802747 10716.4 149342 406.778 38923.2
10 0.892702 0.378435 0.00413372 0 196 0.13743 0.531539 0.581231 83.9751 0.396565 0.833426 5326.69 98733.7 305.615 20492.6
11 0.885241 0.64028 0.0123474 0 192 0.228032 0.743093 0.752863 84.9207 0.61859 0.892599 5439.83 46395.2 519.833 5717.17
12 0.872622 0.447303 0.00256941 0 174 0.48042 0.591437 0.624761 118.814 0.359763 0.79048 20702 353135 624.909 98461.9
13 0.772963 0.490323 0.00624792 0 200 0.48042 0.600025 0.615631 95.4634 0.509812 0.873945 20898.4 285825 1462.7 42778
14 0.840929 0.416493 0.00484835 0 238 0.151552 0.557078 0.591812 94.1948 0.50714 0.879896 4022.73 59705 303.727 8395
15 0.855037 0.342062 0.0129848 0 129 0.13743 0.488641 0.54081 22.7157 0.358522 0.824789 6256.82 111817 1294.73 23787.9
16 0.663723 0.258584 0.0740964 0 108 0.186368 0.372171 0.41428 3.17822 0.15481 0.722565 6034.83 106993 5337.83 38060.3
17 0.942643 0.328823 0.00378308 0 135 1.62991 0.487567 0.556743 135.87 0.435186 0.78944 14392.5 144616 364.333 42046.5
18 0.781136 0.522373 0.0113866 0 237 1.67365 0.62607 0.638783 44.1291 0.490799 0.89477 34376.9 589351 6909.67 66444.4
19 0.95237 0.440262 0.00544493 0 98 1.67365 0.602158 0.647528 64.1387 0.426673 0.841503 49426.7 786012 3948.45 153406
21 0.824012 0.489483 0.00799183 0 192 0.896967 0.614148 0.635091 70.4915 0.492153 0.869274 24038.3 336253 2206.1 51976.6
22 0.869814 0.685933 0.00324189 0 197 0.896967 0.767007 0.772421 209.861 0.553221 0.887447 23840.6 311579 849 41691.4
23 0.854353 0.329697 0.00327413 0 205 0.740908 0.475787 0.530733 97.3564 0.347566 0.765538 23487.8 356447 743.778 115619
24 0.850247 0.37239 0.00525442 0 224 1.71362 0.517936 0.562693 82.8622 0.440729 0.846065 50436.5 786397 3211.55 149044
25 0.899498 0.427169 0.00670651 0 160 1.72788 0.579253 0.619869 86.7115 0.498013 0.86114 29378.4 372687 2009.89 62823.9
00 0.949303 0.32614 0.00410961 0 203 0.30682 0.485487 0.556422 89.768 0.420815 0.840629 9288.33 157635 524.083 31122.2
01 0.913363 0.296016 0.00523746 0 255 0.228627 0.447122 0.519971 66.4242 0.384733 0.805358 8821.1 136296 523.9 34548.6
02 0.784404 0.280463 0.0164033 0 176 0.244818 0.41319 0.469037 11.2081 0.236629 0.756582 4567.42 108270 1259 35044.5
03 0.971453 0.163787 0.0110124 0 143 0.129536 0.280314 0.398888 18.0695 0.325935 0.774222 5221.5 76678.2 966.875 22916.6
04 0.849356 0.219056 0.0111659 0 130 0.210021 0.348287 0.431343 25.0403 0.329285 0.813843 5050.08 105596 871.462 24437.6
05 0.862117 0.313493 0.0128326 0 174 0.257958 0.459791 0.519872 27.4428 0.418203 0.869942 5179.83 95510.3 1311.92 13741.4
06 0.962807 0.495604 0.00303508 0 156 0.188784 0.654371 0.690775 233.181 0.550465 0.870901 7133.62 77970.1 192 12423.5
07 0.9961 0.477504 0.00150735 0 100 0.214109 0.645549 0.689668 334.877 0.528969 0.813489 17190.5 117145 196.5 30603
08 0.952665 0.178993 0.000362484 0 158 0.206628 0.301364 0.412941 427.352 0.327979 0.762314 7394.73 132978 52.6364 43715.1
09 0.945798 0.290611 0.00689138 0 161 0.226304 0.444609 0.52427 48.517 0.378728 0.806422 9239.4 144670 761.4 36183.9
10 0.891785 0.343894 0.00881803 0 196 0.13743 0.496374 0.553786 33.0341 0.348195 0.82651 4566.64 97765.2 648.786 20831.4
11 0.913095 0.424064 0.00918808 0 192 0.228032 0.579154 0.622263 50.6085 0.458483 0.848043 3573 47571.4 382.444 8781.89
12 0.76848 0.325936 0.00561257 0 174 0.48042 0.457733 0.500475 43.9037 0.311934 0.774542 18155.2 359701 1369.42 108619
13 0.854362 0.440245 0.00829286 0 200 0.48042 0.58107 0.613293 36.4275 0.37203 0.833792 15104.8 295996 2046.69 59968.2
14 0.880369 0.336769 0.00272152 0 238 0.151552 0.487177 0.544501 122.743 0.464882 0.874181 3207.07 59195.2 175.643 8805.79
15 0.919373 0.256696 0.00700149 0 129 0.13743 0.401335 0.485797 33.9421 0.317176 0.807698 4914.2 114895 595.6 27929.3
16 0.877253 0.372035 0.00276931 0 108 0.186368 0.522488 0.571287 141.968 0.385194 0.779498 8302.88 109094 193.25 33015.8
17 0.944499 0.329136 0.00352025 0 135 1.62991 0.48816 0.557556 146.384 0.436261 0.789692 14416.8 144631 339 42018.2
18 0.743953 0.447247 0.0214035 0 237 1.67365 0.558648 0.576828 18.2221 0.392838 0.86834 32234 597284 12780.7 82668.6
19 0.906224 0.40324 0.00490535 0 98 1.67365 0.558131 0.604505 64.5981 0.412006 0.839931 45351.1 783065 3562.58 154312
21 0.872862 0.365249 0.0143729 0 192 0.896967 0.514997 0.564634 15.852 0.286833 0.788909 17666.9 376568 4141.08 101346
22 0.869261 0.536603 0.0101444 0 197 0.896967 0.663575 0.68297 31.303 0.37217 0.83095 17772.3 329178 2755.33 67828.8
23 0.910291 0.195182 0.00142671 0 205 0.740908 0.321442 0.421512 80.489 0.250904 0.7204 16219.5 390385 500.077 157311
24 0.869467 0.310154 0.00457978 0 224 1.71362 0.457212 0.519296 71.1067 0.386647 0.829291 42547.7 799956 2805.38 170624
25 0.883619 0.378789 0.0133437 0 160 1.72788 0.530264 0.578537 27.7744 0.382467 0.824741 24172 385220 4041.4 82955.4


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
#0.865358 0.39356 0.00948052 0.0814301 0.118861 0.0143237 0 0.541052 0.583584 109.33 0.429813 0.0932653 0.429173 0.830364
#0.89169 0.340276 0.00762633 0.0617984 0.0972785 0.0052471 0 0.49258 0.550837 88.0095 0.37919 0.0752768 0.382467 0.814009
0.8785 0.36688 -1 0.04380 0.1081 -1 -1 -1 -1 -1 -1 -1 0.4107 -1


==> Data/Param/maoris_all_measures_sketch_lexez_voronoi_corrected.dat <==
00 0.172195 0.28532 0.0239276 0 12 0.30682 0.214772 0.221654 1.38427 0.0806199 0.537506 0.211913 68198 68198 49541 67820
01 0.237023 0.207364 0.0133445 0 9 0.228627 0.221204 0.221698 3.10775 0.244262 0.578896 0.203033 73569 73569 20014 87018
02 0.33761 0.307552 0.0206996 0 10 0.244818 0.32188 0.32223 1.98083 0.168661 0.582919 0.301621 43034 43034 27163 34419
03 0.193265 0.217476 0.0156191 0 8 0.129536 0.204657 0.205013 20.3024 0.636748 0.818374 0.194556 40638 40638 9019 9019
04 0.190121 0.249877 0.0144159 0 10 0.210021 0.215941 0.217961 3.45323 0.294501 0.640474 0.211354 55107 55107 22130 39738
05 0.313668 0.359412 0.0339442 0 11 0.257958 0.334986 0.335762 1.5703 0.112341 0.556171 0.308784 43309 43309 34561 34561
06 0.417235 0.457361 0.0166309 0 8 0.188784 0.436378 0.436838 17.84 0.617133 0.808567 0.425193 47382 47382 11218 11218
07 0.281896 0.396982 0.06842 0 5 0.214109 0.329684 0.334526 1.17613 0.0405361 0.520268 0.302758 36258 36258 33433 33433
08 0.160773 0.222222 0.0269762 0 9 0.206628 0.186568 0.189017 3.38598 0.295765 0.64784 0.177056 53647 53647 28494 29830
09 0.22549 0.29171 0.0204821 0 9 0.226304 0.254361 0.256472 4.83162 0.374368 0.686967 0.245978 70016 70016 30093 33716
10 0.292389 0.326567 0.0157699 0 13 0.13743 0.308534 0.309006 4.74769 0.370501 0.68495 0.298056 51225 51225 21995 25128
11 0.533008 0.551908 0.0442258 0 6 0.228032 0.542294 0.542376 3.49538 0.303037 0.651519 0.509059 23297 23297 12461 12461
12 0.384997 0.370198 0.0134621 0 11 0.48042 0.377453 0.377525 7.31652 0.460088 0.729993 0.367363 172702 172702 61894 65863
13 0.460005 0.330088 0.0157351 0 10 0.48042 0.384365 0.389669 5.47083 0.400012 0.699257 0.363603 161651 161651 61960 77089
14 0.315407 0.372313 0.0127343 0 11 0.151552 0.341506 0.342681 13.3139 0.567943 0.783275 0.334452 38422 38422 9169 12093
15 0.232053 0.281225 0.0272652 0 11 0.13743 0.254283 0.255458 1.42785 0.0887705 0.544196 0.237077 46064 46064 37003 40161
16 0.353112 0.422381 0.0482391 0 6 0.186368 0.384653 0.386197 0.55141 -0.144101 0.413903 0.362564 34492 34492 33744 63939
17 0.184191 0.275976 0.049507 0 6 1.62991 0.22093 0.22546 1.69827 0.131634 0.565817 0.202027 50098 50098 38443 38443
18 0.388892 0.414028 0.0229395 0 12 1.67365 0.401066 0.401263 2.08843 0.181256 0.588843 0.381325 308708 308708 186731 244377
19 0.372834 0.406915 0.0257161 0 11 1.67365 0.38913 0.389502 3.09523 0.275186 0.637593 0.372453 374348 374348 212779 212779
21 0.407297 0.37265 0.0189187 0 10 0.896967 0.389204 0.389588 4.28831 0.348661 0.674286 0.373632 178414 178414 84030 88336
22 0.65259 0.569814 0.0176686 0 10 0.896967 0.6084 0.609799 7.95055 0.476395 0.738197 0.594291 182258 182258 64638 64638
23 0.26818 0.260608 0.0156467 0 9 0.740908 0.26434 0.264367 7.26937 0.4587 0.729232 0.253592 161083 161083 57001 62621
24 0.336328 0.304792 0.0162049 0 11 1.71362 0.319785 0.320172 9.43673 0.508832 0.754416 0.302741 445202 445202 144926 144926
25 0.289305 0.374859 0.0286473 0 9 1.72788 0.326572 0.329315 1.79444 0.14498 0.572015 0.312461 166381 166381 116114 132860
00 0.218373 0.306068 0.0169034 0 12 0.30682 0.254888 0.258528 4.69237 0.36702 0.682388 0.24987 83743 83743 34006 43949
01 0.217403 0.194245 0.0131263 0 10 0.228627 0.205173 0.205498 2.75555 0.221936 0.570169 0.18794 71849 71849 21601 86728
02 0.258227 0.260645 0.028531 0 12 0.244818 0.25943 0.259433 0.453813 -0.193987 0.39994 0.233912 30635 30635 39282 52646
03 0.110192 0.221453 0.0399286 0 8 0.129536 0.14716 0.156213 1.8006 0.145979 0.57299 0.126297 28367 28367 21140 21140
04 0.145784 0.2 0.0116114 0 13 0.210021 0.168642 0.170754 4.06266 0.333539 0.663564 0.164839 54887 54887 22093 33564
05 0.217988 0.324246 0.0264596 0 12 0.257958 0.260706 0.26586 1.81327 0.147362 0.572719 0.236065 46520 46520 31381 38032
06 0.419307 0.462807 0.0167357 0 8 0.188784 0.439985 0.44052 17.4064 0.613309 0.806655 0.428923 47274 47274 11331 11331
07 0.431425 0.4961 0.0258997 0 4 0.214109 0.461508 0.462634 23.0216 0.655058 0.827529 0.449456 57553 57553 11995 11995
08 0.122157 0.166667 0.0191906 0 11 0.206628 0.140983 0.142687 3.9015 0.327752 0.663846 0.134152 54752 54752 27169 28281
09 0.240246 0.245798 0.0195946 0 10 0.226304 0.24299 0.243006 5.83162 0.414327 0.707163 0.228387 70722 70722 29286 29286
10 0.25386 0.298418 0.0218 0 14 0.13743 0.274341 0.275239 1.68116 0.128691 0.562811 0.257883 43355 43355 29661 37695
11 0.329413 0.357539 0.0412385 0 9 0.228032 0.342901 0.343188 1.35998 0.0767156 0.538358 0.31339 19165 19165 16434 16434
12 0.325647 0.322048 0.0197181 0 12 0.48042 0.323838 0.323843 2.31945 0.207186 0.603403 0.309819 143925 143925 90371 98823
13 0.374172 0.3159 0.0278966 0 13 0.48042 0.342576 0.343804 1.24709 0.0551464 0.527573 0.316886 117633 117633 105337 105337
14 0.230959 0.308407 0.0165918 0 14 0.151552 0.264123 0.266888 4.7807 0.371777 0.685407 0.255966 33343 33343 14015 16593
15 0.17207 0.236151 0.0218778 0 15 0.13743 0.199081 0.20158 1.18235 0.0417563 0.519776 0.189776 45029 45029 37618 45587
16 0.302528 0.327172 0.0131401 0 8 0.186368 0.314368 0.314609 13.2876 0.569166 0.784476 0.307992 53950 53950 14019 15625
17 0.181868 0.277832 0.049949 0 6 1.62991 0.219834 0.224786 1.65809 0.125747 0.562873 0.201517 49834 49834 38701 38701
18 0.384742 0.356965 0.0281399 0 11 1.67365 0.370333 0.370593 1.18735 0.0426816 0.518845 0.330074 276009 276009 219153 292765
19 0.322897 0.369639 0.0200578 0 12 1.67365 0.344691 0.345478 3.3661 0.29393 0.646334 0.33374 391605 391605 195359 233204
21 0.300296 0.308537 0.0300015 0 12 0.896967 0.30436 0.304388 0.766726 -0.0662955 0.466743 0.275739 124043 124043 137653 145787
22 0.496317 0.452594 0.0302119 0 12 0.896967 0.473449 0.473952 1.25699 0.057118 0.528559 0.441466 130201 130201 116131 116131
23 0.135729 0.187413 0.0339778 0 13 0.740908 0.157438 0.159491 0.336569 -0.265674 0.367085 0.139846 80966 80966 136389 142808
24 0.266346 0.254082 0.018274 0 13 1.71362 0.26007 0.260142 4.82862 0.374494 0.687247 0.242647 405194 405194 184396 184396
25 0.318542 0.283619 0.0190612 0 10 1.72788 0.300068 0.300574 5.85687 0.415221 0.707611 0.28099 199641 199641 82493 82493


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy mcc_perzonemean mcc_perzone_median
#0.27106 0.301374 0.0243967 0.101342 0.0844322 0.00945952 0 0.285414 0.285815 4.4342 0.218398 0.23229 0.207186 0.606963 0.265503 0.255966
#0.319995 0.345184 0.0250856 0.117992 0.0939358 0.0139323 0 0.332112 0.332351 5.3191 0.297473 0.195153 0.295765 0.645819 0.313878 0.302758
0.29579 0.2993 -1 0.109667 0.088965 0.2793


==> Data/Param/maoris_all_measures_sketch_lezex_moaris_100.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy tp tn fp fn DOOR100
00 0.828335 0.882247 0.034584 6402.15 12 0.30682 0.854442 0.854866 962.386 0.782326 0.961423 9540 121118 5002.62 240
01 0.87575 0.893256 0.00732569 6933.61 9 0.228627 0.884416 0.88446 2036.58 0.930798 0.986388 12282 104602 946.571 666.429
02 0.965582 0.853159 0.00696886 3844.6 10 0.244818 0.905896 0.907631 1089.36 0.896177 0.984138 6260.6 75451.6 658.5 658.5
03 0.875466 0.89205 0.0432886 2615.39 8 0.129536 0.88368 0.883719 2480.04 0.81465 0.94626 8735.5 54310.5 3526.25 54.25
04 0.710402 0.714029 0.0252971 6672.68 10 0.210021 0.712211 0.712213 244.3 0.800301 0.95701 9570.83 83803.7 3153.33 1041.17
05 0.729909 0.774638 0.0577195 3649.37 11 0.257958 0.751609 0.751941 197.687 0.64848 0.932368 5370.43 76905.1 5594.71 373.429
06 0.952327 0.923647 0.015083 3446.99 8 0.188784 0.937768 0.937878 1714.1 0.901986 0.978618 8263.5 64927 1370.83 228.333
07 0.882458 0.8607 0.0616671 3945.39 5 0.214109 0.871443 0.871511 158.423 0.739437 0.926264 11250.8 75090.5 5981.75 891.5
08 0.962679 0.912341 0.00613541 3873.6 9 0.206628 0.936834 0.937172 2826.01 0.941396 0.988455 10909.3 91846.6 674.429 525.714
09 0.886196 0.901932 0.0175421 5564.65 9 0.226304 0.893995 0.894029 1149.34 0.888851 0.978267 11973.1 109330 2170 524.857
10 0.874042 0.926326 0.0179482 4321.68 13 0.13743 0.899425 0.899805 1071.89 0.873727 0.977604 7387.88 78238.5 1631 330.625
11 0.864293 0.945112 0.072145 1762.81 6 0.228032 0.902897 0.903799 330.972 0.728859 0.921223 5316 37122 3456.5 172.5
12 0.906506 0.928424 0.00699097 27958.8 11 0.48042 0.917334 0.9174 3558.14 0.943465 0.989878 27269.4 259564 1867.88 1065
13 0.950375 0.78105 0.00369316 20828.3 10 0.48042 0.857433 0.861563 1728.84 0.907203 0.985302 21163 244880 1014.8 2953.9
14 0.845656 0.862197 0.00466433 2679.29 11 0.151552 0.853847 0.853887 2130.03 0.920032 0.988479 4004.27 50837.4 238.545 400.636
15 0.896105 0.853856 0.021189 5738.79 11 0.13743 0.874471 0.874726 204.849 0.7871 0.962326 7967.62 89258.6 2290.62 1515.62
16 0.967085 0.815875 0.00967727 4059.75 6 0.186368 0.885068 0.888268 883.444 0.90326 0.978838 10296.5 77788.5 952.167 952.167
17 0.8872 0.963368 0.0395433 7075.13 6 1.62991 0.923717 0.9245 1003.65 0.807784 0.95196 12351.8 95131.2 5198.8 225.2
18 0.859128 0.850501 0.0320723 55169.2 12 1.67365 0.854793 0.854804 117.075 0.707574 0.953505 36473.2 519485 18234.7 8875.33
19 0.836362 0.774759 0.0160866 82297 11 1.67365 0.804383 0.804971 109.167 0.702929 0.951175 46842.9 643274 11572.2 23852.5
20 0.928034 0.808055 0.0114551 27270.5 10 1.72788 0.863899 0.865969 267.494 0.796878 0.967507 23880.6 303515 3729.1 7266.2
21 0.914427 0.948421 0.0189019 30481.3 10 0.896967 0.931114 0.931269 3761.1 0.864117 0.975679 25255.1 278821 7324.12 255.625
22 0.966545 0.913454 0.00285739 24581.4 10 0.896967 0.93925 0.939624 7669.9 0.959529 0.993817 23593.2 268615 909 909
23 0.953936 0.873973 0.00657322 27341.1 9 0.740908 0.912205 0.913079 2111.34 0.932727 0.986744 28925.1 245162 2015.86 1666.14
24 0.90586 0.949562 0.0221451 111308 11 1.71362 0.927196 0.927454 1453.09 0.879297 0.973604 80116.3 651994 17832.7 2015.83
25 0.702415 0.697185 0.0227151 39297.5 9 1.72788 0.699791 0.699795 47.4213 0.611908 0.923554 26108.6 317326 8986.88 19440.5
00 0.880716 0.934179 0.0212459 6187.48 12 0.30682 0.90666 0.907054 1757.77 0.862274 0.975461 11372.1 124801 3171 254.625
01 0.883771 0.89989 0.00846356 6747.93 10 0.228627 0.891757 0.891794 1893.34 0.925556 0.985393 12073.9 103999 1137.57 583
02 0.788711 0.766924 0.0360414 3821.68 12 0.244818 0.777665 0.777741 67.0523 0.61486 0.944703 3844.8 71050.3 3046.7 1337.2
03 0.888756 0.9538 0.0391478 2583.03 8 0.129536 0.92013 0.920704 3747.6 0.831405 0.95125 9000 54714.2 3224.5 40.75
04 0.745311 0.936438 0.0251781 6695.47 13 0.210021 0.830014 0.835427 4255.07 0.849249 0.966654 9562.33 82593.3 3119.5 59.5
05 0.83845 0.904504 0.0475245 3645 12 0.257958 0.870225 0.870851 384.423 0.708396 0.943229 6143 78365.4 4827 259.429
06 0.949997 0.937509 0.0155023 3436.4 8 0.188784 0.943712 0.943732 1901.82 0.901446 0.978474 8226.83 64827 1408 199.167
07 0.979978 0.920223 0.00534291 3916.07 4 0.214109 0.949161 0.949631 3978.07 0.958347 0.98843 16602.2 85399.2 597 597
08 0.906266 0.913897 0.0101517 3854.6 11 0.206628 0.910066 0.910074 1931.59 0.925842 0.985451 10552.4 90932.7 1003 495.286
09 0.934133 0.860444 0.0104888 5554.53 10 0.226304 0.895776 0.896532 1277.87 0.91081 0.982519 12702.1 110955 1427.57 772.571
10 0.747568 0.896569 0.0364711 4297.7 14 0.13743 0.815317 0.818686 298.174 0.765924 0.959119 6034.62 75557.6 2961.38 516.375
11 0.824775 0.926355 0.100313 1760.02 9 0.228032 0.872618 0.87409 152.98 0.640902 0.894941 4332.5 35097.2 4403 225.75
12 0.744776 0.897234 0.0512062 27992 12 0.48042 0.813927 0.817459 37.5934 0.545574 0.923372 14191.5 238116 14909.1 6029.12
13 0.792436 0.781515 0.0285688 20838.8 13 0.48042 0.786938 0.786957 57.6212 0.619677 0.942372 14197.6 234730 7916.7 7305.6
14 0.775376 0.879601 0.0149406 2634.18 14 0.151552 0.824207 0.825846 395.428 0.82583 0.975565 3467.27 49730.6 754.545 577.909
15 0.750291 0.929911 0.0354859 5739.2 15 0.13743 0.8305 0.835287 339.441 0.766283 0.95911 6771.12 85500.5 3437.75 496.125
16 0.794665 0.777 0.0753549 4055.23 8 0.186368 0.785733 0.785783 15.2171 0.450303 0.882923 5387.17 71127.5 5817.83 4328.17
17 0.883202 0.958757 0.0401672 7087.01 6 1.62991 0.91943 0.920205 865.542 0.803954 0.951048 12282.2 95016.4 5266.8 256
18 0.885628 0.790773 0.0185886 55179.2 11 1.67365 0.835517 0.836858 444.337 0.83748 0.973695 44160.6 530746 10515.6 5016.22
19 0.932942 0.853458 0.012504 83752.7 12 1.67365 0.891432 0.892316 1165.6 0.88642 0.98296 49744.2 628175 8654.6 3097.6
20 0.88142 0.843705 0.0240436 27091 12 1.72788 0.86215 0.862356 112.277 0.709113 0.956016 19850.8 294581 7719.5 6746.9
21 0.857325 0.89616 0.0394956 30736 12 0.896967 0.876313 0.876528 103.879 0.669069 0.943325 18763.2 268463 13722.9 3533.62
22 0.813811 0.802368 0.0298073 24568.4 12 0.896967 0.808049 0.808069 49.6123 0.59753 0.938882 15265.7 259235 9180.4 8688.8
23 0.75101 0.898375 0.0483643 27271 13 0.740908 0.818109 0.821394 148.496 0.68314 0.939384 17335.6 221619 13503.1 1916
24 0.877701 0.941543 0.0318125 120830 13 1.71362 0.908502 0.909062 895.178 0.83616 0.964125 73520.2 638492 24339.2 2154.5
25 0.654019 0.679083 0.0245997 39351.7 10 1.72788 0.666315 0.666433 37.6033 0.568059 0.909779 26332.2 324046 8718.25 26027.9


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC sd_mCC matthiew_median accuracy
0.859425 0.870776 0.0272131 0.0793704 0.0707342 0.0204752 20168.2 0.865063 0.865082 1261.93 0.795469 0.124182 0.82024 0.959972


==> Data/Param/maoris_param_doors_bormann.dat <==
# start and step: 0 5
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min
0.363581 1 0.500715 0.273454 0 0.254575 0.533274 0.602977 inf 0.353391 0.172586 0.327658 0.560786 0 0.802645 0.132788
0.705521 0.987837 0.122503 0.231292 0.0237532 0.16836 0.823145 0.834829 inf 0.601163 0.189952 0.579352 0.879894 5 0.876335 0.264532
0.905569 0.985829 0.0203133 0.0592867 0.0246017 0.016954 0.943996 0.944847 469774 0.801562 0.135721 0.836077 0.975732 10 0.99147 0.527967
0.940109 0.985619 0.00776397 0.0601651 0.0201233 0.00994845 0.962326 0.962595 8.80653e+07 0.901853 0.0973356 0.938764 0.990266 15 0.999869 0.663877
0.929971 0.964833 0.00773119 0.0593045 0.0439513 0.00975593 0.947081 0.947242 1.01447e+08 0.855344 0.169522 0.91397 0.984918 20 0.999869 0.430563
0.938645 0.949792 0.00642328 0.0530558 0.0533384 0.00815647 0.944186 0.944202 1.02131e+08 0.842234 0.182449 0.916296 0.983436 25 0.999869 0.430563
0.942286 0.947969 0.00577815 0.0602226 0.0615884 0.00807944 0.945119 0.945123 1.02147e+08 0.848691 0.191595 0.925845 0.984302 30 0.999869 0.430563
0.939563 0.934232 0.00499122 0.0621233 0.0681693 0.007756 0.93689 0.936894 1.02443e+08 0.842005 0.188095 0.923421 0.983945 35 0.999869 0.430563
0.937932 0.930125 0.00499364 0.0621218 0.0671549 0.00775466 0.934012 0.93402 1.00551e+08 0.835012 0.183838 0.903835 0.983508 40 0.999869 0.430563
0.94159 0.925023 0.00464309 0.0606477 0.0752586 0.0069736 0.933233 0.933269 1.00551e+08 0.829212 0.184914 0.903835 0.983144 45 0.999869 0.430563
0.942619 0.925498 0.00442848 0.0594081 0.0747314 0.00639257 0.93398 0.934019 1.00551e+08 0.831784 0.179197 0.903835 0.983574 50 0.999869 0.471717
0.943101 0.916965 0.00420078 0.0592214 0.0852167 0.00640933 0.92985 0.929942 1.00551e+08 0.820767 0.196118 0.904929 0.981776 55 0.999869 0.471717
0.935915 0.905507 0.00419099 0.0558243 0.0849255 0.00640802 0.92046 0.920585 1.00193e+08 0.815291 0.199094 0.896667 0.981146 60 0.999869 0.458945
0.921015 0.873741 0.00398691 0.0627622 0.100889 0.00619152 0.896755 0.897067 1.00154e+08 0.787814 0.21918 0.875497 0.97626 65 0.999869 0.332276
0.919081 0.843355 0.00362493 0.0613376 0.0947173 0.00597146 0.879591 0.880404 9.96321e+07 0.766587 0.20991 0.830803 0.974133 70 0.999869 0.329795
0.916888 0.782749 0.00350655 0.0594673 0.0903883 0.00594244 0.844525 0.847168 8.7185e+07 0.716595 0.183706 0.761804 0.96942 75 0.999869 0.327466
0.91838 0.779437 0.00342213 0.0580575 0.0905422 0.00594477 0.843223 0.846061 8.72235e+07 0.716018 0.181153 0.761804 0.969133 80 0.999869 0.340619
0.917606 0.77854 0.00342173 0.056983 0.0913704 0.00594501 0.842372 0.845218 8.7224e+07 0.714807 0.180357 0.761804 0.969064 85 0.999869 0.340619
0.917606 0.77854 0.00342173 0.056983 0.0913704 0.00594501 0.842372 0.845218 8.7224e+07 0.714807 0.180357 0.761804 0.969064 90 0.999869 0.340619
0.917972 0.777205 0.00341089 0.0562402 0.0926593 0.00594045 0.841744 0.844661 8.7224e+07 0.714101 0.18132 0.761804 0.968982 95 0.999869 0.340619
0.917972 0.777205 0.00341089 0.0562402 0.0926593 0.00594045 0.841744 0.844661 8.7224e+07 0.714101 0.18132 0.761804 0.968982 100 0.999869 0.340619


0 0.802645
0 0.238097
0 0.450815
0 0.233489
0 0.473593
0 0.132788
0 0.164018
0 0.420911
0 0.157801
0 0.499025
0 0.438506
0 0.242827
0 0.320361
0 0.334956
0 0.479893
0 0.264532
5 0.43696
5 0.796349
5 0.876335
5 0.552493
5 0.84213
5 0.469635
5 0.375137
5 0.659254
5 0.515803
5 0.450934
5 0.438506
5 0.757299
5 0.743727
5 0.833309
5 0.60621
5 0.264532
10 0.570722
10 0.96224
10 0.918446
10 0.856129
10 0.892385
10 0.684646
10 0.768927
10 0.839764
10 0.765549
10 0.527967
10 0.669937
10 0.913413
10 0.99147
10 0.895272
10 0.83239
10 0.735742
15 0.96677
15 0.963464
15 0.999869
15 0.927093
15 0.914689
15 0.866544
15 0.79627
15 0.950435
15 0.828469
15 0.663877
15 0.789715
15 0.965383
15 0.991558
15 0.997891
15 0.823083
15 0.98453
20 0.430563
20 0.963464
20 0.999869
20 0.935184
20 0.657385
20 0.892757
20 0.767206
20 0.971327
20 0.888433
20 0.69899
20 0.848387
20 0.998779
20 0.999593
20 0.997891
20 0.644975
20 0.990709
25 0.430563
25 0.963464
25 0.999869
25 0.926465
25 0.587187
25 0.845847
25 0.79627
25 0.993424
25 0.906127
25 0.643382
25 0.775164
25 0.999007
25 0.999593
25 0.997891
25 0.620258
25 0.991235
30 0.430563
30 0.963464
30 0.999869
30 0.926465
30 0.607643
30 0.9072
30 0.79627
30 0.993424
30 0.925226
30 0.540532
30 0.892032
30 0.999007
30 0.999593
30 0.997891
30 0.608335
30 0.991536
35 0.430563
35 0.963464
35 0.999869
35 0.841812
35 0.607643
35 0.926287
35 0.79627
35 0.993424
35 0.920555
35 0.567155
35 0.822604
35 0.999007
35 0.999593
35 0.997891
35 0.608335
35 0.997615
40 0.430563
40 0.963464
40 0.999869
40 0.841813
40 0.607643
40 0.926287
40 0.79627
40 0.993424
40 0.893687
40 0.567155
40 0.822604
40 0.913983
40 0.999593
40 0.997891
40 0.608335
40 0.997615
45 0.430563
45 0.963464
45 0.999869
45 0.776331
45 0.607643
45 0.926287
45 0.824666
45 0.993424
45 0.893687
45 0.567155
45 0.766893
45 0.913983
45 0.999593
45 0.997891
45 0.608335
45 0.997615
50 0.471717
50 0.963464
50 0.999869
50 0.776328
50 0.607643
50 0.926287
50 0.824666
50 0.993424
50 0.893687
50 0.567155
50 0.766893
50 0.913983
50 0.999593
50 0.997891
50 0.608335
50 0.997615
55 0.471717
55 0.963464
55 0.999869
55 0.774386
55 0.496893
55 0.926287
55 0.824666
55 0.993424
55 0.895875
55 0.509827
55 0.75844
55 0.913983
55 0.999593
55 0.997891
55 0.608335
55 0.997615
60 0.471717
60 0.963464
60 0.999869
60 0.760946
60 0.458945
60 0.926287
60 0.824666
60 0.993424
60 0.891075
60 0.509827
60 0.75844
60 0.90226
60 0.999593
60 0.997891
60 0.608335
60 0.977915
65 0.386499
65 0.873199
65 0.999869
65 0.760946
65 0.332276
65 0.926287
65 0.824666
65 0.993424
65 0.88789
65 0.493622
65 0.75844
65 0.884686
65 0.999593
65 0.997891
65 0.607945
65 0.877794
70 0.386499
70 0.873199
70 0.999869
70 0.760946
70 0.329795
70 0.848576
70 0.762662
70 0.951279
70 0.86105
70 0.493311
70 0.75844
70 0.861371
70 0.999593
70 0.969141
70 0.596637
70 0.813029
75 0.386499
75 0.745513
75 0.999869
75 0.760946
75 0.327466
75 0.834059
75 0.762662
75 0.821016
75 0.840475
75 0.488783
75 0.717078
75 0.847773
75 0.783238
75 0.84554
75 0.547002
75 0.757599
80 0.386499
80 0.745513
80 0.999869
80 0.760946
80 0.340619
80 0.834059
80 0.762662
80 0.821016
80 0.840432
80 0.488783
80 0.717078
80 0.847773
80 0.769846
80 0.836484
80 0.547114
80 0.757599
85 0.386499
85 0.745513
85 0.999869
85 0.760946
85 0.340619
85 0.834059
85 0.762662
85 0.821016
85 0.840432
85 0.488783
85 0.717078
85 0.847773
85 0.769846
85 0.817111
85 0.547114
85 0.757599
90 0.386499
90 0.745513
90 0.999869
90 0.760946
90 0.340619
90 0.834059
90 0.762662
90 0.821016
90 0.840432
90 0.488783
90 0.717078
90 0.847773
90 0.769846
90 0.817111
90 0.547114
90 0.757599
95 0.386499
95 0.745513
95 0.999869
95 0.760946
95 0.340619
95 0.834059
95 0.762662
95 0.821016
95 0.840432
95 0.477481
95 0.717078
95 0.847773
95 0.769846
95 0.817111
95 0.547114
95 0.757599
100 0.386499
100 0.745513
100 0.999869
100 0.760946
100 0.340619
100 0.834059
100 0.762662
100 0.821016
100 0.840432
100 0.477481
100 0.717078
100 0.847773
100 0.769846
100 0.817111
100 0.547114
100 0.757599


==> Data/Param/maoris_param_doors_bormann_corrected.dat <==
# start and step: 0 10
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min mcc_perzone mcc_median_perzone
0.0424778 0.0801029 0.0276276 0.0740088 0.0878915 0.0160116 0.055516 0.0583318 0.391238 -0.479866 0.290698 -0.567083 0.260061 0 0.344025 -0.803187 0.0465811 0.0148448 0.274262 0.00250478
0.568413 0.606337 0.00918182 0.205219 0.195786 0.00742398 0.586763 0.587069 260.69 0.46606 0.319429 0.566642 0.731363 10 0.968062 -0.0778512 0.578303 0.54658 0.962468 0.275714
0.797848 0.814198 0.00503666 0.179304 0.158588 0.00681517 0.80594 0.805982 4.42213e+06 0.667327 0.309956 0.707474 0.822622 20 0.999749 0.0700601 0.795587 0.823159 0.999868 0.517399
0.867614 0.863981 0.00327047 0.148178 0.135372 0.00427901 0.865794 0.865796 4.44669e+06 0.725763 0.29814 0.835299 0.847839 30 0.999749 0.127316 0.853427 0.873244 0.999868 0.504043
0.877902 0.863593 0.00300186 0.147785 0.133199 0.00415444 0.870689 0.870718 4.39052e+06 0.710744 0.282908 0.801196 0.838487 40 0.999749 0.192594 0.854846 0.861204 0.999868 0.504043
0.890737 0.867859 0.00263066 0.140063 0.129163 0.0037561 0.879149 0.879224 4.39056e+06 0.710049 0.277778 0.803895 0.835937 50 0.999749 0.192594 0.860959 0.873244 0.999868 0.504043
0.88551 0.851635 0.00241616 0.133559 0.133727 0.00369292 0.868242 0.868407 4.37965e+06 0.68875 0.306124 0.796404 0.816887 60 0.999749 0.0875218 0.847124 0.873244 0.999868 0.477883
0.872024 0.797511 0.00201584 0.124932 0.135577 0.00334686 0.833105 0.833936 4.36315e+06 0.61589 0.298682 0.683651 0.761254 70 0.999749 -0.0313193 0.797393 0.803776 0.999868 0.426982
0.872255 0.736599 0.00185719 0.117669 0.117148 0.00325729 0.798708 0.801562 3.96251e+06 0.535662 0.239949 0.569267 0.705854 80 0.999749 0.0243835 0.740238 0.764577 0.999868 0.426638
0.871482 0.735702 0.00185679 0.116817 0.117441 0.00325753 0.797856 0.800719 3.96251e+06 0.533693 0.238591 0.569267 0.704471 90 0.999749 0.0243835 0.739373 0.764577 0.999868 0.426638
0.871911 0.734516 0.00184717 0.11639 0.118307 0.00324626 0.797338 0.800271 3.96251e+06 0.53284 0.240193 0.569267 0.703591 100 0.999749 0.0243835 0.738589 0.764577 0.999868 0.426638


0 0.344025
0 -0.633744
0 -0.544892
0 -0.641415
0 -0.208768
0 -0.803187
0 -0.754203
0 -0.309604
0 -0.764037
0 -0.309141
0 -0.500046
0 -0.625845
0 -0.492729
0 -0.648513
0 -0.19648
0 -0.589275
10 0.681388
10 0.867991
10 0.700055
10 0.520259
10 0.672858
10 -0.00156962
10 0.327624
10 0.633853
10 -0.0778512
10 0.294026
10 -0.00152922
10 0.613025
10 0.968062
10 0.512329
10 0.617238
10 0.129195
20 0.500824
20 0.870158
20 0.999749
20 0.834463
20 0.358246
20 0.501661
20 0.327624
20 0.897011
20 0.580485
20 0.354324
20 0.0700601
20 0.997641
20 0.999211
20 0.9959
20 0.41955
20 0.970329
30 0.500824
30 0.870158
30 0.999749
30 0.834565
30 0.262699
30 0.74948
30 0.411845
30 0.987622
30 0.836033
30 0.127316
30 0.718793
30 0.998082
30 0.999211
30 0.9959
30 0.350175
30 0.96975
40 0.500824
40 0.870158
40 0.999749
40 0.68657
40 0.262699
40 0.830927
40 0.411845
40 0.987622
40 0.771465
40 0.192594
40 0.676175
40 0.840614
40 0.999211
40 0.9959
40 0.350175
40 0.99537
50 0.594623
50 0.870158
50 0.999749
50 0.580897
50 0.262699
50 0.830927
50 0.497746
50 0.987622
50 0.776863
50 0.192594
50 0.585641
50 0.840614
50 0.999211
50 0.9959
50 0.350175
50 0.99537
60 0.594623
60 0.870158
60 0.999749
60 0.555794
60 0.0875218
60 0.830927
60 0.497746
60 0.987622
60 0.773055
60 0.114663
60 0.585676
60 0.819754
60 0.999211
60 0.9959
60 0.350175
60 0.95742
70 0.422155
70 0.72543
70 0.999749
70 0.555794
70 -0.0313193
70 0.698833
70 0.415047
70 0.90964
70 0.719162
70 0.124354
70 0.585676
70 0.748797
70 0.999211
70 0.940714
70 0.372521
70 0.668469
80 0.422155
80 0.533221
80 0.999749
80 0.555794
80 0.0243835
80 0.674992
80 0.415047
80 0.688586
80 0.683281
80 0.118431
80 0.523934
80 0.72576
80 0.602265
80 0.705192
80 0.315055
80 0.582741
90 0.422155
90 0.533221
90 0.999749
90 0.555794
90 0.0243835
90 0.674992
90 0.415047
90 0.688586
90 0.683281
90 0.118431
90 0.523934
90 0.72576
90 0.602265
90 0.673691
90 0.315055
90 0.582741
100 0.422155
100 0.533221
100 0.999749
100 0.555794
100 0.0243835
100 0.674992
100 0.415047
100 0.688586
100 0.683281
100 0.104781
100 0.523934
100 0.72576
100 0.602265
100 0.673691
100 0.315055
100 0.582741


==> Data/Param/maoris_param_doors_bormann_corrected__copy_.dat <==
# start and step: 0 10
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min mcc_perzone mcc_median_perzone
0.0512148 0.0957711 0.0323975 0.0835709 0.096064 0.0156832 0.0667397 0.070035 0.45727 -0.479541 0.310145 -0.567083 0.260221 0 0.344025 -0.803187 0.0561637 0.0191033 0.274262 0.00553282
0.591226 0.634817 0.0136415 0.246768 0.229258 0.0120304 0.612247 0.612634 341.105 0.408795 0.381912 0.504713 0.703862 10 0.968062 -0.251235 0.601774 0.572898 0.962468 0.224127
0.836451 0.843524 0.00502274 0.181951 0.164062 0.00758451 0.839973 0.83998 5.89615e+06 0.727032 0.322178 0.883131 0.853483 20 0.999749 0.0698314 0.831565 0.852209 0.999868 0.519305
0.910552 0.898478 0.00379053 0.120831 0.118793 0.00555905 0.904475 0.904495 5.92889e+06 0.784811 0.256096 0.919954 0.880052 30 0.999749 0.350175 0.893128 0.917064 0.999868 0.584338
0.918698 0.901902 0.00285794 0.120807 0.116473 0.00448143 0.910223 0.910261 5.85402e+06 0.788325 0.243972 0.855386 0.880495 40 0.999749 0.350175 0.898557 0.925283 0.999868 0.584338
0.935298 0.909603 0.00237275 0.100208 0.10567 0.0039461 0.922271 0.922361 5.85407e+06 0.795645 0.229716 0.855386 0.882803 50 0.999749 0.350175 0.90852 0.952775 0.999868 0.656217
0.931085 0.897136 0.00214304 0.0964329 0.105077 0.0038875 0.913796 0.913953 5.83953e+06 0.790747 0.226636 0.850542 0.878731 60 0.999749 0.350175 0.898198 0.924181 0.999868 0.656217
0.912636 0.840052 0.0018475 0.103094 0.109468 0.00370028 0.874841 0.875592 5.81753e+06 0.707187 0.226311 0.712132 0.822751 70 0.999749 0.372521 0.844486 0.819203 0.999868 0.620906
0.910189 0.761816 0.0017333 0.0988047 0.103805 0.00361001 0.829419 0.832704 5.28333e+06 0.599058 0.180333 0.592503 0.751218 80 0.999749 0.315055 0.770411 0.77202 0.999868 0.620906
0.909158 0.76062 0.00173277 0.0978524 0.104568 0.00361028 0.828282 0.831579 5.28334e+06 0.596433 0.178871 0.592503 0.749375 90 0.999749 0.315055 0.769258 0.77202 0.999868 0.620906
0.909158 0.76062 0.00173277 0.0978524 0.104568 0.00361028 0.828282 0.831579 5.28334e+06 0.596433 0.178871 0.592503 0.749375 100 0.999749 0.315055 0.769258 0.77202 0.999868 0.620906


0 0.344025
0 -0.633744
0 -0.544892
0 -0.803187
0 -0.754203
0 -0.309604
0 -0.500046
0 -0.625845
0 -0.492729
0 -0.648513
0 -0.19648
0 -0.589275
10 0.0909804
10 0.867991
10 0.700055
10 -0.251235
10 0.236771
10 0.424131
10 -0.0759649
10 0.613025
10 0.968062
10 0.585295
10 0.617238
10 0.129195
20 0.500824
20 0.870158
20 0.999749
20 0.677575
20 0.327624
20 0.896104
20 0.0698314
20 0.997641
20 0.999211
20 0.9959
20 0.41955
20 0.970219
30 0.500824
30 0.870158
30 0.999749
30 0.767919
30 0.411845
30 0.987622
30 0.566495
30 0.998082
30 0.999211
30 0.9959
30 0.350175
30 0.96975
40 0.500824
40 0.870158
40 0.999749
40 0.830927
40 0.411845
40 0.987622
40 0.677506
40 0.840614
40 0.999211
40 0.9959
40 0.350175
40 0.99537
50 0.594623
50 0.870158
50 0.999749
50 0.830927
50 0.497746
50 0.987622
50 0.585641
50 0.840614
50 0.999211
50 0.9959
50 0.350175
50 0.99537
60 0.594623
60 0.870158
60 0.999749
60 0.830927
60 0.497746
60 0.987622
60 0.585676
60 0.819754
60 0.999211
60 0.9959
60 0.350175
60 0.95742
70 0.422155
70 0.72543
70 0.999749
70 0.698833
70 0.415047
70 0.90964
70 0.585676
70 0.748797
70 0.999211
70 0.940714
70 0.372521
70 0.668469
80 0.422155
80 0.533221
80 0.999749
80 0.674992
80 0.415047
80 0.688586
80 0.523934
80 0.72576
80 0.602265
80 0.705192
80 0.315055
80 0.582741
90 0.422155
90 0.533221
90 0.999749
90 0.674992
90 0.415047
90 0.688586
90 0.523934
90 0.72576
90 0.602265
90 0.673691
90 0.315055
90 0.582741
100 0.422155
100 0.533221
100 0.999749
100 0.674992
100 0.415047
100 0.688586
100 0.523934
100 0.72576
100 0.602265
100 0.673691
100 0.315055
100 0.582741


==> Data/Param/maoris_param_doors_sketch.dat <==
# start and step: 0 5
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min
0.483862 1 0.358049 0.130909 0 0.12109 0.652166 0.695602 inf 0.556843 0.127776 0.552549 0.724272 0 0.775945 0.277249
0.509027 0.99768 0.318162 0.131029 0.0116431 0.125965 0.674114 0.712633 inf 0.585854 0.123338 0.568159 0.754149 5 0.793928 0.352888
0.56892 0.987305 0.255759 0.155737 0.0254545 0.136152 0.721872 0.749465 inf 0.614046 0.118788 0.602392 0.791676 10 0.812425 0.352888
0.668753 0.966129 0.154686 0.104974 0.0757152 0.086669 0.790395 0.803804 inf 0.682412 0.105138 0.704918 0.863085 15 0.835842 0.441608
0.734244 0.936501 0.0957892 0.120339 0.0777133 0.0669702 0.82313 0.829229 inf 0.735126 0.102132 0.758802 0.906641 20 0.862058 0.551493
0.809741 0.920179 0.0587686 0.0877606 0.0643125 0.0317534 0.861435 0.863195 4105.54 0.775702 0.0834517 0.790111 0.935427 25 0.921846 0.596211
0.845337 0.908133 0.0386185 0.0773803 0.0590635 0.0238794 0.87561 0.876172 961.204 0.809262 0.0875132 0.824367 0.954222 30 0.930513 0.597678
0.868209 0.891358 0.0300262 0.0614782 0.0666533 0.0199128 0.879631 0.879707 1179.86 0.832283 0.0829694 0.858576 0.962793 35 0.930513 0.619031
0.8669 0.88531 0.0286215 0.0649641 0.0701483 0.0201662 0.876008 0.876057 1253.05 0.834672 0.0861196 0.854432 0.964204 40 0.938016 0.570872
0.881088 0.879952 0.0255722 0.0568163 0.0709291 0.0193647 0.88052 0.88052 1349.39 0.840837 0.0876684 0.859972 0.966511 45 0.943465 0.570872
0.880651 0.87769 0.0249438 0.0679401 0.0719256 0.0196133 0.879168 0.879169 1384.58 0.834333 0.0990866 0.859972 0.965335 50 0.951771 0.570872
0.8883 0.875497 0.023342 0.0706269 0.0709402 0.0202933 0.881852 0.881875 1690.03 0.840539 0.102265 0.876512 0.966834 55 0.959529 0.570872
0.885795 0.871566 0.0232086 0.0717274 0.0737034 0.0203666 0.878623 0.878652 1678.85 0.835221 0.105846 0.876512 0.965991 60 0.959529 0.570872
0.881461 0.868753 0.0225348 0.0744563 0.0712956 0.0188759 0.87506 0.875084 1541.08 0.836986 0.0976944 0.876512 0.966715 65 0.959529 0.611908
0.881461 0.868753 0.0225348 0.0744563 0.0712956 0.0188759 0.87506 0.875084 1541.08 0.836986 0.0976944 0.876512 0.966715 70 0.959529 0.611908
0.881811 0.865389 0.0224719 0.0746606 0.072042 0.0189114 0.873523 0.873561 1511.79 0.833492 0.0974316 0.868922 0.966169 75 0.959529 0.611908
0.881811 0.865389 0.0224719 0.0746606 0.072042 0.0189114 0.873523 0.873561 1511.79 0.833492 0.0974316 0.868922 0.966169 80 0.959529 0.611908
0.881811 0.865389 0.0224719 0.0746606 0.072042 0.0189114 0.873523 0.873561 1511.79 0.833492 0.0974316 0.868922 0.966169 85 0.959529 0.611908
0.881811 0.865389 0.0224719 0.0746606 0.072042 0.0189114 0.873523 0.873561 1511.79 0.833492 0.0974316 0.868922 0.966169 90 0.959529 0.611908
0.881811 0.865389 0.0224719 0.0746606 0.072042 0.0189114 0.873523 0.873561 1511.79 0.833492 0.0974316 0.868922 0.966169 95 0.959529 0.611908
0.881811 0.865389 0.0224719 0.0746606 0.072042 0.0189114 0.873523 0.873561 1511.79 0.833492 0.0974316 0.868922 0.966169 100 0.959529 0.611908


0 0.437181
0 0.775945
0 0.531851
0 0.728509
0 0.752253
0 0.352888
0 0.671377
0 0.486851
0 0.540108
0 0.622519
0 0.566236
0 0.444359
0 0.712845
0 0.575666
0 0.445207
0 0.513597
0 0.544043
0 0.598013
0 0.277249
0 0.413365
0 0.41792
0 0.632263
0 0.58928
0 0.743306
0 0.544446
0 0.560652
5 0.437181
5 0.775945
5 0.531851
5 0.728509
5 0.793928
5 0.352888
5 0.671377
5 0.486851
5 0.540108
5 0.622519
5 0.782647
5 0.444359
5 0.712845
5 0.575666
5 0.680811
5 0.513597
5 0.544043
5 0.598013
5 0.537824
5 0.413365
5 0.41792
5 0.632263
5 0.58928
5 0.743306
5 0.544446
5 0.560652
10 0.566225
10 0.775945
10 0.653116
10 0.728509
10 0.812425
10 0.352888
10 0.671377
10 0.486851
10 0.540108
10 0.622519
10 0.681006
10 0.444359
10 0.750711
10 0.575666
10 0.445207
10 0.606771
10 0.544043
10 0.598013
10 0.537824
10 0.63224
10 0.551616
10 0.807544
10 0.69153
10 0.783606
10 0.544446
10 0.560652
15 0.566225
15 0.775945
15 0.718108
15 0.728509
15 0.763993
15 0.576112
15 0.671377
15 0.486851
15 0.755257
15 0.756535
15 0.810747
15 0.570325
15 0.712845
15 0.756917
15 0.696992
15 0.606139
15 0.646883
15 0.598013
15 0.441608
15 0.598485
15 0.674634
15 0.818976
15 0.835842
15 0.811276
15 0.612166
15 0.751943
20 0.762347
20 0.862058
20 0.669649
20 0.728509
20 0.763993
20 0.576112
20 0.773004
20 0.692649
20 0.755257
20 0.807995
20 0.819379
20 0.728859
20 0.842268
20 0.716185
20 0.788734
20 0.635788
20 0.85582
20 0.598013
20 0.573763
20 0.572662
20 0.551493
20 0.838181
20 0.850587
20 0.831098
20 0.856736
20 0.662132
25 0.769476
25 0.869577
25 0.787988
25 0.806606
25 0.792234
25 0.596211
25 0.867254
25 0.692649
25 0.840806
25 0.817018
25 0.817878
25 0.728859
25 0.776416
25 0.921846
25 0.718512
25 0.744164
25 0.649924
25 0.696674
25 0.597678
25 0.78293
25 0.801264
25 0.846227
25 0.855732
25 0.831098
25 0.856736
25 0.702507
30 0.782326
30 0.930513
30 0.834083
30 0.81465
30 0.800301
30 0.607039
30 0.882852
30 0.739437
30 0.897992
30 0.850164
30 0.853036
30 0.728859
30 0.897086
30 0.881842
30 0.801126
30 0.740348
30 0.893276
30 0.778799
30 0.597678
30 0.754604
30 0.692347
30 0.864117
30 0.873275
30 0.893755
30 0.871525
30 0.779778
35 0.782326
35 0.930513
35 0.838874
35 0.81465
35 0.800301
35 0.653796
35 0.882852
35 0.739437
35 0.897992
35 0.888851
35 0.853036
35 0.728859
35 0.920881
35 0.881842
35 0.92823
35 0.765046
35 0.90326
35 0.778799
35 0.619031
35 0.883787
35 0.828878
35 0.864117
35 0.873275
35 0.925686
35 0.879297
35 0.775748
40 0.782326
40 0.930513
40 0.855827
40 0.81465
40 0.800301
40 0.570872
40 0.882852
40 0.739437
40 0.935359
40 0.888851
40 0.853036
40 0.728859
40 0.934784
40 0.848626
40 0.938016
40 0.765046
40 0.90326
40 0.778799
40 0.713724
40 0.845438
40 0.872762
40 0.864117
40 0.873275
40 0.925686
40 0.879297
40 0.775748
45 0.782326
45 0.930798
45 0.855827
45 0.81465
45 0.800301
45 0.570872
45 0.882852
45 0.739437
45 0.935359
45 0.888851
45 0.853036
45 0.728859
45 0.943465
45 0.907203
45 0.938016
45 0.765046
45 0.90326
45 0.807784
45 0.695681
45 0.845438
45 0.887713
45 0.864117
45 0.880401
45 0.925686
45 0.879297
45 0.83549
50 0.782326
50 0.930798
50 0.855827
50 0.81465
50 0.800301
50 0.570872
50 0.901986
50 0.739437
50 0.935359
50 0.888851
50 0.853036
50 0.728859
50 0.943465
50 0.907203
50 0.951771
50 0.786636
50 0.90326
50 0.807784
50 0.695681
50 0.845438
50 0.887713
50 0.864117
50 0.880401
50 0.925686
50 0.879297
50 0.611908
55 0.782326
55 0.930798
55 0.891925
55 0.81465
55 0.800301
55 0.570872
55 0.901986
55 0.739437
55 0.941396
55 0.888851
55 0.873727
55 0.728859
55 0.943465
55 0.907203
55 0.951771
55 0.7871
55 0.90326
55 0.807784
55 0.707574
55 0.845438
55 0.887713
55 0.864117
55 0.959529
55 0.932727
55 0.879297
55 0.611908
60 0.782326
60 0.930798
60 0.896177
60 0.81465
60 0.800301
60 0.570872
60 0.901986
60 0.739437
60 0.941396
60 0.888851
60 0.873727
60 0.728859
60 0.943465
60 0.907203
60 0.951771
60 0.7871
60 0.90326
60 0.807784
60 0.707574
60 0.702929
60 0.887713
60 0.864117
60 0.959529
60 0.932727
60 0.879297
60 0.611908
65 0.782326
65 0.930798
65 0.896177
65 0.81465
65 0.800301
65 0.64848
65 0.901986
65 0.739437
65 0.941396
65 0.888851
65 0.873727
65 0.728859
65 0.943465
65 0.907203
65 0.920032
65 0.7871
65 0.90326
65 0.807784
65 0.707574
65 0.702929
65 0.887713
65 0.864117
65 0.959529
65 0.932727
65 0.879297
65 0.611908
70 0.782326
70 0.930798
70 0.896177
70 0.81465
70 0.800301
70 0.64848
70 0.901986
70 0.739437
70 0.941396
70 0.888851
70 0.873727
70 0.728859
70 0.943465
70 0.907203
70 0.920032
70 0.7871
70 0.90326
70 0.807784
70 0.707574
70 0.702929
70 0.887713
70 0.864117
70 0.959529
70 0.932727
70 0.879297
70 0.611908
75 0.782326
75 0.930798
75 0.896177
75 0.81465
75 0.800301
75 0.64848
75 0.901986
75 0.739437
75 0.941396
75 0.888851
75 0.873727
75 0.728859
75 0.943465
75 0.907203
75 0.920032
75 0.7871
75 0.90326
75 0.807784
75 0.707574
75 0.702929
75 0.796878
75 0.864117
75 0.959529
75 0.932727
75 0.879297
75 0.611908
80 0.782326
80 0.930798
80 0.896177
80 0.81465
80 0.800301
80 0.64848
80 0.901986
80 0.739437
80 0.941396
80 0.888851
80 0.873727
80 0.728859
80 0.943465
80 0.907203
80 0.920032
80 0.7871
80 0.90326
80 0.807784
80 0.707574
80 0.702929
80 0.796878
80 0.864117
80 0.959529
80 0.932727
80 0.879297
80 0.611908
85 0.782326
85 0.930798
85 0.896177
85 0.81465
85 0.800301
85 0.64848
85 0.901986
85 0.739437
85 0.941396
85 0.888851
85 0.873727
85 0.728859
85 0.943465
85 0.907203
85 0.920032
85 0.7871
85 0.90326
85 0.807784
85 0.707574
85 0.702929
85 0.796878
85 0.864117
85 0.959529
85 0.932727
85 0.879297
85 0.611908
90 0.782326
90 0.930798
90 0.896177
90 0.81465
90 0.800301
90 0.64848
90 0.901986
90 0.739437
90 0.941396
90 0.888851
90 0.873727
90 0.728859
90 0.943465
90 0.907203
90 0.920032
90 0.7871
90 0.90326
90 0.807784
90 0.707574
90 0.702929
90 0.796878
90 0.864117
90 0.959529
90 0.932727
90 0.879297
90 0.611908
95 0.782326
95 0.930798
95 0.896177
95 0.81465
95 0.800301
95 0.64848
95 0.901986
95 0.739437
95 0.941396
95 0.888851
95 0.873727
95 0.728859
95 0.943465
95 0.907203
95 0.920032
95 0.7871
95 0.90326
95 0.807784
95 0.707574
95 0.702929
95 0.796878
95 0.864117
95 0.959529
95 0.932727
95 0.879297
95 0.611908
100 0.782326
100 0.930798
100 0.896177
100 0.81465
100 0.800301
100 0.64848
100 0.901986
100 0.739437
100 0.941396
100 0.888851
100 0.873727
100 0.728859
100 0.943465
100 0.907203
100 0.920032
100 0.7871
100 0.90326
100 0.807784
100 0.707574
100 0.702929
100 0.796878
100 0.864117
100 0.959529
100 0.932727
100 0.879297
100 0.611908


==> Data/Param/maoris_param_doors_sketch_corrected.dat <==
# start and step: 0 10
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min mcc_perzone mcc_median_perzone
0.0544407 0.111865 0.0396698 0.0199474 0.0307415 0.0166434 0.0732387 0.0780385 1.52472 -0.0322759 0.261817 -0.0511095 0.483862 0 0.438942 -0.567598 0.0626415 0.0627605 0.0996688 0.0231041
0.10325 0.166883 0.035674 0.0462364 0.0465368 0.0173565 0.127572 0.131265 1.71211 0.0351477 0.221111 0.028702 0.516593 10 0.438942 -0.43181 0.115758 0.09998 0.210263 0.0494951
0.253689 0.30639 0.0249748 0.110904 0.101491 0.0123008 0.27756 0.278797 6.25013 0.276454 0.245835 0.309959 0.635887 20 0.740088 -0.335938 0.263583 0.23678 0.483799 0.0910636
0.454846 0.481171 0.0188252 0.122726 0.0888668 0.0109499 0.467639 0.467824 19.5121 0.389666 0.281261 0.35168 0.689444 30 0.853326 -0.245529 0.453925 0.433162 0.702246 0.253389
0.54183 0.546513 0.0166321 0.144435 0.113117 0.0111697 0.544161 0.544166 33.3041 0.467357 0.29074 0.490257 0.728077 40 0.853326 -0.116734 0.527825 0.524095 0.86986 0.345001
0.596961 0.589338 0.0154592 0.15396 0.128263 0.0112892 0.593125 0.593137 49.1748 0.505797 0.290861 0.578199 0.747399 50 0.887553 -0.116734 0.576745 0.585431 0.86986 0.345001
0.640206 0.623199 0.0147348 0.179273 0.147514 0.0117169 0.631588 0.631645 86.16 0.531657 0.308712 0.600371 0.760317 60 0.925803 -0.116734 0.615191 0.611443 0.933795 0.345001
0.638091 0.621838 0.0144462 0.176551 0.141556 0.0111676 0.62986 0.629912 80.4401 0.533167 0.298751 0.600371 0.761039 70 0.925803 -0.0214542 0.614199 0.611443 0.933795 0.345001
0.638918 0.619557 0.0144014 0.177155 0.140169 0.0111856 0.629089 0.629163 80.0144 0.528506 0.29769 0.574612 0.758284 80 0.925803 -0.0214542 0.612309 0.611443 0.933795 0.345001
0.638918 0.619557 0.0144014 0.177155 0.140169 0.0111856 0.629089 0.629163 80.0144 0.528506 0.29769 0.574612 0.758284 90 0.925803 -0.0214542 0.612309 0.611443 0.933795 0.345001
0.638918 0.619557 0.0144014 0.177155 0.140169 0.0111856 0.629089 0.629163 80.0144 0.528506 0.29769 0.574612 0.758284 100 0.925803 -0.0214542 0.612309 0.611443 0.933795 0.345001


0 -0.278827
0 0.438942
0 -0.0932347
0 0.329256
0 0.383771
0 -0.434806
0 0.201225
0 -0.182852
0 -0.0765114
0 0.0952102
0 -0.0230212
0 -0.265147
0 0.293713
0 -0.00349899
0 -0.263526
0 -0.129895
0 -0.0685118
0 0.0432236
0 -0.567598
0 -0.323767
0 -0.315226
0 0.116102
0 0.0248876
0 0.363138
0 -0.0676917
0 -0.0345272
10 -0.202119
10 0.438942
10 0.0749198
10 0.329256
10 0.297069
10 -0.43181
10 0.201225
10 -0.182852
10 -0.0765114
10 0.0952102
10 0.0141805
10 -0.265147
10 0.293713
10 0.168545
10 -0.0196053
10 -0.0967523
10 -0.0685118
10 0.0432236
10 -0.236615
10 -0.0206094
10 -0.231454
10 0.183384
10 0.133704
10 0.392217
10 -0.0676917
10 0.147931
20 0.139673
20 0.637538
20 0.348313
20 0.329256
20 0.318939
20 -0.142894
20 0.370169
20 0.151371
20 0.300979
20 0.265367
20 0.346734
20 0.0301956
20 0.443311
20 0.297515
20 0.55298
20 0.236444
20 0.740088
20 0.0432236
20 -0.335938
20 0.19111
20 -0.129306
20 0.354367
20 0.43343
20 0.471194
20 0.577355
20 0.216384
30 0.17666
30 0.853326
30 0.381247
30 0.300015
30 0.322113
30 -0.127703
30 0.656091
30 0.305759
30 0.719663
30 0.524089
30 0.496634
30 0.0301956
30 0.688436
30 0.451114
30 0.249161
30 0.250823
30 0.804836
30 0.0913857
30 -0.245529
30 0.247381
30 0.57733
30 0.321979
30 0.425733
30 0.783528
30 0.618104
30 0.22895
40 0.17666
40 0.853326
40 0.648012
40 0.300015
40 0.322113
40 -0.116734
40 0.656091
40 0.305759
40 0.844558
40 0.604925
40 0.496634
40 0.0301956
40 0.827197
40 0.422752
40 0.78103
40 0.48388
40 0.830706
40 0.0913857
40 -0.0587667
40 0.603794
40 0.612216
40 0.321979
40 0.425733
40 0.812245
40 0.635879
40 0.239696
50 0.17666
50 0.85689
50 0.648012
50 0.300015
50 0.322113
50 -0.116734
50 0.715427
50 0.305759
50 0.844558
50 0.604925
50 0.496634
50 0.0301956
50 0.856333
50 0.800184
50 0.887553
50 0.552604
50 0.830706
50 0.152975
50 0.143991
50 0.603794
50 0.656746
50 0.321979
50 0.465611
50 0.812245
50 0.635879
50 0.245659
60 0.17666
60 0.85689
60 0.809657
60 0.300015
60 0.322113
60 -0.116734
60 0.715427
60 0.305759
60 0.883556
60 0.604925
60 0.595816
60 0.0301956
60 0.856333
60 0.800184
60 0.887553
60 0.553408
60 0.830706
60 0.152975
60 0.200698
60 0.40117
60 0.656746
60 0.321979
60 0.925803
60 0.869697
60 0.635879
60 0.245659
70 0.17666
70 0.85689
70 0.809657
70 0.300015
70 0.322113
70 -0.0214542
70 0.715427
70 0.305759
70 0.883556
70 0.604925
70 0.595816
70 0.0301956
70 0.856333
70 0.800184
70 0.831535
70 0.553408
70 0.830706
70 0.152975
70 0.200698
70 0.40117
70 0.656746
70 0.321979
70 0.925803
70 0.869697
70 0.635879
70 0.245659
80 0.17666
80 0.85689
80 0.809657
80 0.300015
80 0.322113
80 -0.0214542
80 0.715427
80 0.305759
80 0.883556
80 0.604925
80 0.595816
80 0.0301956
80 0.856333
80 0.800184
80 0.831535
80 0.553408
80 0.830706
80 0.152975
80 0.200698
80 0.40117
80 0.535573
80 0.321979
80 0.925803
80 0.869697
80 0.635879
80 0.245659
90 0.17666
90 0.85689
90 0.809657
90 0.300015
90 0.322113
90 -0.0214542
90 0.715427
90 0.305759
90 0.883556
90 0.604925
90 0.595816
90 0.0301956
90 0.856333
90 0.800184
90 0.831535
90 0.553408
90 0.830706
90 0.152975
90 0.200698
90 0.40117
90 0.535573
90 0.321979
90 0.925803
90 0.869697
90 0.635879
90 0.245659
100 0.17666
100 0.85689
100 0.809657
100 0.300015
100 0.322113
100 -0.0214542
100 0.715427
100 0.305759
100 0.883556
100 0.604925
100 0.595816
100 0.0301956
100 0.856333
100 0.800184
100 0.831535
100 0.553408
100 0.830706
100 0.152975
100 0.200698
100 0.40117
100 0.535573
100 0.321979
100 0.925803
100 0.869697
100 0.635879
100 0.245659


==> Data/Param/maoris_param_margin_bormann.dat <==
# start and step: 0 0.05
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min
0.935521 0.924453 0.00486542 0.0668653 0.068709 0.00776038 0.929954 0.929971 1.00552e+08 0.830315 0.183447 0.874175 0.983349 0 0.999869 0.430563
0.942054 0.930666 0.00486275 0.060768 0.066251 0.00777427 0.936325 0.936343 1.00551e+08 0.835639 0.18381 0.903835 0.983544 0.05 0.999869 0.430563
0.937901 0.930092 0.00499692 0.062148 0.0672117 0.00775462 0.93398 0.933989 1.00551e+08 0.834969 0.183841 0.903835 0.983503 0.1 0.999869 0.430563
0.937932 0.930125 0.00499364 0.0621218 0.0671549 0.00775466 0.934012 0.93402 1.00551e+08 0.835012 0.183838 0.903835 0.983508 0.15 0.999869 0.430563
0.937372 0.92985 0.00502845 0.0622252 0.0673424 0.00773752 0.933596 0.933604 1.00551e+08 0.833832 0.183657 0.899446 0.983459 0.2 0.999869 0.430563
0.939652 0.929184 0.00507534 0.0572208 0.0677557 0.00774344 0.934389 0.934403 1.00551e+08 0.833406 0.184223 0.899446 0.983259 0.25 0.999869 0.430563
0.939683 0.929217 0.00507205 0.0571914 0.0676998 0.00774351 0.93442 0.934435 1.00551e+08 0.83345 0.18422 0.899446 0.983264 0.3 0.999869 0.430563
0.939652 0.929184 0.00507534 0.0572208 0.0677557 0.00774344 0.934389 0.934403 1.00551e+08 0.833406 0.184223 0.899446 0.983259 0.35 0.999869 0.430563
0.939652 0.929184 0.00507534 0.0572208 0.0677557 0.00774344 0.934389 0.934403 1.00551e+08 0.833406 0.184223 0.899446 0.983259 0.4 0.999869 0.430563
0.939683 0.929217 0.00507205 0.0571914 0.0676998 0.00774351 0.93442 0.934435 1.00551e+08 0.83345 0.18422 0.899446 0.983264 0.45 0.999869 0.430563
0.938767 0.92927 0.00507321 0.0572183 0.067677 0.00774288 0.933994 0.934006 1.00551e+08 0.837513 0.184911 0.905699 0.983449 0.5 0.999869 0.430563
0.938767 0.92927 0.00507321 0.0572183 0.067677 0.00774288 0.933994 0.934006 1.00551e+08 0.837513 0.184911 0.905699 0.983449 0.55 0.999869 0.430563
0.938736 0.929237 0.00507649 0.0572473 0.0677329 0.00774281 0.933962 0.933974 1.00551e+08 0.83747 0.184915 0.905699 0.983444 0.6 0.999869 0.430563
0.938767 0.92927 0.00507321 0.0572183 0.067677 0.00774288 0.933994 0.934006 1.00551e+08 0.837513 0.184911 0.905699 0.983449 0.65 0.999869 0.430563
0.938767 0.92927 0.00507321 0.0572183 0.067677 0.00774288 0.933994 0.934006 1.00551e+08 0.837513 0.184911 0.905699 0.983449 0.7 0.999869 0.430563
0.938767 0.92927 0.00507321 0.0572183 0.067677 0.00774288 0.933994 0.934006 1.00551e+08 0.837513 0.184911 0.905699 0.983449 0.75 0.999869 0.430563
0.938736 0.929237 0.00507649 0.0572473 0.0677329 0.00774281 0.933962 0.933974 1.00551e+08 0.83747 0.184915 0.905699 0.983444 0.8 0.999869 0.430563
0.938767 0.92927 0.00507321 0.0572183 0.067677 0.00774288 0.933994 0.934006 1.00551e+08 0.837513 0.184911 0.905699 0.983449 0.85 0.999869 0.430563
0.938736 0.929237 0.00507649 0.0572473 0.0677329 0.00774281 0.933962 0.933974 1.00551e+08 0.83747 0.184915 0.905699 0.983444 0.9 0.999869 0.430563
0.938736 0.929237 0.00507649 0.0572473 0.0677329 0.00774281 0.933962 0.933974 1.00551e+08 0.83747 0.184915 0.905699 0.983444 0.95 0.999869 0.430563


0 0.430563
0 0.963464
0 0.999869
0 0.841813
0 0.590925
0 0.886563
0 0.79627
0 0.993562
0 0.861788
0 0.569356
0 0.833453
0 0.913983
0 0.999593
0 0.997891
0 0.608335
0 0.997615
0.05 0.430563
0.05 0.963464
0.05 0.999869
0.05 0.841813
0.05 0.607643
0.05 0.926287
0.05 0.79627
0.05 0.993424
0.05 0.893687
0.05 0.567155
0.05 0.832638
0.05 0.913983
0.05 0.999593
0.05 0.997891
0.05 0.608335
0.05 0.997615
0.1 0.430563
0.1 0.963464
0.1 0.999869
0.1 0.841813
0.1 0.607643
0.1 0.926287
0.1 0.79627
0.1 0.993424
0.1 0.893687
0.1 0.567155
0.1 0.821908
0.1 0.913983
0.1 0.999593
0.1 0.997891
0.1 0.608335
0.1 0.997615
0.15 0.430563
0.15 0.963464
0.15 0.999869
0.15 0.841813
0.15 0.607643
0.15 0.926287
0.15 0.79627
0.15 0.993424
0.15 0.893687
0.15 0.567155
0.15 0.822604
0.15 0.913983
0.15 0.999593
0.15 0.997891
0.15 0.608335
0.15 0.997615
0.2 0.430563
0.2 0.963464
0.2 0.999869
0.2 0.8324
0.2 0.607643
0.2 0.926287
0.2 0.79627
0.2 0.993424
0.2 0.884909
0.2 0.567155
0.2 0.821908
0.2 0.913983
0.2 0.999593
0.2 0.997891
0.2 0.608335
0.2 0.997615
0.25 0.430563
0.25 0.963464
0.25 0.999869
0.25 0.8324
0.25 0.600833
0.25 0.926287
0.25 0.79627
0.25 0.993424
0.25 0.884909
0.25 0.567155
0.25 0.821908
0.25 0.913983
0.25 0.999593
0.25 0.997891
0.25 0.608335
0.25 0.997615
0.3 0.430563
0.3 0.963464
0.3 0.999869
0.3 0.8324
0.3 0.600833
0.3 0.926287
0.3 0.79627
0.3 0.993424
0.3 0.884909
0.3 0.567155
0.3 0.822604
0.3 0.913983
0.3 0.999593
0.3 0.997891
0.3 0.608335
0.3 0.997615
0.35 0.430563
0.35 0.963464
0.35 0.999869
0.35 0.8324
0.35 0.600833
0.35 0.926287
0.35 0.79627
0.35 0.993424
0.35 0.884909
0.35 0.567155
0.35 0.821908
0.35 0.913983
0.35 0.999593
0.35 0.997891
0.35 0.608335
0.35 0.997615
0.4 0.430563
0.4 0.963464
0.4 0.999869
0.4 0.8324
0.4 0.600833
0.4 0.926287
0.4 0.79627
0.4 0.993424
0.4 0.884909
0.4 0.567155
0.4 0.821908
0.4 0.913983
0.4 0.999593
0.4 0.997891
0.4 0.608335
0.4 0.997615
0.45 0.430563
0.45 0.963464
0.45 0.999869
0.45 0.8324
0.45 0.600833
0.45 0.926287
0.45 0.79627
0.45 0.993424
0.45 0.884909
0.45 0.567155
0.45 0.822604
0.45 0.913983
0.45 0.999593
0.45 0.997891
0.45 0.608335
0.45 0.997615
0.5 0.430563
0.5 0.963464
0.5 0.999869
0.5 0.897414
0.5 0.600833
0.5 0.926287
0.5 0.79627
0.5 0.993424
0.5 0.884909
0.5 0.567155
0.5 0.822604
0.5 0.913983
0.5 0.999593
0.5 0.997891
0.5 0.608335
0.5 0.997615
0.55 0.430563
0.55 0.963464
0.55 0.999869
0.55 0.897414
0.55 0.600833
0.55 0.926287
0.55 0.79627
0.55 0.993424
0.55 0.884909
0.55 0.567155
0.55 0.822604
0.55 0.913983
0.55 0.999593
0.55 0.997891
0.55 0.608335
0.55 0.997615
0.6 0.430563
0.6 0.963464
0.6 0.999869
0.6 0.897414
0.6 0.600833
0.6 0.926287
0.6 0.79627
0.6 0.993424
0.6 0.884909
0.6 0.567155
0.6 0.821908
0.6 0.913983
0.6 0.999593
0.6 0.997891
0.6 0.608335
0.6 0.997615
0.65 0.430563
0.65 0.963464
0.65 0.999869
0.65 0.897414
0.65 0.600833
0.65 0.926287
0.65 0.79627
0.65 0.993424
0.65 0.884909
0.65 0.567155
0.65 0.822604
0.65 0.913983
0.65 0.999593
0.65 0.997891
0.65 0.608335
0.65 0.997615
0.7 0.430563
0.7 0.963464
0.7 0.999869
0.7 0.897414
0.7 0.600833
0.7 0.926287
0.7 0.79627
0.7 0.993424
0.7 0.884909
0.7 0.567155
0.7 0.822604
0.7 0.913983
0.7 0.999593
0.7 0.997891
0.7 0.608335
0.7 0.997615
0.75 0.430563
0.75 0.963464
0.75 0.999869
0.75 0.897414
0.75 0.600833
0.75 0.926287
0.75 0.79627
0.75 0.993424
0.75 0.884909
0.75 0.567155
0.75 0.822604
0.75 0.913983
0.75 0.999593
0.75 0.997891
0.75 0.608335
0.75 0.997615
0.8 0.430563
0.8 0.963464
0.8 0.999869
0.8 0.897414
0.8 0.600833
0.8 0.926287
0.8 0.79627
0.8 0.993424
0.8 0.884909
0.8 0.567155
0.8 0.821908
0.8 0.913983
0.8 0.999593
0.8 0.997891
0.8 0.608335
0.8 0.997615
0.85 0.430563
0.85 0.963464
0.85 0.999869
0.85 0.897414
0.85 0.600833
0.85 0.926287
0.85 0.79627
0.85 0.993424
0.85 0.884909
0.85 0.567155
0.85 0.822604
0.85 0.913983
0.85 0.999593
0.85 0.997891
0.85 0.608335
0.85 0.997615
0.9 0.430563
0.9 0.963464
0.9 0.999869
0.9 0.897414
0.9 0.600833
0.9 0.926287
0.9 0.79627
0.9 0.993424
0.9 0.884909
0.9 0.567155
0.9 0.821908
0.9 0.913983
0.9 0.999593
0.9 0.997891
0.9 0.608335
0.9 0.997615
0.95 0.430563
0.95 0.963464
0.95 0.999869
0.95 0.897414
0.95 0.600833
0.95 0.926287
0.95 0.79627
0.95 0.993424
0.95 0.884909
0.95 0.567155
0.95 0.821908
0.95 0.913983
0.95 0.999593
0.95 0.997891
0.95 0.608335
0.95 0.997615


==> Data/Param/maoris_param_margin_bormann_corrected.dat <==
# start and step: 0 0.1
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min mcc_perzone mcc_median_perzone
0.879401 0.861856 0.00287332 0.151229 0.134985 0.00409199 0.87054 0.870584 4.39059e+06 0.703313 0.283933 0.743255 0.834064 0 0.999749 0.196048 0.853893 0.856357 0.999868 0.493019
0.878021 0.863677 0.00299597 0.147781 0.133179 0.00415412 0.87079 0.870819 4.39052e+06 0.711164 0.282978 0.803895 0.838695 0.1 0.999749 0.192594 0.854956 0.861204 0.999868 0.504043
0.875719 0.861712 0.00302264 0.148161 0.133844 0.00414021 0.868659 0.868687 4.39052e+06 0.707691 0.282909 0.790957 0.836975 0.2 0.999749 0.192594 0.852787 0.861204 0.999868 0.504043
0.873971 0.857904 0.00302803 0.152923 0.143331 0.00414098 0.865863 0.8659 4.39052e+06 0.706657 0.284669 0.790957 0.8365 0.3 0.999749 0.192594 0.85018 0.861204 0.999868 0.462332
0.873971 0.857904 0.00302803 0.152923 0.143331 0.00414098 0.865863 0.8659 4.39052e+06 0.706657 0.284669 0.790957 0.8365 0.4 0.999749 0.192594 0.85018 0.861204 0.999868 0.462332
0.873127 0.857919 0.00303234 0.153157 0.143319 0.00414203 0.865456 0.86549 4.39052e+06 0.71343 0.284723 0.798753 0.840564 0.5 0.999749 0.192594 0.85019 0.861204 0.999868 0.462332
0.873127 0.857919 0.00303234 0.153157 0.143319 0.00414203 0.865456 0.86549 4.39052e+06 0.71343 0.284723 0.798753 0.840564 0.6 0.999749 0.192594 0.85019 0.861204 0.999868 0.462332
0.873127 0.857919 0.00303234 0.153157 0.143319 0.00414203 0.865456 0.86549 4.39052e+06 0.71343 0.284723 0.798753 0.840564 0.7 0.999749 0.192594 0.85019 0.861204 0.999868 0.462332
0.873158 0.857952 0.00302906 0.15316 0.14331 0.00414044 0.865488 0.865521 4.39052e+06 0.713513 0.284711 0.798753 0.840604 0.8 0.999749 0.192594 0.850223 0.861204 0.999868 0.462332
0.873158 0.857952 0.00302906 0.15316 0.14331 0.00414044 0.865488 0.865521 4.39052e+06 0.713513 0.284711 0.798753 0.840604 0.9 0.999749 0.192594 0.850223 0.861204 0.999868 0.462332
0.873158 0.857952 0.00302906 0.15316 0.14331 0.00414044 0.865488 0.865521 4.39052e+06 0.713513 0.284711 0.798753 0.840604 1 0.999749 0.192594 0.850223 0.861204 0.999868 0.462332


0 0.500824
0 0.870158
0 0.999749
0 0.68657
0 0.231483
0 0.767557
0 0.411845
0 0.987882
0 0.718954
0 0.196048
0 0.700663
0 0.840614
0 0.999211
0 0.9959
0 0.350175
0 0.99537
0.1 0.500824
0.1 0.870158
0.1 0.999749
0.1 0.68657
0.1 0.262699
0.1 0.830927
0.1 0.411845
0.1 0.987622
0.1 0.776863
0.1 0.192594
0.1 0.677506
0.1 0.840614
0.1 0.999211
0.1 0.9959
0.1 0.350175
0.1 0.99537
0.2 0.500824
0.2 0.870158
0.2 0.999749
0.2 0.656876
0.2 0.262699
0.2 0.830927
0.2 0.411845
0.2 0.987622
0.2 0.750987
0.2 0.192594
0.2 0.677506
0.2 0.840614
0.2 0.999211
0.2 0.9959
0.2 0.350175
0.2 0.99537
0.3 0.500824
0.3 0.870158
0.3 0.999749
0.3 0.656876
0.3 0.246152
0.3 0.830927
0.3 0.411845
0.3 0.987622
0.3 0.750987
0.3 0.192594
0.3 0.677506
0.3 0.840614
0.3 0.999211
0.3 0.9959
0.3 0.350175
0.3 0.99537
0.4 0.500824
0.4 0.870158
0.4 0.999749
0.4 0.656876
0.4 0.246152
0.4 0.830927
0.4 0.411845
0.4 0.987622
0.4 0.750987
0.4 0.192594
0.4 0.677506
0.4 0.840614
0.4 0.999211
0.4 0.9959
0.4 0.350175
0.4 0.99537
0.5 0.500824
0.5 0.870158
0.5 0.999749
0.5 0.766579
0.5 0.246152
0.5 0.830927
0.5 0.411845
0.5 0.987622
0.5 0.750987
0.5 0.192594
0.5 0.676175
0.5 0.840614
0.5 0.999211
0.5 0.9959
0.5 0.350175
0.5 0.99537
0.6 0.500824
0.6 0.870158
0.6 0.999749
0.6 0.766579
0.6 0.246152
0.6 0.830927
0.6 0.411845
0.6 0.987622
0.6 0.750987
0.6 0.192594
0.6 0.676175
0.6 0.840614
0.6 0.999211
0.6 0.9959
0.6 0.350175
0.6 0.99537
0.7 0.500824
0.7 0.870158
0.7 0.999749
0.7 0.766579
0.7 0.246152
0.7 0.830927
0.7 0.411845
0.7 0.987622
0.7 0.750987
0.7 0.192594
0.7 0.676175
0.7 0.840614
0.7 0.999211
0.7 0.9959
0.7 0.350175
0.7 0.99537
0.8 0.500824
0.8 0.870158
0.8 0.999749
0.8 0.766579
0.8 0.246152
0.8 0.830927
0.8 0.411845
0.8 0.987622
0.8 0.750987
0.8 0.192594
0.8 0.677506
0.8 0.840614
0.8 0.999211
0.8 0.9959
0.8 0.350175
0.8 0.99537
0.9 0.500824
0.9 0.870158
0.9 0.999749
0.9 0.766579
0.9 0.246152
0.9 0.830927
0.9 0.411845
0.9 0.987622
0.9 0.750987
0.9 0.192594
0.9 0.677506
0.9 0.840614
0.9 0.999211
0.9 0.9959
0.9 0.350175
0.9 0.99537
1 0.500824
1 0.870158
1 0.999749
1 0.766579
1 0.246152
1 0.830927
1 0.411845
1 0.987622
1 0.750987
1 0.192594
1 0.677506
1 0.840614
1 0.999211
1 0.9959
1 0.350175
1 0.99537


==> Data/Param/maoris_param_margin_bormann_corrected_old.dat <==
# start and step: 0 0.1
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min mcc_perzone mcc_median_perzone
0.923703 0.901488 0.00270067 0.120588 0.116437 0.00443246 0.91246 0.912528 5.85411e+06 0.784996 0.242849 0.855386 0.87823 0 0.999749 0.350175 0.899817 0.925283 0.999868 0.584338
0.918698 0.901902 0.00285794 0.120807 0.116473 0.00448143 0.910223 0.910261 5.85402e+06 0.788325 0.243972 0.855386 0.880495 0.1 0.999749 0.350175 0.898557 0.925283 0.999868 0.584338
0.918698 0.901902 0.00285794 0.120807 0.116473 0.00448143 0.910223 0.910261 5.85402e+06 0.788325 0.243972 0.855386 0.880495 0.2 0.999749 0.350175 0.898557 0.925283 0.999868 0.584338
0.918657 0.901859 0.00286232 0.120818 0.116506 0.00448362 0.91018 0.910219 5.85402e+06 0.788214 0.244027 0.855386 0.880442 0.3 0.999749 0.350175 0.898513 0.925283 0.999868 0.584338
0.918657 0.901859 0.00286232 0.120818 0.116506 0.00448362 0.91018 0.910219 5.85402e+06 0.788214 0.244027 0.855386 0.880442 0.4 0.999749 0.350175 0.898513 0.925283 0.999868 0.584338
0.918698 0.901902 0.00285794 0.120807 0.116473 0.00448143 0.910223 0.910261 5.85402e+06 0.788325 0.243972 0.855386 0.880495 0.5 0.999749 0.350175 0.898557 0.925283 0.999868 0.584338
0.918657 0.901859 0.00286232 0.120818 0.116506 0.00448362 0.91018 0.910219 5.85402e+06 0.788214 0.244027 0.855386 0.880442 0.6 0.999749 0.350175 0.898513 0.925283 0.999868 0.584338
0.918698 0.901902 0.00285794 0.120807 0.116473 0.00448143 0.910223 0.910261 5.85402e+06 0.788325 0.243972 0.855386 0.880495 0.7 0.999749 0.350175 0.898557 0.925283 0.999868 0.584338
0.918698 0.901902 0.00285794 0.120807 0.116473 0.00448143 0.910223 0.910261 5.85402e+06 0.788325 0.243972 0.855386 0.880495 0.8 0.999749 0.350175 0.898557 0.925283 0.999868 0.584338
0.918657 0.901859 0.00286232 0.120818 0.116506 0.00448362 0.91018 0.910219 5.85402e+06 0.788214 0.244027 0.855386 0.880442 0.9 0.999749 0.350175 0.898513 0.925283 0.999868 0.584338
0.918657 0.901859 0.00286232 0.120818 0.116506 0.00448362 0.91018 0.910219 5.85402e+06 0.788214 0.244027 0.855386 0.880442 1 0.999749 0.350175 0.898513 0.925283 0.999868 0.584338


0 0.500824
0 0.870158
0 0.999749
0 0.767557
0 0.411845
0 0.987882
0 0.700663
0 0.840614
0 0.999211
0 0.9959
0 0.350175
0 0.99537
0.1 0.500824
0.1 0.870158
0.1 0.999749
0.1 0.830927
0.1 0.411845
0.1 0.987622
0.1 0.677506
0.1 0.840614
0.1 0.999211
0.1 0.9959
0.1 0.350175
0.1 0.99537
0.2 0.500824
0.2 0.870158
0.2 0.999749
0.2 0.830927
0.2 0.411845
0.2 0.987622
0.2 0.677506
0.2 0.840614
0.2 0.999211
0.2 0.9959
0.2 0.350175
0.2 0.99537
0.3 0.500824
0.3 0.870158
0.3 0.999749
0.3 0.830927
0.3 0.411845
0.3 0.987622
0.3 0.676175
0.3 0.840614
0.3 0.999211
0.3 0.9959
0.3 0.350175
0.3 0.99537
0.4 0.500824
0.4 0.870158
0.4 0.999749
0.4 0.830927
0.4 0.411845
0.4 0.987622
0.4 0.676175
0.4 0.840614
0.4 0.999211
0.4 0.9959
0.4 0.350175
0.4 0.99537
0.5 0.500824
0.5 0.870158
0.5 0.999749
0.5 0.830927
0.5 0.411845
0.5 0.987622
0.5 0.677506
0.5 0.840614
0.5 0.999211
0.5 0.9959
0.5 0.350175
0.5 0.99537
0.6 0.500824
0.6 0.870158
0.6 0.999749
0.6 0.830927
0.6 0.411845
0.6 0.987622
0.6 0.676175
0.6 0.840614
0.6 0.999211
0.6 0.9959
0.6 0.350175
0.6 0.99537
0.7 0.500824
0.7 0.870158
0.7 0.999749
0.7 0.830927
0.7 0.411845
0.7 0.987622
0.7 0.677506
0.7 0.840614
0.7 0.999211
0.7 0.9959
0.7 0.350175
0.7 0.99537
0.8 0.500824
0.8 0.870158
0.8 0.999749
0.8 0.830927
0.8 0.411845
0.8 0.987622
0.8 0.677506
0.8 0.840614
0.8 0.999211
0.8 0.9959
0.8 0.350175
0.8 0.99537
0.9 0.500824
0.9 0.870158
0.9 0.999749
0.9 0.830927
0.9 0.411845
0.9 0.987622
0.9 0.676175
0.9 0.840614
0.9 0.999211
0.9 0.9959
0.9 0.350175
0.9 0.99537
1 0.500824
1 0.870158
1 0.999749
1 0.830927
1 0.411845
1 0.987622
1 0.676175
1 0.840614
1 0.999211
1 0.9959
1 0.350175
1 0.99537


==> Data/Param/maoris_param_margin_sketch.dat <==
# start and step: 0 0.05
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min
0.869186 0.88575 0.0281204 0.0622892 0.0693733 0.0191077 0.87739 0.877429 1253.53 0.835358 0.0839766 0.854432 0.964722 0 0.938016 0.588725
0.8669 0.88531 0.0286215 0.0649641 0.0701483 0.0201662 0.876008 0.876057 1253.05 0.834672 0.0861196 0.854432 0.964204 0.05 0.938016 0.570872
0.8669 0.88531 0.0286215 0.0649641 0.0701483 0.0201662 0.876008 0.876057 1253.05 0.834672 0.0861196 0.854432 0.964204 0.1 0.938016 0.570872
0.8669 0.88531 0.0286215 0.0649641 0.0701483 0.0201662 0.876008 0.876057 1253.05 0.834672 0.0861196 0.854432 0.964204 0.15 0.938016 0.570872
0.866254 0.889212 0.0287583 0.064887 0.0624131 0.020152 0.877583 0.877658 1252.42 0.834621 0.0861624 0.854432 0.964035 0.2 0.938016 0.570872
0.866254 0.889212 0.0287583 0.064887 0.0624131 0.020152 0.877583 0.877658 1252.42 0.834621 0.0861624 0.854432 0.964035 0.25 0.938016 0.570872
0.866254 0.889212 0.0287583 0.064887 0.0624131 0.020152 0.877583 0.877658 1252.42 0.834621 0.0861624 0.854432 0.964035 0.3 0.938016 0.570872
0.866254 0.889212 0.0287583 0.064887 0.0624131 0.020152 0.877583 0.877658 1252.42 0.834621 0.0861624 0.854432 0.964035 0.35 0.938016 0.570872
0.866254 0.889212 0.0287583 0.064887 0.0624131 0.020152 0.877583 0.877658 1252.42 0.834621 0.0861624 0.854432 0.964035 0.4 0.938016 0.570872
0.867875 0.889212 0.0285082 0.0633022 0.0624131 0.0198605 0.878414 0.878479 1256.99 0.835783 0.084657 0.854432 0.964259 0.45 0.938016 0.570872
0.866254 0.889212 0.0287583 0.064887 0.0624131 0.020152 0.877583 0.877658 1252.42 0.834621 0.0861624 0.854432 0.964035 0.5 0.938016 0.570872
0.867875 0.889212 0.0285082 0.0633022 0.0624131 0.0198605 0.878414 0.878479 1256.99 0.835783 0.084657 0.854432 0.964259 0.55 0.938016 0.570872
0.866254 0.889212 0.0287583 0.064887 0.0624131 0.020152 0.877583 0.877658 1252.42 0.834621 0.0861624 0.854432 0.964035 0.6 0.938016 0.570872
0.867875 0.889212 0.0285082 0.0633022 0.0624131 0.0198605 0.878414 0.878479 1256.99 0.835783 0.084657 0.854432 0.964259 0.65 0.938016 0.570872
0.866254 0.889212 0.0287583 0.064887 0.0624131 0.020152 0.877583 0.877658 1252.42 0.834621 0.0861624 0.854432 0.964035 0.7 0.938016 0.570872
0.866254 0.889212 0.0287583 0.064887 0.0624131 0.020152 0.877583 0.877658 1252.42 0.834621 0.0861624 0.854432 0.964035 0.75 0.938016 0.570872
0.866254 0.889212 0.0287583 0.064887 0.0624131 0.020152 0.877583 0.877658 1252.42 0.834621 0.0861624 0.854432 0.964035 0.8 0.938016 0.570872
0.867875 0.889212 0.0285082 0.0633022 0.0624131 0.0198605 0.878414 0.878479 1256.99 0.835783 0.084657 0.854432 0.964259 0.85 0.938016 0.570872
0.866254 0.889212 0.0287583 0.064887 0.0624131 0.020152 0.877583 0.877658 1252.42 0.834621 0.0861624 0.854432 0.964035 0.9 0.938016 0.570872
0.866254 0.889212 0.0287583 0.064887 0.0624131 0.020152 0.877583 0.877658 1252.42 0.834621 0.0861624 0.854432 0.964035 0.95 0.938016 0.570872


0 0.782326
0 0.930513
0 0.855827
0 0.81465
0 0.800301
0 0.588725
0 0.882852
0 0.739437
0 0.935359
0 0.888851
0 0.853036
0 0.728859
0 0.934784
0 0.848626
0 0.938016
0 0.765046
0 0.90326
0 0.778799
0 0.713724
0 0.845438
0 0.872762
0 0.864117
0 0.873275
0 0.925686
0 0.879297
0 0.775748
0.05 0.782326
0.05 0.930513
0.05 0.855827
0.05 0.81465
0.05 0.800301
0.05 0.570872
0.05 0.882852
0.05 0.739437
0.05 0.935359
0.05 0.888851
0.05 0.853036
0.05 0.728859
0.05 0.934784
0.05 0.848626
0.05 0.938016
0.05 0.765046
0.05 0.90326
0.05 0.778799
0.05 0.713724
0.05 0.845438
0.05 0.872762
0.05 0.864117
0.05 0.873275
0.05 0.925686
0.05 0.879297
0.05 0.775748
0.1 0.782326
0.1 0.930513
0.1 0.855827
0.1 0.81465
0.1 0.800301
0.1 0.570872
0.1 0.882852
0.1 0.739437
0.1 0.935359
0.1 0.888851
0.1 0.853036
0.1 0.728859
0.1 0.934784
0.1 0.848626
0.1 0.938016
0.1 0.765046
0.1 0.90326
0.1 0.778799
0.1 0.713724
0.1 0.845438
0.1 0.872762
0.1 0.864117
0.1 0.873275
0.1 0.925686
0.1 0.879297
0.1 0.775748
0.15 0.782326
0.15 0.930513
0.15 0.855827
0.15 0.81465
0.15 0.800301
0.15 0.570872
0.15 0.882852
0.15 0.739437
0.15 0.935359
0.15 0.888851
0.15 0.853036
0.15 0.728859
0.15 0.934784
0.15 0.848626
0.15 0.938016
0.15 0.765046
0.15 0.90326
0.15 0.778799
0.15 0.713724
0.15 0.845438
0.15 0.872762
0.15 0.864117
0.15 0.873275
0.15 0.925686
0.15 0.879297
0.15 0.775748
0.2 0.782326
0.2 0.930513
0.2 0.855827
0.2 0.81465
0.2 0.800301
0.2 0.570872
0.2 0.882852
0.2 0.739437
0.2 0.935359
0.2 0.888851
0.2 0.853036
0.2 0.728859
0.2 0.934784
0.2 0.848626
0.2 0.938016
0.2 0.763732
0.2 0.90326
0.2 0.778799
0.2 0.713724
0.2 0.845438
0.2 0.872762
0.2 0.864117
0.2 0.873275
0.2 0.925686
0.2 0.879297
0.2 0.775748
0.25 0.782326
0.25 0.930513
0.25 0.855827
0.25 0.81465
0.25 0.800301
0.25 0.570872
0.25 0.882852
0.25 0.739437
0.25 0.935359
0.25 0.888851
0.25 0.853036
0.25 0.728859
0.25 0.934784
0.25 0.848626
0.25 0.938016
0.25 0.763732
0.25 0.90326
0.25 0.778799
0.25 0.713724
0.25 0.845438
0.25 0.872762
0.25 0.864117
0.25 0.873275
0.25 0.925686
0.25 0.879297
0.25 0.775748
0.3 0.782326
0.3 0.930513
0.3 0.855827
0.3 0.81465
0.3 0.800301
0.3 0.570872
0.3 0.882852
0.3 0.739437
0.3 0.935359
0.3 0.888851
0.3 0.853036
0.3 0.728859
0.3 0.934784
0.3 0.848626
0.3 0.938016
0.3 0.763732
0.3 0.90326
0.3 0.778799
0.3 0.713724
0.3 0.845438
0.3 0.872762
0.3 0.864117
0.3 0.873275
0.3 0.925686
0.3 0.879297
0.3 0.775748
0.35 0.782326
0.35 0.930513
0.35 0.855827
0.35 0.81465
0.35 0.800301
0.35 0.570872
0.35 0.882852
0.35 0.739437
0.35 0.935359
0.35 0.888851
0.35 0.853036
0.35 0.728859
0.35 0.934784
0.35 0.848626
0.35 0.938016
0.35 0.763732
0.35 0.90326
0.35 0.778799
0.35 0.713724
0.35 0.845438
0.35 0.872762
0.35 0.864117
0.35 0.873275
0.35 0.925686
0.35 0.879297
0.35 0.775748
0.4 0.782326
0.4 0.930513
0.4 0.855827
0.4 0.81465
0.4 0.800301
0.4 0.570872
0.4 0.882852
0.4 0.739437
0.4 0.935359
0.4 0.888851
0.4 0.853036
0.4 0.728859
0.4 0.934784
0.4 0.848626
0.4 0.938016
0.4 0.763732
0.4 0.90326
0.4 0.778799
0.4 0.713724
0.4 0.845438
0.4 0.872762
0.4 0.864117
0.4 0.873275
0.4 0.925686
0.4 0.879297
0.4 0.775748
0.45 0.782326
0.45 0.930513
0.45 0.855827
0.45 0.81465
0.45 0.800301
0.45 0.570872
0.45 0.882852
0.45 0.739437
0.45 0.935359
0.45 0.888851
0.45 0.853036
0.45 0.728859
0.45 0.934784
0.45 0.848626
0.45 0.938016
0.45 0.763732
0.45 0.90326
0.45 0.778799
0.45 0.743945
0.45 0.845438
0.45 0.872762
0.45 0.864117
0.45 0.873275
0.45 0.925686
0.45 0.879297
0.45 0.775748
0.5 0.782326
0.5 0.930513
0.5 0.855827
0.5 0.81465
0.5 0.800301
0.5 0.570872
0.5 0.882852
0.5 0.739437
0.5 0.935359
0.5 0.888851
0.5 0.853036
0.5 0.728859
0.5 0.934784
0.5 0.848626
0.5 0.938016
0.5 0.763732
0.5 0.90326
0.5 0.778799
0.5 0.713724
0.5 0.845438
0.5 0.872762
0.5 0.864117
0.5 0.873275
0.5 0.925686
0.5 0.879297
0.5 0.775748
0.55 0.782326
0.55 0.930513
0.55 0.855827
0.55 0.81465
0.55 0.800301
0.55 0.570872
0.55 0.882852
0.55 0.739437
0.55 0.935359
0.55 0.888851
0.55 0.853036
0.55 0.728859
0.55 0.934784
0.55 0.848626
0.55 0.938016
0.55 0.763732
0.55 0.90326
0.55 0.778799
0.55 0.743945
0.55 0.845438
0.55 0.872762
0.55 0.864117
0.55 0.873275
0.55 0.925686
0.55 0.879297
0.55 0.775748
0.6 0.782326
0.6 0.930513
0.6 0.855827
0.6 0.81465
0.6 0.800301
0.6 0.570872
0.6 0.882852
0.6 0.739437
0.6 0.935359
0.6 0.888851
0.6 0.853036
0.6 0.728859
0.6 0.934784
0.6 0.848626
0.6 0.938016
0.6 0.763732
0.6 0.90326
0.6 0.778799
0.6 0.713724
0.6 0.845438
0.6 0.872762
0.6 0.864117
0.6 0.873275
0.6 0.925686
0.6 0.879297
0.6 0.775748
0.65 0.782326
0.65 0.930513
0.65 0.855827
0.65 0.81465
0.65 0.800301
0.65 0.570872
0.65 0.882852
0.65 0.739437
0.65 0.935359
0.65 0.888851
0.65 0.853036
0.65 0.728859
0.65 0.934784
0.65 0.848626
0.65 0.938016
0.65 0.763732
0.65 0.90326
0.65 0.778799
0.65 0.743945
0.65 0.845438
0.65 0.872762
0.65 0.864117
0.65 0.873275
0.65 0.925686
0.65 0.879297
0.65 0.775748
0.7 0.782326
0.7 0.930513
0.7 0.855827
0.7 0.81465
0.7 0.800301
0.7 0.570872
0.7 0.882852
0.7 0.739437
0.7 0.935359
0.7 0.888851
0.7 0.853036
0.7 0.728859
0.7 0.934784
0.7 0.848626
0.7 0.938016
0.7 0.763732
0.7 0.90326
0.7 0.778799
0.7 0.713724
0.7 0.845438
0.7 0.872762
0.7 0.864117
0.7 0.873275
0.7 0.925686
0.7 0.879297
0.7 0.775748
0.75 0.782326
0.75 0.930513
0.75 0.855827
0.75 0.81465
0.75 0.800301
0.75 0.570872
0.75 0.882852
0.75 0.739437
0.75 0.935359
0.75 0.888851
0.75 0.853036
0.75 0.728859
0.75 0.934784
0.75 0.848626
0.75 0.938016
0.75 0.763732
0.75 0.90326
0.75 0.778799
0.75 0.713724
0.75 0.845438
0.75 0.872762
0.75 0.864117
0.75 0.873275
0.75 0.925686
0.75 0.879297
0.75 0.775748
0.8 0.782326
0.8 0.930513
0.8 0.855827
0.8 0.81465
0.8 0.800301
0.8 0.570872
0.8 0.882852
0.8 0.739437
0.8 0.935359
0.8 0.888851
0.8 0.853036
0.8 0.728859
0.8 0.934784
0.8 0.848626
0.8 0.938016
0.8 0.763732
0.8 0.90326
0.8 0.778799
0.8 0.713724
0.8 0.845438
0.8 0.872762
0.8 0.864117
0.8 0.873275
0.8 0.925686
0.8 0.879297
0.8 0.775748
0.85 0.782326
0.85 0.930513
0.85 0.855827
0.85 0.81465
0.85 0.800301
0.85 0.570872
0.85 0.882852
0.85 0.739437
0.85 0.935359
0.85 0.888851
0.85 0.853036
0.85 0.728859
0.85 0.934784
0.85 0.848626
0.85 0.938016
0.85 0.763732
0.85 0.90326
0.85 0.778799
0.85 0.743945
0.85 0.845438
0.85 0.872762
0.85 0.864117
0.85 0.873275
0.85 0.925686
0.85 0.879297
0.85 0.775748
0.9 0.782326
0.9 0.930513
0.9 0.855827
0.9 0.81465
0.9 0.800301
0.9 0.570872
0.9 0.882852
0.9 0.739437
0.9 0.935359
0.9 0.888851
0.9 0.853036
0.9 0.728859
0.9 0.934784
0.9 0.848626
0.9 0.938016
0.9 0.763732
0.9 0.90326
0.9 0.778799
0.9 0.713724
0.9 0.845438
0.9 0.872762
0.9 0.864117
0.9 0.873275
0.9 0.925686
0.9 0.879297
0.9 0.775748
0.95 0.782326
0.95 0.930513
0.95 0.855827
0.95 0.81465
0.95 0.800301
0.95 0.570872
0.95 0.882852
0.95 0.739437
0.95 0.935359
0.95 0.888851
0.95 0.853036
0.95 0.728859
0.95 0.934784
0.95 0.848626
0.95 0.938016
0.95 0.763732
0.95 0.90326
0.95 0.778799
0.95 0.713724
0.95 0.845438
0.95 0.872762
0.95 0.864117
0.95 0.873275
0.95 0.925686
0.95 0.879297
0.95 0.775748


==> Data/Param/maoris_param_margin_sketch_corrected.dat <==
# start and step: 0 0.1
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min mcc_perzone mcc_median_perzone
0.545965 0.549456 0.0165747 0.142277 0.110536 0.0110436 0.547705 0.547708 33.3078 0.468717 0.287968 0.490257 0.728757 0 0.853326 -0.0813747 0.531386 0.524095 0.86986 0.345001
0.54183 0.546513 0.0166321 0.144435 0.113117 0.0111697 0.544161 0.544166 33.3041 0.467357 0.29074 0.490257 0.728077 0.1 0.853326 -0.116734 0.527825 0.524095 0.86986 0.345001
0.54039 0.548169 0.0166901 0.144139 0.112318 0.0111734 0.544252 0.544265 33.3079 0.467444 0.290746 0.49139 0.728121 0.2 0.853326 -0.116734 0.528285 0.525527 0.86986 0.345001
0.54039 0.548169 0.0166901 0.144139 0.112318 0.0111734 0.544252 0.544265 33.3079 0.467444 0.290746 0.49139 0.728121 0.3 0.853326 -0.116734 0.528285 0.525527 0.86986 0.345001
0.54039 0.548169 0.0166901 0.144139 0.112318 0.0111734 0.544252 0.544265 33.3079 0.467444 0.290746 0.49139 0.728121 0.4 0.853326 -0.116734 0.528285 0.525527 0.86986 0.345001
0.54039 0.548169 0.0166901 0.144139 0.112318 0.0111734 0.544252 0.544265 33.3079 0.467444 0.290746 0.49139 0.728121 0.5 0.853326 -0.116734 0.528285 0.525527 0.86986 0.345001
0.54039 0.548169 0.0166901 0.144139 0.112318 0.0111734 0.544252 0.544265 33.3079 0.467444 0.290746 0.49139 0.728121 0.6 0.853326 -0.116734 0.528285 0.525527 0.86986 0.345001
0.54039 0.548169 0.0166901 0.144139 0.112318 0.0111734 0.544252 0.544265 33.3079 0.467444 0.290746 0.49139 0.728121 0.7 0.853326 -0.116734 0.528285 0.525527 0.86986 0.345001
0.54039 0.548169 0.0166901 0.144139 0.112318 0.0111734 0.544252 0.544265 33.3079 0.467444 0.290746 0.49139 0.728121 0.8 0.853326 -0.116734 0.528285 0.525527 0.86986 0.345001
0.54039 0.548169 0.0166901 0.144139 0.112318 0.0111734 0.544252 0.544265 33.3079 0.467444 0.290746 0.49139 0.728121 0.9 0.853326 -0.116734 0.528285 0.525527 0.86986 0.345001
0.54039 0.548169 0.0166901 0.144139 0.112318 0.0111734 0.544252 0.544265 33.3079 0.467444 0.290746 0.49139 0.728121 1 0.853326 -0.116734 0.528285 0.525527 0.86986 0.345001


0 0.17666
0 0.853326
0 0.648012
0 0.300015
0 0.322113
0 -0.0813747
0 0.656091
0 0.305759
0 0.844558
0 0.604925
0 0.496634
0 0.0301956
0 0.827197
0 0.422752
0 0.78103
0 0.48388
0 0.830706
0 0.0913857
0 -0.0587667
0 0.603794
0 0.612216
0 0.321979
0 0.425733
0 0.812245
0 0.635879
0 0.239696
0.1 0.17666
0.1 0.853326
0.1 0.648012
0.1 0.300015
0.1 0.322113
0.1 -0.116734
0.1 0.656091
0.1 0.305759
0.1 0.844558
0.1 0.604925
0.1 0.496634
0.1 0.0301956
0.1 0.827197
0.1 0.422752
0.1 0.78103
0.1 0.48388
0.1 0.830706
0.1 0.0913857
0.1 -0.0587667
0.1 0.603794
0.1 0.612216
0.1 0.321979
0.1 0.425733
0.1 0.812245
0.1 0.635879
0.1 0.239696
0.2 0.17666
0.2 0.853326
0.2 0.648012
0.2 0.300015
0.2 0.322113
0.2 -0.116734
0.2 0.656091
0.2 0.305759
0.2 0.844558
0.2 0.604925
0.2 0.496634
0.2 0.0301956
0.2 0.827197
0.2 0.422752
0.2 0.78103
0.2 0.486145
0.2 0.830706
0.2 0.0913857
0.2 -0.0587667
0.2 0.603794
0.2 0.612216
0.2 0.321979
0.2 0.425733
0.2 0.812245
0.2 0.635879
0.2 0.239696
0.3 0.17666
0.3 0.853326
0.3 0.648012
0.3 0.300015
0.3 0.322113
0.3 -0.116734
0.3 0.656091
0.3 0.305759
0.3 0.844558
0.3 0.604925
0.3 0.496634
0.3 0.0301956
0.3 0.827197
0.3 0.422752
0.3 0.78103
0.3 0.486145
0.3 0.830706
0.3 0.0913857
0.3 -0.0587667
0.3 0.603794
0.3 0.612216
0.3 0.321979
0.3 0.425733
0.3 0.812245
0.3 0.635879
0.3 0.239696
0.4 0.17666
0.4 0.853326
0.4 0.648012
0.4 0.300015
0.4 0.322113
0.4 -0.116734
0.4 0.656091
0.4 0.305759
0.4 0.844558
0.4 0.604925
0.4 0.496634
0.4 0.0301956
0.4 0.827197
0.4 0.422752
0.4 0.78103
0.4 0.486145
0.4 0.830706
0.4 0.0913857
0.4 -0.0587667
0.4 0.603794
0.4 0.612216
0.4 0.321979
0.4 0.425733
0.4 0.812245
0.4 0.635879
0.4 0.239696
0.5 0.17666
0.5 0.853326
0.5 0.648012
0.5 0.300015
0.5 0.322113
0.5 -0.116734
0.5 0.656091
0.5 0.305759
0.5 0.844558
0.5 0.604925
0.5 0.496634
0.5 0.0301956
0.5 0.827197
0.5 0.422752
0.5 0.78103
0.5 0.486145
0.5 0.830706
0.5 0.0913857
0.5 -0.0587667
0.5 0.603794
0.5 0.612216
0.5 0.321979
0.5 0.425733
0.5 0.812245
0.5 0.635879
0.5 0.239696
0.6 0.17666
0.6 0.853326
0.6 0.648012
0.6 0.300015
0.6 0.322113
0.6 -0.116734
0.6 0.656091
0.6 0.305759
0.6 0.844558
0.6 0.604925
0.6 0.496634
0.6 0.0301956
0.6 0.827197
0.6 0.422752
0.6 0.78103
0.6 0.486145
0.6 0.830706
0.6 0.0913857
0.6 -0.0587667
0.6 0.603794
0.6 0.612216
0.6 0.321979
0.6 0.425733
0.6 0.812245
0.6 0.635879
0.6 0.239696
0.7 0.17666
0.7 0.853326
0.7 0.648012
0.7 0.300015
0.7 0.322113
0.7 -0.116734
0.7 0.656091
0.7 0.305759
0.7 0.844558
0.7 0.604925
0.7 0.496634
0.7 0.0301956
0.7 0.827197
0.7 0.422752
0.7 0.78103
0.7 0.486145
0.7 0.830706
0.7 0.0913857
0.7 -0.0587667
0.7 0.603794
0.7 0.612216
0.7 0.321979
0.7 0.425733
0.7 0.812245
0.7 0.635879
0.7 0.239696
0.8 0.17666
0.8 0.853326
0.8 0.648012
0.8 0.300015
0.8 0.322113
0.8 -0.116734
0.8 0.656091
0.8 0.305759
0.8 0.844558
0.8 0.604925
0.8 0.496634
0.8 0.0301956
0.8 0.827197
0.8 0.422752
0.8 0.78103
0.8 0.486145
0.8 0.830706
0.8 0.0913857
0.8 -0.0587667
0.8 0.603794
0.8 0.612216
0.8 0.321979
0.8 0.425733
0.8 0.812245
0.8 0.635879
0.8 0.239696
0.9 0.17666
0.9 0.853326
0.9 0.648012
0.9 0.300015
0.9 0.322113
0.9 -0.116734
0.9 0.656091
0.9 0.305759
0.9 0.844558
0.9 0.604925
0.9 0.496634
0.9 0.0301956
0.9 0.827197
0.9 0.422752
0.9 0.78103
0.9 0.486145
0.9 0.830706
0.9 0.0913857
0.9 -0.0587667
0.9 0.603794
0.9 0.612216
0.9 0.321979
0.9 0.425733
0.9 0.812245
0.9 0.635879
0.9 0.239696
1 0.17666
1 0.853326
1 0.648012
1 0.300015
1 0.322113
1 -0.116734
1 0.656091
1 0.305759
1 0.844558
1 0.604925
1 0.496634
1 0.0301956
1 0.827197
1 0.422752
1 0.78103
1 0.486145
1 0.830706
1 0.0913857
1 -0.0587667
1 0.603794
1 0.612216
1 0.321979
1 0.425733
1 0.812245
1 0.635879
1 0.239696


==> Data/Param/maoris_param_ripples_bormann.dat <==
# start and step: 5 5
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min
0.699566 0.96971 0.141281 0.261967 0.0697361 0.232669 0.812779 0.823636 inf 0.638277 0.218682 0.670026 0.866275 5 0.89555 0.164018
0.845438 0.982357 0.0221935 0.125807 0.0259431 0.0239581 0.908769 0.911329 219887 0.797726 0.123005 0.779768 0.974064 10 0.995972 0.62864
0.924138 0.946554 0.00477916 0.0743451 0.046835 0.00614482 0.935212 0.935279 7.01212e+06 0.884967 0.123911 0.939774 0.990453 15 0.999421 0.650668
0.941085 0.944791 0.00383041 0.065476 0.049172 0.00613462 0.942934 0.942936 6.35242e+07 0.885142 0.12033 0.924377 0.988257 20 0.999834 0.626552
0.939411 0.93136 0.0036131 0.0694088 0.0648925 0.00610725 0.935368 0.935377 6.16826e+07 0.861996 0.140743 0.880759 0.986575 25 0.999834 0.5669
0.943295 0.927777 0.00355298 0.0690364 0.0698899 0.00612019 0.935472 0.935504 1.00124e+07 0.855873 0.15678 0.904285 0.985189 30 0.99949 0.567419
0.940837 0.930609 0.00396696 0.0636557 0.0619227 0.00612803 0.935695 0.935709 1.37996e+07 0.854099 0.145452 0.880923 0.984968 35 0.999534 0.56387
0.945194 0.933629 0.00377161 0.0599153 0.063711 0.00604352 0.939376 0.939393 1.00551e+08 0.852762 0.153369 0.903835 0.984676 40 0.999869 0.567155
0.93774 0.920884 0.00620755 0.0615378 0.0757 0.010103 0.929235 0.929273 5.66805e+06 0.847038 0.155257 0.902216 0.984335 45 0.999413 0.577219
0.943301 0.909014 0.00522979 0.0524573 0.072136 0.00706805 0.92584 0.925999 1.61914e+08 0.842231 0.132441 0.868653 0.985221 50 0.999904 0.592317
0.934649 0.919199 0.00962712 0.0551955 0.074203 0.0170768 0.92686 0.926892 6.0452e+07 0.834598 0.148848 0.876089 0.98086 55 0.999842 0.427979
0.928893 0.936978 0.0145867 0.0647447 0.0834688 0.0248002 0.932918 0.932927 1.92291e+06 0.834737 0.169226 0.883269 0.979904 60 0.999106 0.34389
0.914257 0.941385 0.0201486 0.0739197 0.0759014 0.0292038 0.927623 0.927722 389989 0.791433 0.178536 0.797278 0.97068 65 0.997957 0.376422
0.88951 0.941333 0.0349678 0.113513 0.0984102 0.0542666 0.914688 0.915055 405811 0.750897 0.227776 0.765501 0.955084 70 0.997957 0.203692
0.890921 0.953718 0.0444606 0.0967758 0.0658107 0.0756716 0.92125 0.921784 332353 0.741059 0.233846 0.763774 0.946323 75 0.997634 0.249837
0.877105 0.968727 0.0572399 0.134876 0.0636781 0.104386 0.920642 0.921778 inf 0.755971 0.253766 0.843546 0.939171 80 0.998774 0.249837


5 0.863441
5 0.603838
5 0.875372
5 0.52509
5 0.739692
5 0.498747
5 0.164018
5 0.602646
5 0.63096
5 0.709092
5 0.438506
5 0.72561
5 0.802488
5 0.872853
5 0.89555
5 0.264532
10 0.960672
10 0.884945
10 0.877131
10 0.707265
10 0.687905
10 0.754212
10 0.629936
10 0.843139
10 0.777877
10 0.691065
10 0.67652
10 0.896281
10 0.970391
10 0.995972
10 0.62864
10 0.781658
15 0.998725
15 0.963618
15 0.993997
15 0.785269
15 0.701171
15 0.898025
15 0.766099
15 0.953086
15 0.886736
15 0.690816
15 0.926462
15 0.954904
15 0.999421
15 0.996825
15 0.650668
15 0.993657
20 0.752723
20 0.963618
20 0.999834
20 0.795494
20 0.842006
20 0.929475
20 0.823083
20 0.967209
20 0.91572
20 0.626552
20 0.91928
20 0.957286
20 0.999421
20 0.998279
20 0.673268
20 0.999025
25 0.750906
25 0.963618
25 0.999834
25 0.850371
25 0.5669
25 0.934417
25 0.824351
25 0.994818
25 0.880955
25 0.634792
25 0.840661
25 0.880562
25 0.999421
25 0.998074
25 0.67423
25 0.998019
30 0.751685
30 0.964051
30 0.99734
30 0.856586
30 0.567419
30 0.895485
30 0.825423
30 0.995017
30 0.913085
30 0.570179
30 0.787877
30 0.961346
30 0.99949
30 0.998066
30 0.612462
30 0.998453
35 0.71462
35 0.963618
35 0.998038
35 0.855145
35 0.673041
35 0.883059
35 0.825234
35 0.996832
35 0.892611
35 0.56387
35 0.817936
35 0.878788
35 0.999534
35 0.998352
35 0.608257
35 0.996643
40 0.714566
40 0.963464
40 0.999869
40 0.841813
40 0.607643
40 0.926287
40 0.79627
40 0.993424
40 0.893687
40 0.567155
40 0.822604
40 0.913983
40 0.999593
40 0.997891
40 0.608335
40 0.997615
45 0.577219
45 0.962854
45 0.999413
45 0.904061
45 0.589299
45 0.911865
45 0.796489
45 0.989286
45 0.898046
45 0.708463
45 0.735746
45 0.900371
45 0.974387
45 0.998242
45 0.609079
45 0.997786
50 0.751665
50 0.955895
50 0.999904
50 0.81468
50 0.592317
50 0.918395
50 0.823098
50 0.983465
50 0.910219
50 0.677793
50 0.775575
50 0.840305
50 0.957383
50 0.975764
50 0.602236
50 0.897001
55 0.748513
55 0.953469
55 0.999842
55 0.752951
55 0.634946
55 0.809332
55 0.801504
55 0.913116
55 0.904142
55 0.848035
55 0.427979
55 0.937365
55 0.949632
55 0.981093
55 0.764581
55 0.927072
60 0.989631
60 0.963464
60 0.999106
60 0.699337
60 0.752776
60 0.804043
60 0.663114
60 0.890092
60 0.801337
60 0.770194
60 0.34389
60 0.876446
60 0.97998
60 0.926618
60 0.961601
60 0.934164
65 0.741467
65 0.963463
65 0.997957
65 0.689128
65 0.681582
65 0.664729
65 0.525866
65 0.808837
65 0.714753
65 0.78572
65 0.376422
65 0.914016
65 0.960842
65 0.932523
65 0.945607
65 0.960019
70 0.742654
70 0.963389
70 0.997957
70 0.622776
70 0.663996
70 0.522481
70 0.433458
70 0.699573
70 0.669797
70 0.788347
70 0.203692
70 0.900359
70 0.986838
70 0.932545
70 0.946046
70 0.940451
75 0.736236
75 0.963389
75 0.997634
75 0.597696
75 0.665608
75 0.359726
75 0.436556
75 0.745143
75 0.660876
75 0.782405
75 0.249837
75 0.857623
75 0.978953
75 0.932868
75 0.946661
75 0.945733
80 0.990898
80 0.963389
80 0.998774
80 0.603179
80 0.833074
80 0.290081
80 0.436556
80 0.672721
80 0.581412
80 0.854018
80 0.249837
80 0.817214
80 0.979448
80 0.932886
80 0.946661
80 0.945389


==> Data/Param/maoris_param_ripples_bormann_corrected.dat <==
# start and step: 10 10
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min mcc_perzone mcc_median_perzone
0.613618 0.662937 0.0115641 0.242793 0.214073 0.0100138 0.637325 0.637801 5435.09 0.452516 0.376034 0.52397 0.720459 10 0.992167 -0.219676 0.627166 0.669412 0.997401 0.30659
0.906162 0.89531 0.00289168 0.130597 0.115409 0.00466049 0.900704 0.90072 3.67564e+06 0.811612 0.218822 0.89401 0.896156 20 0.999682 0.40144 0.89155 0.92532 0.999841 0.612537
0.934802 0.902429 0.00245028 0.113661 0.107947 0.00448244 0.918331 0.918473 430084 0.795495 0.240013 0.898281 0.882611 30 0.999012 0.358683 0.903676 0.945955 0.999522 0.613967
0.918698 0.901902 0.00285794 0.120807 0.116473 0.00448143 0.910223 0.910261 5.85402e+06 0.788325 0.243972 0.855386 0.880495 40 0.999749 0.350175 0.898557 0.925283 0.999868 0.584338
0.889188 0.840645 0.00432969 0.136555 0.139933 0.00611184 0.864235 0.864576 4.63873e+06 0.70382 0.287955 0.823806 0.841426 50 0.999732 0.198313 0.840053 0.870429 0.999875 0.546378
0.770204 0.76154 0.00882068 0.230141 0.218532 0.0137893 0.765848 0.76586 39697 0.623645 0.444748 0.79084 0.810063 60 0.995999 -0.353234 0.743956 0.817911 0.998775 0.290793
0.629724 0.640878 0.0126702 0.319452 0.304199 0.016315 0.635252 0.635277 21997.4 0.413886 0.593521 0.651527 0.702253 70 0.996093 -0.548685 0.618415 0.715551 0.99823 0.139211
0.584398 0.610107 0.014236 0.340149 0.325514 0.0170347 0.596976 0.597114 60669.4 0.384935 0.658736 0.758576 0.692129 80 0.997654 -0.718816 0.584891 0.697001 0.998772 0.0478971


10 0.862679
10 0.602712
10 0.565027
10 0.0932983
10 -0.219676
10 0.482913
10 0.000420923
10 0.603931
10 0.888214
10 0.992167
10 0.308862
10 0.249645
20 0.596337
20 0.870434
20 0.999682
20 0.803415
20 0.40144
20 0.938672
20 0.781871
20 0.917585
20 0.998879
20 0.996654
20 0.436265
20 0.998107
30 0.594396
30 0.871196
30 0.994904
30 0.782539
30 0.405109
30 0.99062
30 0.630875
30 0.925365
30 0.999012
30 0.996239
30 0.358683
30 0.996997
40 0.500824
40 0.870158
40 0.999749
40 0.830927
40 0.411845
40 0.987622
40 0.677506
40 0.840614
40 0.999211
40 0.9959
40 0.350175
40 0.99537
50 0.594411
50 0.869083
50 0.999732
50 0.803542
50 0.366325
50 0.967021
50 0.198313
50 0.660727
50 0.933103
50 0.953229
50 0.256282
50 0.84407
60 0.966104
60 0.870158
60 0.995775
60 0.215423
60 -0.0521347
60 0.754947
60 -0.353234
60 0.628069
60 0.995999
60 0.750841
60 0.885056
60 0.826733
70 0.562179
70 0.870021
70 0.996093
70 -0.400705
70 -0.536124
70 0.138201
70 -0.548685
70 0.582301
70 0.960637
70 0.720753
70 0.795766
70 0.826194
80 0.954104
80 0.870021
80 0.997654
80 -0.718816
80 -0.533376
80 0.0159934
80 -0.550577
80 0.325021
80 0.932582
80 0.721387
80 0.795766
80 0.809462


==> Data/Param/maoris_param_ripples_sketch.dat <==
# start and step: 5 5
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min
0.495127 0.999997 0.33926 0.132324 1.24941e-05 0.130947 0.662321 0.703652 inf 0.571511 0.132488 0.568159 0.737882 5 0.775945 0.277249
0.52661 0.981565 0.312829 0.158905 0.0543434 0.151414 0.685467 0.718959 inf 0.587263 0.140223 0.593646 0.754675 10 0.792244 0.277249
0.626001 0.954366 0.203622 0.156895 0.10635 0.139269 0.75607 0.772939 inf 0.657751 0.123335 0.638995 0.829576 15 0.822793 0.352888
0.745675 0.952654 0.102091 0.115168 0.0807836 0.0878028 0.836552 0.842834 inf 0.737672 0.0966508 0.759659 0.90355 20 0.881897 0.486851
0.803077 0.92376 0.0676525 0.0921391 0.0833693 0.063088 0.859201 0.861307 inf 0.772532 0.0902493 0.798554 0.929893 25 0.897542 0.598013
0.8435 0.926362 0.0399151 0.0881335 0.0700628 0.0287006 0.882991 0.88396 1607.65 0.819681 0.075171 0.840129 0.954305 30 0.941388 0.671348
0.865282 0.898934 0.0309442 0.0680657 0.0744745 0.0192672 0.881787 0.881947 1461.09 0.831183 0.0789565 0.849921 0.96169 35 0.942007 0.648272
0.8669 0.88531 0.0286215 0.0649641 0.0701483 0.0201662 0.876008 0.876057 1253.05 0.834672 0.0861196 0.854432 0.964204 40 0.938016 0.570872
0.876996 0.881942 0.0266964 0.0689419 0.0753833 0.0198027 0.879462 0.879466 2158.8 0.827564 0.105628 0.864262 0.964104 45 0.934829 0.565125
0.837321 0.843607 0.0374308 0.0797166 0.125266 0.0181779 0.840452 0.840458 626.836 0.745336 0.130469 0.796144 0.946318 50 0.90822 0.409406
0.778402 0.8753 0.0942052 0.0915318 0.147601 0.0603828 0.824012 0.82543 inf 0.659153 0.152686 0.685668 0.890373 55 0.877792 0.250948
0.732109 0.886522 0.143237 0.14418 0.166797 0.12968 0.80195 0.805625 inf 0.633577 0.153035 0.640927 0.85148 60 0.836927 0.277249
0.689656 0.897357 0.180718 0.169115 0.1692 0.14917 0.779915 0.786681 inf 0.607619 0.150119 0.607421 0.825647 65 0.834322 0.277249
0.639594 0.932357 0.222283 0.184205 0.143514 0.167908 0.758713 0.772224 inf 0.604859 0.145912 0.622034 0.802394 70 0.812425 0.277249
0.633389 0.925109 0.228915 0.165951 0.157963 0.148924 0.751947 0.765476 inf 0.600428 0.138142 0.607802 0.797138 75 0.812425 0.277249
0.612719 0.949598 0.248272 0.180632 0.123906 0.156786 0.744838 0.762782 inf 0.591072 0.139924 0.599251 0.784397 80 0.812425 0.277249
0.603377 0.961615 0.259188 0.175004 0.104524 0.150793 0.741495 0.76172 inf 0.593399 0.130015 0.607802 0.7799 85 0.812425 0.277249
0.597693 0.962048 0.263022 0.169595 0.104664 0.147544 0.737314 0.758293 inf 0.591707 0.127655 0.607802 0.778136 90 0.812425 0.277249
0.575032 0.981799 0.279024 0.173094 0.0490442 0.152911 0.725276 0.751376 inf 0.58851 0.131073 0.607802 0.769609 95 0.812425 0.277249
0.565613 0.987637 0.285275 0.169398 0.0430473 0.151149 0.719292 0.747409 inf 0.586373 0.130487 0.599251 0.766488 100 0.812425 0.277249


5 0.437181
5 0.775945
5 0.531851
5 0.728509
5 0.752253
5 0.352888
5 0.671377
5 0.486851
5 0.540108
5 0.622519
5 0.766572
5 0.444359
5 0.712845
5 0.575666
5 0.626221
5 0.513597
5 0.544043
5 0.598013
5 0.277249
5 0.413365
5 0.41792
5 0.632263
5 0.58928
5 0.743306
5 0.544446
5 0.560652
10 0.437181
10 0.775945
10 0.531851
10 0.728509
10 0.783067
10 0.352888
10 0.671377
10 0.486851
10 0.746688
10 0.622519
10 0.792244
10 0.444359
10 0.712845
10 0.575666
10 0.680619
10 0.605686
10 0.544043
10 0.598013
10 0.277249
10 0.413365
10 0.41792
10 0.632263
10 0.58928
10 0.743306
10 0.544446
10 0.560652
15 0.566278
15 0.775945
15 0.641522
15 0.728509
15 0.764575
15 0.352888
15 0.777787
15 0.486851
15 0.746688
15 0.622519
15 0.792244
15 0.444359
15 0.751088
15 0.741103
15 0.778947
15 0.615965
15 0.544043
15 0.598013
15 0.636469
15 0.559481
15 0.775433
15 0.632263
15 0.822793
15 0.787192
15 0.544446
15 0.614137
20 0.749175
20 0.822476
20 0.66955
20 0.728509
20 0.764575
20 0.604465
20 0.777787
20 0.486851
20 0.830297
20 0.802635
20 0.81997
20 0.606932
20 0.817844
20 0.741103
20 0.881897
20 0.622617
20 0.646883
20 0.598013
20 0.677766
20 0.773693
20 0.766059
20 0.754743
20 0.839633
20 0.834322
20 0.826442
20 0.735245
25 0.714536
25 0.878136
25 0.740322
25 0.764827
25 0.801084
25 0.602941
25 0.846359
25 0.602759
25 0.838743
25 0.796024
25 0.849965
25 0.665955
25 0.809958
25 0.892677
25 0.897542
25 0.755247
25 0.670012
25 0.598013
25 0.704334
25 0.731037
25 0.842127
25 0.843947
25 0.839895
25 0.833778
25 0.829308
25 0.736299
30 0.768083
30 0.908417
30 0.847452
30 0.816253
30 0.791282
30 0.671348
30 0.85311
30 0.775543
30 0.839463
30 0.850175
30 0.854252
30 0.747162
30 0.840795
30 0.933262
30 0.904877
30 0.770843
30 0.902044
30 0.693483
30 0.682744
30 0.768895
30 0.886437
30 0.846217
30 0.941388
30 0.857331
30 0.829382
30 0.731464
35 0.774358
35 0.930363
35 0.857729
35 0.81465
35 0.791282
35 0.648272
35 0.875906
35 0.735291
35 0.839463
35 0.811612
35 0.842113
35 0.7164
35 0.925366
35 0.942007
35 0.936919
35 0.784246
35 0.904446
35 0.774804
35 0.694893
35 0.884527
35 0.888042
35 0.864533
35 0.868422
35 0.878003
35 0.879785
35 0.747331
40 0.782326
40 0.930513
40 0.855827
40 0.81465
40 0.800301
40 0.570872
40 0.882852
40 0.739437
40 0.935359
40 0.888851
40 0.853036
40 0.728859
40 0.934784
40 0.848626
40 0.938016
40 0.765046
40 0.90326
40 0.778799
40 0.713724
40 0.845438
40 0.872762
40 0.864117
40 0.873275
40 0.925686
40 0.879297
40 0.775748
45 0.773253
45 0.923341
45 0.876444
45 0.841663
45 0.856423
45 0.565125
45 0.872102
45 0.600984
45 0.913266
45 0.892258
45 0.85247
45 0.722416
45 0.914252
45 0.847694
45 0.927311
45 0.721177
45 0.913945
45 0.759498
45 0.620154
45 0.886689
45 0.874084
45 0.843661
45 0.934829
45 0.929788
45 0.880803
45 0.773034
50 0.788198
50 0.90822
50 0.793203
50 0.828802
50 0.8051
50 0.503634
50 0.824996
50 0.532318
50 0.88251
50 0.809209
50 0.796999
50 0.658797
50 0.795288
50 0.844123
50 0.864082
50 0.586538
50 0.691509
50 0.773982
50 0.572851
50 0.69639
50 0.801009
50 0.851898
50 0.845568
50 0.846771
50 0.409406
50 0.667344
55 0.639597
55 0.821552
55 0.685744
55 0.796519
55 0.786391
55 0.477303
55 0.877792
55 0.422304
55 0.771418
55 0.696265
55 0.785755
55 0.566216
55 0.783856
55 0.628082
55 0.81479
55 0.5924
55 0.685592
55 0.680033
55 0.250948
55 0.551795
55 0.503074
55 0.785498
55 0.688144
55 0.786675
55 0.408714
55 0.651507
60 0.566278
60 0.821552
60 0.68673
60 0.785781
60 0.798852
60 0.440781
60 0.777259
60 0.42544
60 0.748601
60 0.695964
60 0.779653
60 0.569283
60 0.769968
60 0.60636
60 0.836927
60 0.628953
60 0.652902
60 0.598013
60 0.277249
60 0.454832
60 0.503074
60 0.456445
60 0.688144
60 0.834322
60 0.445017
60 0.624627
65 0.566278
65 0.821552
65 0.630203
65 0.795182
65 0.812425
65 0.440781
65 0.776758
65 0.34837
65 0.540108
65 0.696265
65 0.745984
65 0.444359
65 0.769968
65 0.60636
65 0.664665
65 0.55774
65 0.614914
65 0.598013
65 0.277249
65 0.454832
65 0.503074
65 0.456445
65 0.673124
65 0.834322
65 0.608482
65 0.560652
70 0.437181
70 0.805784
70 0.630203
70 0.781469
70 0.812425
70 0.440781
70 0.671377
70 0.486851
70 0.540108
70 0.696919
70 0.801538
70 0.444359
70 0.769968
70 0.60636
70 0.662393
70 0.628953
70 0.615115
70 0.598013
70 0.277249
70 0.454832
70 0.41792
70 0.702312
70 0.646327
70 0.787192
70 0.450056
70 0.560652
75 0.437181
75 0.775945
75 0.600489
75 0.781469
75 0.812425
75 0.440781
75 0.671377
75 0.486851
75 0.540108
75 0.673396
75 0.794084
75 0.444359
75 0.750711
75 0.572949
75 0.626221
75 0.628953
75 0.615115
75 0.598013
75 0.277249
75 0.454832
75 0.503776
75 0.680522
75 0.646327
75 0.787302
75 0.450056
75 0.560652
80 0.437181
80 0.775945
80 0.600489
80 0.765526
80 0.812425
80 0.440781
80 0.671377
80 0.486851
80 0.540108
80 0.673396
80 0.784049
80 0.444359
80 0.750711
80 0.572949
80 0.626221
80 0.628953
80 0.615115
80 0.598013
80 0.277249
80 0.413365
80 0.503776
80 0.410475
80 0.646167
80 0.787302
80 0.544446
80 0.560652
85 0.437181
85 0.775945
85 0.600489
85 0.764561
85 0.812425
85 0.440781
85 0.671377
85 0.486851
85 0.540108
85 0.622519
85 0.626352
85 0.444359
85 0.750711
85 0.572949
85 0.626221
85 0.628953
85 0.615115
85 0.598013
85 0.277249
85 0.413365
85 0.503776
85 0.680522
85 0.646167
85 0.787302
85 0.544446
85 0.560652
90 0.437181
90 0.775945
90 0.600489
90 0.764561
90 0.812425
90 0.440781
90 0.671377
90 0.486851
90 0.540108
90 0.622519
90 0.626352
90 0.444359
90 0.750711
90 0.572949
90 0.626221
90 0.628953
90 0.615115
90 0.598013
90 0.277249
90 0.413365
90 0.503776
90 0.680522
90 0.646167
90 0.743306
90 0.544446
90 0.560652
95 0.437181
95 0.775945
95 0.600489
95 0.764561
95 0.812425
95 0.440781
95 0.671377
95 0.486851
95 0.540108
95 0.622519
95 0.626352
95 0.444359
95 0.750711
95 0.575666
95 0.626221
95 0.628953
95 0.615115
95 0.598013
95 0.277249
95 0.413365
95 0.41792
95 0.680522
95 0.646167
95 0.743306
95 0.544446
95 0.560652
100 0.437181
100 0.775945
100 0.600489
100 0.764561
100 0.812425
100 0.442106
100 0.671377
100 0.486851
100 0.540108
100 0.622519
100 0.626352
100 0.444359
100 0.750711
100 0.575666
100 0.626221
100 0.628953
100 0.615115
100 0.598013
100 0.277249
100 0.413365
100 0.41792
100 0.680522
100 0.58928
100 0.743306
100 0.544446
100 0.560652


==> Data/Param/maoris_param_ripples_sketch_corrected.dat <==
# start and step: 0 10
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min mcc_perzone mcc_median_perzone
0.0544407 0.111865 0.0396698 0.0199474 0.0307415 0.0166434 0.0732387 0.0780385 1.52472 -0.0322759 0.261817 -0.0511095 0.483862 0 0.438942 -0.567598 0.0626415 0.0627605 0.0996688 0.0231041
0.0783084 0.134024 0.0381843 0.0555282 0.0520551 0.0171699 0.0988565 0.102446 1.80609 0.0106949 0.274275 0.0106943 0.505329 10 0.438942 -0.567598 0.0861654 0.0716143 0.234749 0.0231041
0.236591 0.291906 0.0274093 0.0874222 0.0748878 0.0163357 0.261353 0.262797 3.86 0.20949 0.242833 0.289548 0.602527 20 0.58936 -0.236064 0.247925 0.271042 0.439995 0.0910636
0.446029 0.479813 0.01875 0.14714 0.12168 0.0108573 0.462304 0.462612 19.4409 0.414264 0.263742 0.432787 0.704098 30 0.815544 -0.115872 0.449698 0.450666 0.757833 0.234988
0.54183 0.546513 0.0166321 0.144435 0.113117 0.0111697 0.544161 0.544166 33.3041 0.467357 0.29074 0.490257 0.728077 40 0.853326 -0.116734 0.527825 0.524095 0.86986 0.345001
0.504934 0.494007 0.0207726 0.146882 0.116843 0.00998405 0.499411 0.49944 12.7075 0.27392 0.304556 0.3226 0.626283 50 0.819127 -0.228727 0.463497 0.462255 0.712962 0.251582
0.22065 0.254894 0.0337907 0.0932861 0.0911776 0.016829 0.236539 0.237155 2.34623 0.041813 0.293219 -0.012281 0.519365 60 0.490349 -0.567598 0.212365 0.221874 0.366326 0.0231041
0.150802 0.193543 0.0366094 0.0863435 0.0719859 0.017939 0.16952 0.170841 1.49272 -0.0311026 0.258008 -0.0422232 0.482018 70 0.41633 -0.567598 0.145861 0.154644 0.278986 0.0231041
0.119496 0.168615 0.0375691 0.0692265 0.0595252 0.0172477 0.139868 0.141946 1.56985 -0.0260884 0.26322 -0.0511095 0.485198 80 0.438942 -0.567598 0.121048 0.108145 0.265162 0.0231041
0.107663 0.159487 0.038158 0.0649154 0.0598298 0.016739 0.128548 0.131037 1.48382 -0.0307371 0.254908 -0.0346232 0.483796 90 0.438942 -0.567598 0.111943 0.0985195 0.268449 0.0231041
0.095999 0.152087 0.0381981 0.0658359 0.0609095 0.0167502 0.117703 0.120831 1.48108 -0.0318491 0.255576 -0.0346232 0.48324 100 0.438942 -0.567598 0.103874 0.0850691 0.267096 0.0231041


0 -0.278827
0 0.438942
0 -0.0932347
0 0.329256
0 0.383771
0 -0.434806
0 0.201225
0 -0.182852
0 -0.0765114
0 0.0952102
0 -0.0230212
0 -0.265147
0 0.293713
0 -0.00349899
0 -0.263526
0 -0.129895
0 -0.0685118
0 0.0432236
0 -0.567598
0 -0.323767
0 -0.315226
0 0.116102
0 0.0248876
0 0.363138
0 -0.0676917
0 -0.0345272
10 -0.278827
10 0.438942
10 -0.0932347
10 0.329256
10 0.400065
10 -0.434806
10 0.201225
10 -0.182852
10 0.300964
10 0.0952102
10 0.329422
10 -0.265147
10 0.293713
10 -0.00349899
10 0.0970247
10 -0.119416
10 -0.0685118
10 0.0432236
10 -0.567598
10 -0.323767
10 -0.315226
10 0.116102
10 0.0248876
10 0.363138
10 -0.0676917
10 -0.0345272
20 0.109501
20 0.508164
20 -0.00570331
20 0.329256
20 0.319743
20 -0.236064
20 0.37612
20 -0.182852
20 0.487123
20 0.336359
20 0.380854
20 -0.115142
20 0.392044
20 0.173046
20 0.58936
20 -0.111764
20 -0.156952
20 0.0432236
20 -0.0459538
20 0.345039
20 0.259353
20 0.249635
20 0.356062
20 0.475626
20 0.456246
20 0.114409
30 0.146457
30 0.777862
30 0.542538
30 0.302098
30 0.309519
30 -0.115872
30 0.550566
30 0.356797
30 0.560998
30 0.4529
30 0.412673
30 0.0509797
30 0.47722
30 0.808754
30 0.707529
30 0.339138
30 0.809192
30 0.169487
30 -0.0539966
30 0.177623
30 0.636497
30 0.363251
30 0.815544
30 0.547214
30 0.460466
30 0.165421
40 0.17666
40 0.853326
40 0.648012
40 0.300015
40 0.322113
40 -0.116734
40 0.656091
40 0.305759
40 0.844558
40 0.604925
40 0.496634
40 0.0301956
40 0.827197
40 0.422752
40 0.78103
40 0.48388
40 0.830706
40 0.0913857
40 -0.0587667
40 0.603794
40 0.612216
40 0.321979
40 0.425733
40 0.812245
40 0.635879
40 0.239696
50 0.00430954
50 0.814795
50 0.267363
50 0.348753
50 0.30686
50 -0.0936474
50 0.643566
50 0.35169
50 0.637345
50 0.368776
50 0.503526
50 0.0610084
50 0.338339
50 0.340459
50 0.372972
50 -0.0286338
50 -0.228727
50 0.0859157
50 -0.226928
50 0.415992
50 0.274372
50 0.277515
50 0.819127
50 0.678681
50 -0.181967
50 -0.0295441
60 -0.20207
60 0.399169
60 -0.0237588
60 0.339083
60 0.490349
60 -0.43181
60 0.375463
60 -0.064036
60 0.303283
60 0.0544209
60 0.289498
60 -0.134511
60 0.2869
60 -0.0499191
60 0.477511
60 -0.119873
60 -0.151587
60 0.0432236
60 -0.567598
60 -0.322822
60 -0.298102
60 0.0340739
60 -0.0593578
60 0.48408
60 -0.000803139
60 -0.0636669
70 -0.278827
70 0.41633
70 -0.126499
70 0.313843
70 0.297069
70 -0.43181
70 0.201225
70 -0.182852
70 -0.0765114
70 0.0105586
70 0.270301
70 -0.265147
70 0.266718
70 -0.0499191
70 0.0244028
70 -0.135188
70 -0.189467
70 0.0432236
70 -0.567598
70 -0.322822
70 -0.315226
70 -0.100021
70 0.0342908
70 0.396704
70 -0.00691857
70 -0.0345272
80 -0.278827
80 0.438942
80 -0.111524
80 0.339083
80 0.297069
80 -0.43181
80 0.201225
80 -0.182852
80 -0.0765114
80 0.0466239
80 0.300329
80 -0.265147
80 0.299514
80 -0.00156012
80 -0.0228296
80 -0.142658
80 -0.189467
80 0.0432236
80 -0.567598
80 -0.323767
80 -0.297486
80 -0.0810114
80 0.0341194
80 0.396843
80 -0.0676917
80 -0.0345272
90 -0.278827
90 0.438942
90 -0.111524
90 0.3379
90 0.297069
90 -0.43181
90 0.201225
90 -0.182852
90 -0.0765114
90 0.0952102
90 -0.0347193
90 -0.265147
90 0.299514
90 -0.00156012
90 -0.0228296
90 -0.142658
90 -0.189467
90 0.0432236
90 -0.567598
90 -0.323767
90 -0.297486
90 0.11947
90 0.0341194
90 0.363138
90 -0.0676917
90 -0.0345272
100 -0.278827
100 0.438942
100 -0.111524
100 0.3379
100 0.297069
100 -0.43181
100 0.201225
100 -0.182852
100 -0.0765114
100 0.0952102
100 -0.0347193
100 -0.265147
100 0.299514
100 -0.00349899
100 -0.0228296
100 -0.142658
100 -0.189467
100 0.0432236
100 -0.567598
100 -0.323767
100 -0.315226
100 0.11947
100 0.0248876
100 0.363138
100 -0.0676917
100 -0.0345272


==> Data/Param/maoris_param_threshold_bormann.dat <==
# start and step: 0.05 0.05
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min
0.92231 0.829657 0.00472344 0.0549652 0.0981766 0.00511103 0.873533 0.874758 8.77226e+07 0.703952 0.198765 0.692401 0.971808 0.05 0.999869 0.385405
0.940435 0.852036 0.00402358 0.0487182 0.0947099 0.00546701 0.894056 0.895145 8.77314e+07 0.732675 0.193419 0.715166 0.975446 0.1 0.999869 0.396637
0.942035 0.894313 0.00302127 0.0565795 0.0830162 0.00448014 0.917554 0.917864 8.77473e+07 0.813576 0.168489 0.848107 0.984179 0.15 0.999869 0.511909
0.938855 0.90731 0.00429588 0.0672863 0.0726276 0.00692185 0.922813 0.922948 1.61685e+07 0.814504 0.178182 0.831873 0.982481 0.2 0.999593 0.508105
0.942294 0.929472 0.00454452 0.0602088 0.0651537 0.00730882 0.935839 0.935861 1.00202e+08 0.834555 0.18139 0.904975 0.983933 0.25 0.999869 0.430563
0.937932 0.930125 0.00499364 0.0621218 0.0671549 0.00775466 0.934012 0.93402 1.00551e+08 0.835012 0.183838 0.903835 0.983508 0.3 0.999869 0.430563
0.941268 0.936048 0.00512484 0.0587421 0.0714856 0.00776995 0.938651 0.938655 1.02026e+08 0.842301 0.185581 0.905501 0.983882 0.35 0.999869 0.430563
0.946335 0.945796 0.00589644 0.0605642 0.075345 0.00857413 0.946066 0.946066 1.02029e+08 0.860278 0.164936 0.916877 0.985397 0.4 0.999869 0.430563
0.954718 0.952178 0.00607856 0.0458759 0.0760983 0.00852656 0.953446 0.953447 1.02543e+08 0.875276 0.164549 0.940837 0.986208 0.45 0.999869 0.430563
0.951319 0.953396 0.00668379 0.0492527 0.079981 0.00900595 0.952356 0.952357 1.02192e+08 0.879179 0.162788 0.93411 0.986431 0.5 0.999869 0.430563
0.948144 0.967711 0.00875037 0.0582374 0.0491975 0.0101175 0.957827 0.957877 1.01738e+08 0.882616 0.149993 0.943324 0.9864 0.55 0.999869 0.430563
0.942447 0.969584 0.0109494 0.0619663 0.0521474 0.0130909 0.955823 0.955919 1.0029e+08 0.870196 0.153133 0.940645 0.984113 0.6 0.999869 0.430563
0.943573 0.976821 0.0149238 0.0666069 0.0458328 0.0190955 0.959909 0.960053 3.62089e+06 0.873122 0.128615 0.926788 0.983148 0.65 0.999329 0.623286
0.925063 0.974453 0.0232907 0.0804535 0.0520452 0.0301797 0.949116 0.949437 inf 0.831715 0.148571 0.880743 0.974529 0.7 0.999329 0.509916
0.885323 0.981514 0.0667128 0.113995 0.0617787 0.104698 0.93094 0.932178 inf 0.728972 0.230051 0.786325 0.930226 0.75 0.999329 0.296525
0.799114 0.983568 0.127227 0.137836 0.0618656 0.123466 0.881798 0.886557 inf 0.61862 0.222641 0.621473 0.87207 0.8 0.991194 0.274318
0.564945 0.983934 0.350982 0.267976 0.0619693 0.23534 0.717769 0.745566 inf 0.410771 0.197002 0.368342 0.677681 0.85 0.965153 0.151407
0.418155 0.999666 0.480781 0.280759 0.00133045 0.251162 0.589659 0.646541 inf 0.353683 0.175917 0.323396 0.574104 0.9 0.839824 0.132788
0.389918 0.999667 0.506858 0.285672 0.00133081 0.259056 0.561013 0.62433 inf 0.341662 0.175481 0.323396 0.551815 0.95 0.802645 0.132788


0.05 0.50574
0.05 0.9964
0.05 0.999869
0.05 0.60704
0.05 0.385405
0.05 0.871461
0.05 0.820628
0.05 0.798141
0.05 0.765928
0.05 0.507188
0.05 0.671638
0.05 0.58317
0.05 0.575975
0.05 0.997891
0.05 0.46359
0.05 0.713164
0.1 0.649343
0.1 0.9964
0.1 0.999869
0.1 0.61124
0.1 0.396637
0.1 0.871461
0.1 0.77158
0.1 0.972074
0.1 0.776599
0.1 0.501395
0.1 0.674016
0.1 0.55751
0.1 0.703482
0.1 0.997891
0.1 0.516457
0.1 0.726849
0.15 0.892862
0.15 0.9964
0.15 0.999869
0.15 0.638027
0.15 0.511909
0.15 0.87
0.15 0.771081
0.15 0.992482
0.15 0.792253
0.15 0.547796
0.15 0.826214
0.15 0.792752
0.15 0.930766
0.15 0.997891
0.15 0.557118
0.15 0.899801
0.2 0.637981
0.2 0.963464
0.2 0.998021
0.2 0.796214
0.2 0.508105
0.2 0.894194
0.2 0.700537
0.2 0.99429
0.2 0.840712
0.2 0.537283
0.2 0.823035
0.2 0.792752
0.2 0.999593
0.2 0.997891
0.2 0.557118
0.2 0.990868
0.25 0.430563
0.25 0.963464
0.25 0.999869
0.25 0.841813
0.25 0.635832
0.25 0.919897
0.25 0.752877
0.25 0.99429
0.25 0.895967
0.25 0.574245
0.25 0.833385
0.25 0.913983
0.25 0.999593
0.25 0.997891
0.25 0.608335
0.25 0.990868
0.3 0.430563
0.3 0.963464
0.3 0.999869
0.3 0.841813
0.3 0.607643
0.3 0.926287
0.3 0.79627
0.3 0.993424
0.3 0.893687
0.3 0.567155
0.3 0.822604
0.3 0.913983
0.3 0.999593
0.3 0.997891
0.3 0.608335
0.3 0.997615
0.35 0.430563
0.35 0.963464
0.35 0.999869
0.35 0.839348
0.35 0.607643
0.35 0.91821
0.35 0.826429
0.35 0.993424
0.35 0.892791
0.35 0.58086
0.35 0.821908
0.35 0.998876
0.35 0.999593
0.35 0.997891
0.35 0.608335
0.35 0.997615
0.4 0.430563
0.4 0.963464
0.4 0.999869
0.4 0.80311
0.4 0.698574
0.4 0.91821
0.4 0.826429
0.4 0.993424
0.4 0.915545
0.4 0.742138
0.4 0.641961
0.4 0.998876
0.4 0.999593
0.4 0.997891
0.4 0.837183
0.4 0.997615
0.45 0.430563
0.45 0.963464
0.45 0.999869
0.45 0.866541
0.45 0.745734
0.45 0.91821
0.45 0.826429
0.45 0.993424
0.45 0.89055
0.45 0.735541
0.45 0.641961
0.45 0.998876
0.45 0.999593
0.45 0.997891
0.45 0.998159
0.45 0.997615
0.5 0.430563
0.5 0.963464
0.5 0.999869
0.5 0.859065
0.5 0.745734
0.5 0.904757
0.5 0.826429
0.5 0.993424
0.5 0.858027
0.5 0.878964
0.5 0.616751
0.5 0.998876
0.5 0.999593
0.5 0.997891
0.5 0.99585
0.5 0.997615
0.55 0.430563
0.55 0.963464
0.55 0.999869
0.55 0.860276
0.55 0.923185
0.55 0.772512
0.55 0.80637
0.55 0.973878
0.55 0.803337
0.55 0.878964
0.55 0.749033
0.55 0.998876
0.55 0.999593
0.55 0.997891
0.55 0.985581
0.55 0.978467
0.6 0.430563
0.6 0.963464
0.6 0.999869
0.6 0.824423
0.6 0.923185
0.6 0.772512
0.6 0.758054
0.6 0.973878
0.6 0.785122
0.6 0.861395
0.6 0.717138
0.6 0.978249
0.6 0.999593
0.6 0.997891
0.6 0.979692
0.6 0.958105
0.65 0.999329
0.65 0.963464
0.65 0.857229
0.65 0.805336
0.65 0.923185
0.65 0.623286
0.65 0.699975
0.65 0.973384
0.65 0.684179
0.65 0.85226
0.65 0.717138
0.65 0.978249
0.65 0.98497
0.65 0.997891
0.65 0.979692
0.65 0.930391
0.7 0.999329
0.7 0.923292
0.7 0.838302
0.7 0.75225
0.7 0.923185
0.7 0.509916
0.7 0.59839
0.7 0.962457
0.7 0.675573
0.7 0.773028
0.7 0.717138
0.7 0.927765
0.7 0.955175
0.7 0.997883
0.7 0.938906
0.7 0.814847
0.75 0.999329
0.75 0.923292
0.75 0.811224
0.75 0.698525
0.75 0.785381
0.75 0.34193
0.75 0.319171
0.75 0.962457
0.75 0.604802
0.75 0.743683
0.75 0.296525
0.75 0.787268
0.75 0.88291
0.75 0.937197
0.75 0.886196
0.75 0.683654
0.8 0.991194
0.8 0.628031
0.8 0.614916
0.8 0.448573
0.8 0.689705
0.8 0.274318
0.8 0.319171
0.8 0.909205
0.8 0.504886
0.8 0.499025
0.8 0.296525
0.8 0.661386
0.8 0.76474
0.8 0.867148
0.8 0.862308
0.8 0.566798
0.85 0.965153
0.85 0.238097
0.85 0.382926
0.85 0.353759
0.85 0.664356
0.85 0.274318
0.85 0.319171
0.85 0.420911
0.85 0.388292
0.85 0.499025
0.85 0.296525
0.85 0.450026
0.85 0.320361
0.85 0.151407
0.85 0.58348
0.85 0.264532
0.9 0.839824
0.9 0.238097
0.9 0.326432
0.9 0.353759
0.9 0.473593
0.9 0.132788
0.9 0.319171
0.9 0.420911
0.9 0.157801
0.9 0.499025
0.9 0.438506
0.9 0.242827
0.9 0.320361
0.9 0.151407
0.9 0.479893
0.9 0.264532
0.95 0.802645
0.95 0.238097
0.95 0.326432
0.95 0.353759
0.95 0.473593
0.95 0.132788
0.95 0.164018
0.95 0.420911
0.95 0.157801
0.95 0.499025
0.95 0.438506
0.95 0.242827
0.95 0.320361
0.95 0.151407
0.95 0.479893
0.95 0.264532


==> Data/Param/maoris_param_threshold_bormann_corrected.dat <==
# start and step: 0 0.1
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min mcc_perzone mcc_median_perzone
0.889969 0.790578 0.00444161 0.0786992 0.113535 0.00378973 0.837334 0.838803 18562.3 0.474346 0.312284 0.430182 0.687147 0 0.9959 -0.025913 0.803151 0.808746 0.9982 0.564198
0.906134 0.83083 0.00309957 0.0920266 0.131211 0.00355926 0.866849 0.867665 3.98234e+06 0.560752 0.327861 0.537873 0.728254 0.1 0.999749 0.0459556 0.837319 0.837088 0.999868 0.533101
0.898934 0.87221 0.00323951 0.120936 0.110067 0.00441982 0.88537 0.885471 555004 0.703741 0.281758 0.774648 0.828909 0.2 0.999211 0.195728 0.867701 0.876041 0.999667 0.577664
0.878021 0.863677 0.00299597 0.147781 0.133179 0.00415412 0.87079 0.870819 4.39052e+06 0.711164 0.282978 0.803895 0.838695 0.3 0.999749 0.192594 0.854956 0.861204 0.999868 0.504043
0.843594 0.838604 0.00338268 0.170051 0.169402 0.00485975 0.841092 0.841095 4.44323e+06 0.725948 0.275338 0.784222 0.853693 0.4 0.999749 0.180913 0.827742 0.852209 0.999868 0.498172
0.806198 0.804691 0.00371482 0.198679 0.203672 0.00508232 0.805444 0.805444 4.44456e+06 0.736247 0.282154 0.813013 0.861938 0.5 0.999749 0.126902 0.794189 0.852209 0.999868 0.437483
0.696764 0.708597 0.00527229 0.240939 0.231526 0.00618401 0.702631 0.702656 4.37708e+06 0.664188 0.30224 0.779773 0.828061 0.6 0.999749 0.203659 0.693047 0.773254 0.999868 0.360447
0.564273 0.583478 0.00873559 0.257692 0.253402 0.00838029 0.573715 0.573795 233436 0.487472 0.394977 0.565105 0.742783 0.7 0.998931 -0.191558 0.563816 0.516026 0.99843 0.184088
0.289382 0.321721 0.018949 0.263568 0.262345 0.0153493 0.304696 0.305123 251.906 -0.0208331 0.50936 -0.134853 0.489471 0.8 0.968737 -0.743753 0.292285 0.20526 0.89696 0.0474235
0.052373 0.0864236 0.0276598 0.0768864 0.0850388 0.0160979 0.0652215 0.0672775 0.570796 -0.486036 0.320414 -0.597073 0.256982 0.9 0.455184 -0.803187 0.0552066 0.020635 0.245443 0.00250478
0.0410659 0.0753935 0.0280249 0.0712019 0.0798798 0.0161019 0.0531705 0.0556426 0.385248 -0.500618 0.304225 -0.60756 0.249691 1 0.344025 -0.803187 0.04387 0.0104871 0.245443 0.00250478


0 0.378895
0 0.956851
0 0.879005
0 0.286854
0 -0.0128029
0 0.731275
0 0.635163
0 0.618667
0 0.52722
0 -0.025913
0 0.247164
0 0.290697
0 0.313828
0 0.9959
0 0.285262
0 0.481469
0.1 0.796925
0.1 0.9934
0.1 0.999749
0.1 0.30068
0.1 0.0459556
0.1 0.756906
0.1 0.559073
0.1 0.986644
0.1 0.57294
0.1 0.136174
0.1 0.293687
0.1 0.290427
0.1 0.486388
0.1 0.9959
0.1 0.240513
0.1 0.516672
0.2 0.796925
0.2 0.870158
0.2 0.996211
0.2 0.604946
0.2 0.195728
0.2 0.800751
0.2 0.322348
0.2 0.989511
0.2 0.689408
0.2 0.337786
0.2 0.752372
0.2 0.639283
0.2 0.999211
0.2 0.9959
0.2 0.287047
0.2 0.982274
0.3 0.500824
0.3 0.870158
0.3 0.999749
0.3 0.68657
0.3 0.262699
0.3 0.830927
0.3 0.411845
0.3 0.987622
0.3 0.776863
0.3 0.192594
0.3 0.677506
0.3 0.840614
0.3 0.999211
0.3 0.9959
0.3 0.350175
0.3 0.99537
0.4 0.500824
0.4 0.870158
0.4 0.999749
0.4 0.58186
0.4 0.388482
0.4 0.80319
0.4 0.406747
0.4 0.987622
0.4 0.765254
0.4 0.431238
0.4 0.180913
0.4 0.997829
0.4 0.999211
0.4 0.9959
0.4 0.710823
0.4 0.99537
0.5 0.500824
0.5 0.870158
0.5 0.999749
0.5 0.628601
0.5 0.460045
0.5 0.755868
0.5 0.406747
0.5 0.987622
0.5 0.493235
0.5 0.57496
0.5 0.126902
0.5 0.997829
0.5 0.999211
0.5 0.9959
0.5 0.986935
0.5 0.99537
0.6 0.500824
0.6 0.870158
0.6 0.999749
0.6 0.457786
0.6 0.717061
0.6 0.319552
0.6 0.20956
0.6 0.91519
0.6 0.276147
0.6 0.513305
0.6 0.203659
0.6 0.881934
0.6 0.999211
0.6 0.9959
0.6 0.924491
0.6 0.842485
0.7 0.998931
0.7 0.73318
0.7 0.431394
0.7 0.253529
0.7 0.717061
0.7 -0.110278
0.7 -0.191558
0.7 0.874162
0.7 -0.044663
0.7 0.240333
0.7 0.203659
0.7 0.698816
0.7 0.831787
0.7 0.995884
0.7 0.776839
0.7 0.390478
0.8 0.968737
0.8 -0.113739
0.8 -0.197562
0.8 -0.376015
0.8 0.0624363
0.8 -0.743753
0.8 -0.668591
0.8 0.693644
0.8 -0.440297
0.8 -0.155968
0.8 -0.497791
0.8 -0.0223594
0.8 0.325854
0.8 0.518553
0.8 0.598872
0.8 -0.285351
0.9 0.455184
0.9 -0.633744
0.9 -0.751329
0.9 -0.60487
0.9 -0.208768
0.9 -0.803187
0.9 -0.668591
0.9 -0.309604
0.9 -0.764037
0.9 -0.309141
0.9 -0.500046
0.9 -0.625845
0.9 -0.492729
0.9 -0.77411
0.9 -0.19648
0.9 -0.589275
1 0.344025
1 -0.633744
1 -0.751329
1 -0.641415
1 -0.208768
1 -0.803187
1 -0.754203
1 -0.309604
1 -0.764037
1 -0.309141
1 -0.500046
1 -0.625845
1 -0.492729
1 -0.77411
1 -0.19648
1 -0.589275


==> Data/Param/maoris_param_threshold_bormann_corrected_old.dat <==
# start and step: 0 0.1
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min mcc_perzone mcc_median_perzone
0.929401 0.832061 0.00396969 0.0554181 0.0886987 0.00375521 0.878042 0.879385 24752.8 0.614759 0.253682 0.637477 0.76921 0 0.9959 0.285262 0.850076 0.840408 0.9982 0.754254
0.945278 0.873423 0.00276109 0.0682215 0.094175 0.00380944 0.907931 0.908641 5.30863e+06 0.693032 0.272209 0.745942 0.811946 0.1 0.999749 0.240513 0.882635 0.894394 0.999868 0.748985
0.92296 0.896761 0.00328575 0.12701 0.112758 0.00503001 0.909672 0.909766 739999 0.782876 0.25803 0.835455 0.876342 0.2 0.999211 0.287047 0.898013 0.910265 0.999667 0.561192
0.918698 0.901902 0.00285794 0.120807 0.116473 0.00448143 0.910223 0.910261 5.85402e+06 0.788325 0.243972 0.855386 0.880495 0.3 0.999749 0.350175 0.898557 0.925283 0.999868 0.584338
0.896405 0.887209 0.0034902 0.148358 0.160567 0.00559156 0.891783 0.891795 5.92429e+06 0.787361 0.281047 0.92889 0.885081 0.4 0.999749 0.180913 0.880732 0.9762 0.999868 0.498172
0.882894 0.879047 0.00372522 0.159216 0.174713 0.00586399 0.880966 0.880968 5.92608e+06 0.801926 0.296871 0.987279 0.894476 0.5 0.999749 0.126902 0.870246 0.965634 0.999868 0.437483
0.781369 0.79228 0.0055 0.214652 0.205003 0.00711946 0.786787 0.786806 5.83611e+06 0.721893 0.317882 0.876046 0.855642 0.6 0.999749 0.203659 0.776627 0.837068 0.999868 0.434103
0.637832 0.659988 0.00946492 0.251141 0.244105 0.00946985 0.648721 0.648815 311245 0.552774 0.408683 0.715998 0.775149 0.7 0.998931 -0.191558 0.638305 0.693648 0.99843 0.226312
0.355939 0.393681 0.0215312 0.274239 0.266411 0.0169688 0.37386 0.374335 335.694 0.0480429 0.564679 -0.068049 0.52389 0.8 0.968737 -0.743753 0.359119 0.298295 0.89696 0.0474235
0.0629153 0.102726 0.0324634 0.0862844 0.0921669 0.0157569 0.0780367 0.0803932 0.695606 -0.490813 0.349042 -0.60756 0.254594 0.9 0.455184 -0.803187 0.0661724 0.0215027 0.245443 0.00445315
0.0493323 0.0894919 0.0329272 0.0803941 0.0871739 0.0156309 0.0636034 0.0664443 0.449282 -0.507211 0.32707 -0.60756 0.246395 1 0.344025 -0.803187 0.052549 0.0149372 0.245443 0.00445315


0 0.378895
0 0.956851
0 0.879005
0 0.731275
0 0.635163
0 0.618667
0 0.639791
0 0.290697
0 0.313828
0 0.9959
0 0.285262
0 0.651771
0.1 0.793547
0.1 0.9934
0.1 0.999749
0.1 0.751493
0.1 0.560052
0.1 0.947853
0.1 0.740392
0.1 0.290427
0.1 0.486388
0.1 0.9959
0.1 0.240513
0.1 0.516672
0.2 0.796925
0.2 0.870158
0.2 0.996211
0.2 0.800751
0.2 0.297304
0.2 0.989511
0.2 0.739943
0.2 0.639283
0.2 0.999211
0.2 0.9959
0.2 0.287047
0.2 0.982274
0.3 0.500824
0.3 0.870158
0.3 0.999749
0.3 0.830927
0.3 0.411845
0.3 0.987622
0.3 0.677506
0.3 0.840614
0.3 0.999211
0.3 0.9959
0.3 0.350175
0.3 0.99537
0.4 0.500824
0.4 0.870158
0.4 0.999749
0.4 0.80319
0.4 0.406747
0.4 0.987622
0.4 0.180913
0.4 0.997829
0.4 0.999211
0.4 0.9959
0.4 0.710823
0.4 0.99537
0.5 0.500824
0.5 0.870158
0.5 0.999749
0.5 0.755868
0.5 0.406747
0.5 0.987622
0.5 0.126902
0.5 0.997829
0.5 0.999211
0.5 0.9959
0.5 0.986935
0.5 0.99537
0.6 0.500824
0.6 0.870158
0.6 0.999749
0.6 0.319552
0.6 0.20956
0.6 0.91519
0.6 0.203659
0.6 0.881934
0.6 0.999211
0.6 0.9959
0.6 0.924491
0.6 0.842485
0.7 0.998931
0.7 0.73318
0.7 0.431394
0.7 -0.110278
0.7 -0.191558
0.7 0.874162
0.7 0.203659
0.7 0.698816
0.7 0.831787
0.7 0.995884
0.7 0.776839
0.7 0.390478
0.8 0.968737
0.8 -0.113739
0.8 -0.197562
0.8 -0.743753
0.8 -0.668591
0.8 0.693644
0.8 -0.497791
0.8 -0.0223594
0.8 0.325854
0.8 0.518553
0.8 0.598872
0.8 -0.285351
0.9 0.455184
0.9 -0.633744
0.9 -0.751329
0.9 -0.803187
0.9 -0.668591
0.9 -0.309604
0.9 -0.500046
0.9 -0.625845
0.9 -0.492729
0.9 -0.77411
0.9 -0.19648
0.9 -0.589275
1 0.344025
1 -0.633744
1 -0.751329
1 -0.803187
1 -0.754203
1 -0.309604
1 -0.500046
1 -0.625845
1 -0.492729
1 -0.77411
1 -0.19648
1 -0.589275


==> Data/Param/maoris_param_threshold_sketch.dat <==
# start and step: 0 0.05
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min
0.874641 0.808186 0.025804 0.0576341 0.0913005 0.0176822 0.840101 0.840757 697.246 0.807455 0.11421 0.842877 0.96233 0 0.934784 0.555453
0.860458 0.792051 0.0276892 0.0812492 0.10642 0.0185158 0.824839 0.825546 625.893 0.785047 0.132295 0.832545 0.958715 0.05 0.921458 0.498814
0.883004 0.824849 0.0235066 0.0552276 0.0853151 0.016384 0.852937 0.853432 775.041 0.824452 0.100317 0.852699 0.966135 0.1 0.937089 0.516493
0.879112 0.855708 0.0241118 0.0745071 0.075305 0.0165342 0.867252 0.867331 955.92 0.840313 0.0759492 0.854432 0.967701 0.15 0.940602 0.657417
0.881095 0.873359 0.0230855 0.0600866 0.0602154 0.0137411 0.87721 0.877219 964.43 0.846707 0.0736846 0.864551 0.969279 0.2 0.937089 0.630775
0.873205 0.883566 0.0266869 0.0595425 0.0636719 0.018306 0.878355 0.87837 1077.64 0.838442 0.0826968 0.864295 0.966128 0.25 0.938016 0.588725
0.8669 0.88531 0.0286215 0.0649641 0.0701483 0.0201662 0.876008 0.876057 1253.05 0.834672 0.0861196 0.854432 0.964204 0.3 0.938016 0.570872
0.864602 0.903626 0.0307131 0.0665284 0.0583147 0.0212598 0.883684 0.883899 1406.54 0.834077 0.0874997 0.859972 0.962944 0.35 0.938016 0.570872
0.856068 0.912217 0.0355158 0.0760657 0.0518726 0.0241609 0.883251 0.883697 1403.69 0.818237 0.0921832 0.850065 0.957742 0.4 0.938016 0.555691
0.85285 0.912808 0.0420883 0.0781177 0.0543459 0.0288683 0.881811 0.88232 1589.25 0.793562 0.107063 0.844539 0.950382 0.45 0.938016 0.555691
0.837576 0.92174 0.054766 0.0833656 0.0482934 0.0409643 0.877645 0.878651 2532.87 0.771454 0.114194 0.819011 0.938126 0.5 0.930513 0.521526
0.818843 0.921109 0.070556 0.0890161 0.0523056 0.0577512 0.866971 0.868472 2602.69 0.746084 0.125101 0.777163 0.922972 0.55 0.930513 0.521526
0.806388 0.918774 0.0816128 0.0964238 0.0571838 0.0585277 0.85892 0.860749 2273.23 0.727465 0.120856 0.7446 0.912006 0.6 0.927159 0.521526
0.764531 0.928228 0.116351 0.131452 0.0714654 0.0978886 0.838464 0.842412 inf 0.695241 0.130667 0.683028 0.884721 0.65 0.90326 0.486851
0.71018 0.931424 0.156289 0.180549 0.0838642 0.137593 0.805893 0.813313 inf 0.670609 0.140017 0.670463 0.856664 0.7 0.90326 0.41792
0.656333 0.94232 0.202012 0.187393 0.071739 0.143128 0.773746 0.786432 inf 0.642972 0.136096 0.63191 0.82605 0.75 0.90326 0.41792
0.633229 0.946749 0.223675 0.180266 0.0724539 0.137337 0.758883 0.77428 inf 0.626114 0.128913 0.615921 0.810957 0.8 0.90326 0.41792
0.549457 0.983548 0.282908 0.169175 0.0412839 0.133107 0.705043 0.735131 inf 0.598041 0.127353 0.578022 0.773195 0.85 0.873653 0.413365
0.508638 0.991676 0.32766 0.145479 0.037309 0.12548 0.672398 0.710214 inf 0.571592 0.121076 0.563444 0.744258 0.9 0.812425 0.352888
0.483862 1 0.358049 0.130909 0 0.12109 0.652166 0.695602 inf 0.556843 0.127776 0.552549 0.724272 0.95 0.775945 0.277249


0 0.739501
0 0.921458
0 0.855827
0 0.9167
0 0.840429
0 0.555453
0 0.882852
0 0.859381
0 0.837366
0 0.844783
0 0.820307
0 0.609141
0 0.934784
0 0.840971
0 0.898778
0 0.781781
0 0.891915
0 0.895621
0 0.661548
0 0.720449
0 0.561416
0 0.86442
0 0.908484
0 0.917498
0 0.658583
0 0.774393
0.05 0.549683
0.05 0.921458
0.05 0.855827
0.05 0.9167
0.05 0.754277
0.05 0.61048
0.05 0.882852
0.05 0.859381
0.05 0.498814
0.05 0.844783
0.05 0.820307
0.05 0.645235
0.05 0.920967
0.05 0.811755
0.05 0.895598
0.05 0.765046
0.05 0.891915
0.05 0.895621
0.05 0.661548
0.05 0.723685
0.05 0.547772
0.05 0.878568
0.05 0.908484
0.05 0.917498
0.05 0.658583
0.05 0.774393
0.1 0.781289
0.1 0.937089
0.1 0.855827
0.1 0.9167
0.1 0.840429
0.1 0.650225
0.1 0.882852
0.1 0.859381
0.1 0.894725
0.1 0.516493
0.1 0.735773
0.1 0.728859
0.1 0.934784
0.1 0.818467
0.1 0.914362
0.1 0.775341
0.1 0.891915
0.1 0.895621
0.1 0.661548
0.1 0.841118
0.1 0.84957
0.1 0.878568
0.1 0.856202
0.1 0.917498
0.1 0.832341
0.1 0.768771
0.15 0.794287
0.15 0.937089
0.15 0.855827
0.15 0.9167
0.15 0.800301
0.15 0.678974
0.15 0.882852
0.15 0.739437
0.15 0.894725
0.15 0.846894
0.15 0.853036
0.15 0.657417
0.15 0.920967
0.15 0.818467
0.15 0.940602
0.15 0.775341
0.15 0.898214
0.15 0.895621
0.15 0.781645
0.15 0.788723
0.15 0.906149
0.15 0.878568
0.15 0.862061
0.15 0.917498
0.15 0.832341
0.15 0.774393
0.2 0.799258
0.2 0.937089
0.2 0.855827
0.2 0.9167
0.2 0.800301
0.2 0.630775
0.2 0.882852
0.2 0.739437
0.2 0.894725
0.2 0.888851
0.2 0.853036
0.2 0.790971
0.2 0.934784
0.2 0.848626
0.2 0.931563
0.2 0.775341
0.2 0.90326
0.2 0.895621
0.2 0.763065
0.2 0.788723
0.2 0.906149
0.2 0.878568
0.2 0.873275
0.2 0.917498
0.2 0.832341
0.2 0.775748
0.25 0.799258
0.25 0.937089
0.25 0.855827
0.25 0.9167
0.25 0.800301
0.25 0.588725
0.25 0.882852
0.25 0.739437
0.25 0.894725
0.25 0.888851
0.25 0.853036
0.25 0.728859
0.25 0.934784
0.25 0.848626
0.25 0.938016
0.25 0.775341
0.25 0.90326
0.25 0.778799
0.25 0.763065
0.25 0.763722
0.25 0.872762
0.25 0.88145
0.25 0.873275
0.25 0.925686
0.25 0.879297
0.25 0.775748
0.3 0.782326
0.3 0.930513
0.3 0.855827
0.3 0.81465
0.3 0.800301
0.3 0.570872
0.3 0.882852
0.3 0.739437
0.3 0.935359
0.3 0.888851
0.3 0.853036
0.3 0.728859
0.3 0.934784
0.3 0.848626
0.3 0.938016
0.3 0.765046
0.3 0.90326
0.3 0.778799
0.3 0.713724
0.3 0.845438
0.3 0.872762
0.3 0.864117
0.3 0.873275
0.3 0.925686
0.3 0.879297
0.3 0.775748
0.35 0.782326
0.35 0.930513
0.35 0.855827
0.35 0.81465
0.35 0.84782
0.35 0.570872
0.35 0.882852
0.35 0.739437
0.35 0.881874
0.35 0.888851
0.35 0.853036
0.35 0.728859
0.35 0.934784
0.35 0.848626
0.35 0.938016
0.35 0.753213
0.35 0.90326
0.35 0.778799
0.35 0.673672
0.35 0.883787
0.35 0.872762
0.35 0.864117
0.35 0.873275
0.35 0.925686
0.35 0.879297
0.35 0.779778
0.4 0.782326
0.4 0.930513
0.4 0.798081
0.4 0.81465
0.4 0.84782
0.4 0.555691
0.4 0.882852
0.4 0.739437
0.4 0.881874
0.4 0.851504
0.4 0.853036
0.4 0.728859
0.4 0.851718
0.4 0.848626
0.4 0.938016
0.4 0.657566
0.4 0.90326
0.4 0.778799
0.4 0.661068
0.4 0.777629
0.4 0.877902
0.4 0.864117
0.4 0.873275
0.4 0.925686
0.4 0.879297
0.4 0.77056
0.45 0.649237
0.45 0.930513
0.45 0.756541
0.45 0.81465
0.45 0.84782
0.45 0.555691
0.45 0.882852
0.45 0.739437
0.45 0.881874
0.45 0.851504
0.45 0.853453
0.45 0.728859
0.45 0.851718
0.45 0.848626
0.45 0.938016
0.45 0.657566
0.45 0.90326
0.45 0.778799
0.45 0.573763
0.45 0.689938
0.45 0.66526
0.45 0.864117
0.45 0.841258
0.45 0.878003
0.45 0.879297
0.45 0.77056
0.5 0.649237
0.5 0.930513
0.5 0.685549
0.5 0.81465
0.5 0.84782
0.5 0.521526
0.5 0.882852
0.5 0.692649
0.5 0.823752
0.5 0.823372
0.5 0.824683
0.5 0.660947
0.5 0.851718
0.5 0.830144
0.5 0.906064
0.5 0.623649
0.5 0.90326
0.5 0.778799
0.5 0.573763
0.5 0.632384
0.5 0.66526
0.5 0.864117
0.5 0.747956
0.5 0.878003
0.5 0.879297
0.5 0.765843
0.55 0.641007
0.55 0.930513
0.55 0.685549
0.55 0.81465
0.55 0.84782
0.55 0.521526
0.55 0.875097
0.55 0.581323
0.55 0.775528
0.55 0.823372
0.55 0.824683
0.55 0.570325
0.55 0.851718
0.55 0.803691
0.55 0.862537
0.55 0.623649
0.55 0.90326
0.55 0.778799
0.55 0.543508
0.55 0.632384
0.55 0.571531
0.55 0.864117
0.55 0.747956
0.55 0.878003
0.55 0.679784
0.55 0.765843
0.6 0.641007
0.6 0.927159
0.6 0.685549
0.6 0.779094
0.6 0.84782
0.6 0.521526
0.6 0.842158
0.6 0.581323
0.6 0.775528
0.6 0.695009
0.6 0.824683
0.6 0.570325
0.6 0.851718
0.6 0.795673
0.6 0.862537
0.6 0.623649
0.6 0.90326
0.6 0.741244
0.6 0.543508
0.6 0.632384
0.6 0.571531
0.6 0.770782
0.6 0.747956
0.6 0.878003
0.6 0.640171
0.6 0.660503
0.65 0.545526
0.65 0.888979
0.65 0.66955
0.65 0.779094
0.65 0.84782
0.65 0.521526
0.65 0.842158
0.65 0.486851
0.65 0.775528
0.65 0.673141
0.65 0.800686
0.65 0.570325
0.65 0.851718
0.65 0.692914
0.65 0.698502
0.65 0.623649
0.65 0.90326
0.65 0.598013
0.65 0.543508
0.65 0.494562
0.65 0.571531
0.65 0.770782
0.65 0.747956
0.65 0.878003
0.65 0.640171
0.65 0.660503
0.7 0.545526
0.7 0.888979
0.7 0.66955
0.7 0.779094
0.7 0.84782
0.7 0.521526
0.7 0.671377
0.7 0.486851
0.7 0.775528
0.7 0.673141
0.7 0.800686
0.7 0.444359
0.7 0.851718
0.7 0.6492
0.7 0.698502
0.7 0.623649
0.7 0.90326
0.7 0.598013
0.7 0.499316
0.7 0.494562
0.7 0.41792
0.7 0.770782
0.7 0.740187
0.7 0.783606
0.7 0.640171
0.7 0.660503
0.75 0.510645
0.75 0.855107
0.75 0.641522
0.75 0.762963
0.75 0.84782
0.75 0.521526
0.75 0.671377
0.75 0.486851
0.75 0.540108
0.75 0.622519
0.75 0.800686
0.75 0.444359
0.75 0.766914
0.75 0.575666
0.75 0.677763
0.75 0.623649
0.75 0.90326
0.75 0.598013
0.75 0.499316
0.75 0.494562
0.75 0.41792
0.75 0.755337
0.75 0.714953
0.75 0.783606
0.75 0.640171
0.75 0.560652
0.8 0.510645
0.8 0.82699
0.8 0.531851
0.8 0.762963
0.8 0.84782
0.8 0.521526
0.8 0.671377
0.8 0.486851
0.8 0.540108
0.8 0.622519
0.8 0.66476
0.8 0.444359
0.8 0.712845
0.8 0.575666
0.8 0.677763
0.8 0.623649
0.8 0.90326
0.8 0.598013
0.8 0.499316
0.8 0.494562
0.8 0.41792
0.8 0.743664
0.8 0.64696
0.8 0.783606
0.8 0.609324
0.8 0.560652
0.85 0.437181
0.85 0.775945
0.85 0.531851
0.85 0.762963
0.85 0.823427
0.85 0.491175
0.85 0.671377
0.85 0.486851
0.85 0.540108
0.85 0.622519
0.85 0.625287
0.85 0.444359
0.85 0.712845
0.85 0.575666
0.85 0.554624
0.85 0.580377
0.85 0.873653
0.85 0.598013
0.85 0.499316
0.85 0.413365
0.85 0.41792
0.85 0.632263
0.85 0.58928
0.85 0.783606
0.85 0.544446
0.85 0.560652
0.9 0.437181
0.9 0.775945
0.9 0.531851
0.9 0.762963
0.9 0.812425
0.9 0.352888
0.9 0.671377
0.9 0.486851
0.9 0.540108
0.9 0.622519
0.9 0.566236
0.9 0.444359
0.9 0.712845
0.9 0.575666
0.9 0.445207
0.9 0.580377
0.9 0.544043
0.9 0.598013
0.9 0.499316
0.9 0.413365
0.9 0.41792
0.9 0.632263
0.9 0.58928
0.9 0.743306
0.9 0.544446
0.9 0.560652
0.95 0.437181
0.95 0.775945
0.95 0.531851
0.95 0.728509
0.95 0.752253
0.95 0.352888
0.95 0.671377
0.95 0.486851
0.95 0.540108
0.95 0.622519
0.95 0.566236
0.95 0.444359
0.95 0.712845
0.95 0.575666
0.95 0.445207
0.95 0.513597
0.95 0.544043
0.95 0.598013
0.95 0.277249
0.95 0.413365
0.95 0.41792
0.95 0.632263
0.95 0.58928
0.95 0.743306
0.95 0.544446
0.95 0.560652


==> Data/Param/maoris_param_threshold_sketch_corrected.dat <==
# start and step: 0 0.1
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC sd_mCC matthewsCCmedian accuracy variable max min mcc_perzone mcc_median_perzone
0.580903 0.532821 0.0166211 0.132186 0.0991962 0.0107533 0.555824 0.556343 32.3596 0.492368 0.305339 0.602865 0.743636 0 0.851663 -0.237009 0.53113 0.516113 0.813525 0.277703
0.614704 0.566001 0.0143854 0.130346 0.0909351 0.00746521 0.589348 0.58985 35.9019 0.549946 0.2255 0.585347 0.772441 0.1 0.87933 0.167055 0.568417 0.551132 0.813525 0.356505
0.58999 0.578649 0.014927 0.134453 0.107304 0.00962499 0.584264 0.584292 40.4034 0.538957 0.248414 0.585347 0.766061 0.2 0.87933 0.00306724 0.567471 0.552673 0.86986 0.345001
0.54183 0.546513 0.0166321 0.144435 0.113117 0.0111697 0.544161 0.544166 33.3041 0.467357 0.29074 0.490257 0.728077 0.3 0.853326 -0.116734 0.527825 0.524095 0.86986 0.345001
0.495777 0.518095 0.0185053 0.155293 0.118702 0.0111477 0.50669 0.506813 22.6767 0.38473 0.293066 0.372365 0.685908 0.4 0.853326 -0.183917 0.49118 0.472994 0.86986 0.229864
0.411651 0.443837 0.0231873 0.159044 0.123887 0.0138309 0.427139 0.427441 15.9938 0.248893 0.344841 0.302769 0.618881 0.5 0.853326 -0.335938 0.411276 0.392722 0.86986 0.171528
0.335332 0.368531 0.027749 0.160982 0.125864 0.0170259 0.351149 0.35154 13.3026 0.165349 0.343394 0.107911 0.579368 0.6 0.846847 -0.35374 0.333382 0.292918 0.86986 0.142626
0.240766 0.283793 0.0321604 0.186392 0.147727 0.0188372 0.260514 0.261395 7.91637 0.0934089 0.325055 0.0789132 0.545053 0.7 0.830706 -0.369964 0.242289 0.197984 0.86986 0.041792
0.16111 0.205613 0.0354609 0.18363 0.145077 0.0175709 0.180661 0.182006 6.15807 0.0301714 0.290754 -0.0190131 0.513947 0.8 0.830706 -0.369964 0.163392 0.107364 0.86986 0.041792
0.073011 0.130244 0.03905 0.0502122 0.0470028 0.0166827 0.0935697 0.0975154 1.50108 -0.0264041 0.245213 -0.0511095 0.486421 0.9 0.438942 -0.434806 0.0810771 0.0661588 0.210263 0.0320807
0.0544407 0.111865 0.0396698 0.0199474 0.0307415 0.0166434 0.0732387 0.0780385 1.52472 -0.0322759 0.261817 -0.0511095 0.483862 1 0.438942 -0.567598 0.0626415 0.0627605 0.0996688 0.0231041


0 0.283602
0 0.851663
0 0.648012
0 0.789753
0 0.296109
0 -0.0195186
0 0.656091
0 0.668011
0 0.557719
0 0.445202
0 0.478961
0 -0.237009
0 0.827197
0 0.658401
0 0.721691
0 0.48388
0 0.810852
0 0.753125
0 0.0200877
0 0.193602
0 0.0545977
0 0.702983
0 0.759149
0 0.797451
0 0.310757
0 0.289188
0.1 0.204665
0.1 0.87933
0.1 0.648012
0.1 0.789753
0.1 0.296109
0.1 0.286206
0.1 0.656091
0.1 0.668011
0.1 0.774965
0.1 0.502056
0.1 0.46891
0.1 0.170162
0.1 0.801235
0.1 0.454819
0.1 0.748614
0.1 0.481592
0.1 0.810852
0.1 0.753125
0.1 0.167055
0.1 0.280954
0.1 0.722374
0.1 0.567549
0.1 0.479792
0.1 0.797451
0.1 0.603144
0.1 0.28577
0.2 0.221154
0.2 0.87933
0.2 0.648012
0.2 0.789753
0.2 0.322113
0.2 0.00306724
0.2 0.656091
0.2 0.305759
0.2 0.774965
0.2 0.604925
0.2 0.496634
0.2 0.233095
0.2 0.827197
0.2 0.422752
0.2 0.792646
0.2 0.481592
0.2 0.830706
0.2 0.753125
0.2 0.23914
0.2 0.28981
0.2 0.80743
0.2 0.567549
0.2 0.425733
0.2 0.797451
0.2 0.603144
0.2 0.239696
0.3 0.17666
0.3 0.853326
0.3 0.648012
0.3 0.300015
0.3 0.322113
0.3 -0.116734
0.3 0.656091
0.3 0.305759
0.3 0.844558
0.3 0.604925
0.3 0.496634
0.3 0.0301956
0.3 0.827197
0.3 0.422752
0.3 0.78103
0.3 0.48388
0.3 0.830706
0.3 0.0913857
0.3 -0.0587667
0.3 0.603794
0.3 0.612216
0.3 0.321979
0.3 0.425733
0.3 0.812245
0.3 0.635879
0.3 0.239696
0.4 0.17666
0.4 0.853326
0.4 0.23843
0.4 0.300015
0.4 0.305524
0.4 -0.139898
0.4 0.656091
0.4 0.305759
0.4 0.627312
0.4 0.455141
0.4 0.496634
0.4 0.0301956
0.4 0.516031
0.4 0.422752
0.4 0.78103
0.4 0.0176447
0.4 0.830706
0.4 0.0913857
0.4 -0.183917
0.4 0.192419
0.4 0.620675
0.4 0.321979
0.4 0.425733
0.4 0.812245
0.4 0.635879
0.4 0.213223
0.5 -0.121116
0.5 0.853326
0.5 0.0927551
0.5 0.300015
0.5 0.305524
0.5 -0.291678
0.5 0.639449
0.5 0.151371
0.5 0.443468
0.5 0.355393
0.5 0.364419
0.5 -0.0574059
0.5 0.516031
0.5 0.316753
0.5 0.667343
0.5 -0.126595
0.5 0.830706
0.5 0.0913857
0.5 -0.335938
0.5 -0.21615
0.5 -0.173781
0.5 0.321979
0.5 0.065957
0.5 0.632773
0.5 0.635879
0.5 0.209366
0.6 -0.128302
0.6 0.846847
0.6 0.0927551
0.6 0.310771
0.6 0.305524
0.6 -0.291678
0.6 0.533474
0.6 -0.0763673
0.6 0.317423
0.6 0.108018
0.6 0.364419
0.6 -0.133485
0.6 0.516031
0.6 0.321626
0.6 0.518935
0.6 -0.126595
0.6 0.830706
0.6 0.107804
0.6 -0.35374
0.6 -0.21615
0.6 -0.320413
0.6 0.150043
0.6 0.065957
0.6 0.632773
0.6 -0.154044
0.6 0.0767335
0.7 -0.229713
0.7 0.712743
0.7 -0.00570331
0.7 0.310771
0.7 0.305524
0.7 -0.291678
0.7 0.201225
0.7 -0.182852
0.7 0.317423
0.7 0.100685
0.7 0.291454
0.7 -0.265147
0.7 0.516031
0.7 0.0768807
0.7 0.0809456
0.7 -0.126595
0.7 0.830706
0.7 0.0432236
0.7 -0.369964
0.7 -0.312195
0.7 -0.315226
0.7 0.150043
0.7 0.11315
0.7 0.554209
0.7 -0.154044
0.7 0.0767335
0.8 -0.253591
0.8 0.514147
0.8 -0.0932347
0.8 0.335943
0.8 0.305524
0.8 -0.291678
0.8 0.201225
0.8 -0.182852
0.8 -0.0765114
0.8 0.0952102
0.8 -0.0391307
0.8 -0.265147
0.8 0.293713
0.8 -0.00349899
0.8 0.0539921
0.8 -0.126595
0.8 0.830706
0.8 0.0432236
0.8 -0.369964
0.8 -0.312195
0.8 -0.315226
0.8 0.185844
0.8 0.0534646
0.8 0.392217
0.8 -0.156602
0.8 -0.0345272
0.9 -0.278827
0.9 0.438942
0.9 -0.0932347
0.9 0.335943
0.9 0.297069
0.9 -0.434806
0.9 0.201225
0.9 -0.182852
0.9 -0.0765114
0.9 0.0952102
0.9 -0.0230212
0.9 -0.265147
0.9 0.293713
0.9 -0.00349899
0.9 -0.263526
0.9 -0.123925
0.9 -0.0685118
0.9 0.0432236
0.9 -0.369964
0.9 -0.323767
0.9 -0.315226
0.9 0.116102
0.9 0.0248876
0.9 0.392217
0.9 -0.0676917
0.9 -0.0345272
1 -0.278827
1 0.438942
1 -0.0932347
1 0.329256
1 0.383771
1 -0.434806
1 0.201225
1 -0.182852
1 -0.0765114
1 0.0952102
1 -0.0230212
1 -0.265147
1 0.293713
1 -0.00349899
1 -0.263526
1 -0.129895
1 -0.0685118
1 0.0432236
1 -0.567598
1 -0.323767
1 -0.315226
1 0.116102
1 0.0248876
1 0.363138
1 -0.0676917
1 -0.0345272


==> Data/Voronoi.dat <==
# precision recall time labels size
Freiburg101_scan 99.4 96.8182 75269.5 16 1.0752


# precision_sum recall_sum file_nb mean_precision mean_recall precision_sd recall_sd VORONOI

X X 20 95 94.8 2.3 5

# precision_sum recall_sum file_nb mean_precision mean_recall precision_sd recall_sd DUDE

X X 20 94.1 86.3 3.1 9.7


==> Data/Voronoi_robotmap_newway.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy
Freiburg101_scan 0.957838 0.654232 0.0105549 0 255 1.0752 0.777446 0.791611 610.902 0.816543 0.98154 
Freiburg52_scan 0.935252 0.897698 0.0081992 0 196 0.227622 0.777446 0.791611 610.902 0.816543 0.98154 
Freiburg79_scan 0.96471 0.71895 0.00349337 0 255 0.4352 0.91609 0.916283 859.597 0.882227 0.981692 
NLB 0.959062 0.797765 0.00344271 0 255 0.84915 0.823894 0.832814 1046.87 0.839477 0.987678 
lab_a_scan 0.980244 0.54773 0.0067393 0 219 0.583392 0.871009 0.874703 1138.33 0.7966 0.993113 
lab_b_scan 0.928246 0.98781 0.00198039 0 237 0.35551 0.702773 0.732741 204.609 0.620671 0.983555 
lab_c_scan 0.933238 0.958805 0.00722644 0 255 0.4352 0.957102 0.957565 62418.1 0.970396 0.99783 
lab_d_scan 0.916474 0.860813 0.00297972 0 255 0.48804 0.945849 0.945935 2720.18 0.905998 0.990828 
lab_f_scan 0.916528 0.756358 0.00182931 0 223 0.71346 0.887772 0.888207 2369.95 0.906809 0.989232 
lab_intel 0.964093 0.821509 0.0103443 0 224 0.540204 0.828775 0.8326 1025.83 0.755423 0.991117 
lab_ipa 0.912258 0.631201 0.00849277 0 255 0.663552 0.887109 0.88995 244.506 0.708902 0.979996 
office_a 0.966057 0.909183 0.0060299 0 217 0.81789 0.74614 0.758827 135.614 0.653484 0.939583 
office_b 0.965883 0.970651 0.00763988 0 225 0.81789 0.936757 0.937188 1470.51 0.860626 0.990956 
office_c 0.961551 0.9972 0.00315727 0 219 1.62409 0.968261 0.968264 2813.33 0.851421 0.991465 
office_d 0.968055 0.894978 0.0103975 0 208 0.741642 0.979051 0.979214 104110 0.940307 0.996844 
office_e 0.967094 0.927861 0.00518541 0 224 0.897118 0.930083 0.9308 478.243 0.766572 0.984238 
office_f 0.966125 0.890379 0.00644042 0 226 0.850226 0.947071 0.947274 1684.36 0.858685 0.992159 
office_g 0.970306 0.873417 0.00467339 0 213 4.7437 0.926707 0.927479 1204.77 0.848119 0.990148 
office_h 0.955428 0.952349 0.00925527 0 224 1.05884 0.919316 0.920588 604.95 0.775336 0.987785 
office_i 0.959412 0.998285 0.00469181 0 214 3.39405 0.953886 0.953887 1476.26 0.856756 0.98855 


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC accuracy
0.952393 0.852359 0.00613766 0.0205853 0.130306 0.00283655 0 0.899603 0.900989 15303 0.826729 0.986444


==> Data/Voronoi_sketch_newway_ezlex.dat <==
# Lex and ezvin results
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy
00 0.962367 0.348998 0.00196296 0 203 0.30682 0.512236 0.579538 129.624 0.426985 0.847272 
01 0.896797 0.327936 0.00664384 0 255 0.228627 0.512236 0.579538 129.624 0.426985 0.847272 
02 0.952094 0.398412 0.000506456 0 176 0.244818 0.480255 0.542303 66.0519 0.429173 0.825305 
03 0.967476 0.241137 0.00559502 0 143 0.129536 0.561753 0.615894 677.067 0.384973 0.793316 
04 0.997202 0.292259 9.28031e-05 0 130 0.210021 0.386053 0.483006 67.3441 0.414492 0.80564 
05 0.904867 0.41086 0.0138006 0 174 0.257958 0.452036 0.539853 2093.76 0.400107 0.802157 
06 0.957361 0.495097 0.00338102 0 156 0.188784 0.565123 0.609732 32.8092 0.455386 0.877549 
07 0.996982 0.390223 0.000655301 0 100 0.214109 0.652668 0.688467 207.986 0.54831 0.870445 
08 0.951909 0.248988 0.000637451 0 158 0.206628 0.560905 0.623735 530.37 0.456019 0.784799 
09 0.963893 0.330881 0.00181708 0 161 0.226304 0.394728 0.486841 633.577 0.443482 0.811718 
10 0.964519 0.363505 0.00103419 0 196 0.13743 0.492648 0.564742 253.711 0.458871 0.831914 
11 0.885241 0.64028 0.0123474 0 192 0.228032 0.528014 0.592121 294.03 0.385433 0.817692 
12 0.935083 0.444709 0.00147147 0 174 0.48042 0.743093 0.752863 84.9207 0.61859 0.892599 
13 0.880587 0.393298 0.00445508 0 200 0.48042 0.602757 0.644856 177.545 0.335919 0.770867 
14 0.948175 0.433767 0.00245777 0 238 0.151552 0.543743 0.588501 99.7033 0.447728 0.840077 
15 0.947649 0.303154 0.00612788 0 129 0.13743 0.59523 0.641316 259.076 0.571496 0.900078 
16 0.992645 0.497703 0.000156895 0 108 0.186368 0.459359 0.535989 28.6878 0.332992 0.794291 
17 0.942643 0.328823 0.00378308 0 135 1.62991 0.662989 0.702881 3037.15 0.446209 0.790648 
18 0.851595 0.545083 0.00954224 0 237 1.67365 0.487567 0.556743 135.87 0.435186 0.78944 
19 0.95237 0.440262 0.00544493 0 98 1.67365 0.664706 0.681315 65.383 0.536771 0.906685 
21 0.900381 0.402721 0.0040892 0 192 0.896967 0.602158 0.647528 64.1387 0.426673 0.841503 
22 0.869814 0.685933 0.00324189 0 197 0.896967 0.556522 0.602165 55.8472 0.384272 0.807727 
23 0.946999 0.327852 0.000899454 0 205 0.740908 0.767007 0.772421 209.861 0.553221 0.887447 
24 0.937376 0.362057 0.00088206 0 224 1.71362 0.487077 0.557203 298.164 0.328709 0.74631 
25 0.933523 0.381268 0.00381794 0 160 1.72788 0.522356 0.582566 381.661 0.429619 0.829799 
00 0.963844 0.294054 0.00203707 0 203 0.30682 0.450628 0.532374 111.147 0.397485 0.823982 
01 0.913363 0.296016 0.00523746 0 255 0.228627 0.450628 0.532374 111.147 0.397485 0.823982 
02 0.950543 0.30308 0.0018217 0 176 0.244818 0.447122 0.519971 66.4242 0.384733 0.805358 
03 0.971453 0.163787 0.0110124 0 143 0.129536 0.459612 0.53674 85.5487 0.316995 0.769258 
04 0.996798 0.224471 7.21557e-05 0 130 0.210021 0.280314 0.398888 18.0695 0.325935 0.774222 
05 0.923749 0.332337 0.00924324 0 174 0.257958 0.366425 0.473024 1828.89 0.33411 0.780147 
06 0.962807 0.495604 0.00303508 0 156 0.188784 0.488813 0.554072 47.448 0.473864 0.883145 
07 0.9961 0.477504 0.00150735 0 100 0.214109 0.654371 0.690775 233.181 0.550465 0.870901 
08 0.956426 0.181053 0.000481881 0 158 0.206628 0.645549 0.689668 334.877 0.528969 0.813489 
09 0.945798 0.290611 0.00689138 0 161 0.226304 0.304469 0.416129 496.485 0.344904 0.774461 
10 0.961968 0.342961 0.00111079 0 196 0.13743 0.444609 0.52427 48.517 0.378728 0.806422 
11 0.913095 0.424064 0.00918808 0 192 0.228032 0.505649 0.574385 258.637 0.374518 0.817553 
12 0.932091 0.409779 0.0024859 0 174 0.48042 0.579154 0.622263 50.6085 0.458483 0.848043 
13 0.878092 0.36648 0.00804983 0 200 0.48042 0.569282 0.618022 104.531 0.330163 0.777676 
14 0.967418 0.349116 0.00100849 0 238 0.151552 0.517131 0.567277 36.2952 0.366398 0.829782 
15 0.984417 0.249514 0.000727978 0 129 0.13743 0.513076 0.581155 440.451 0.513922 0.889758 
16 0.983884 0.36689 0.00021582 0 108 0.186368 0.39812 0.495607 267.571 0.338135 0.798755 
17 0.944499 0.329136 0.00352025 0 135 1.62991 0.534475 0.600814 1107.34 0.356524 0.754965 
18 0.83422 0.388229 0.0186806 0 237 1.67365 0.48816 0.557556 146.384 0.436261 0.789692 
19 0.977993 0.410855 0.00124273 0 98 1.67365 0.529868 0.569095 22.7332 0.418772 0.872268 
21 0.922405 0.339859 0.00385187 0 192 0.896967 0.578629 0.633888 274.789 0.426662 0.836175 
22 0.896096 0.48717 0.0089015 0 197 0.896967 0.496707 0.5599 49.916 0.346873 0.799722 
23 0.954906 0.229721 0.000954449 0 205 0.740908 0.631189 0.66072 35.3238 0.377198 0.830591 
24 0.944203 0.306165 0.000808409 0 224 1.71362 0.370348 0.468361 204.157 0.271516 0.733691 
25 0.915564 0.241328 0.00570314 0 160 1.72788 0.462395 0.537663 326.11 0.384381 0.816696 


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC accuracy
# 0.943669 0.331991 0.00431158 0.0381784 0.0896501 0.00449709 0 0.491181 0.559723 259.049 0.390739 0.811515
# 0.937582 0.401408 0.00379376 0.0390025 0.107839 0.00367048 0 0.562145 0.613476 388.784 0.442999 0.82847
0.9407445 0.366699 0.00405266 0.03859045 0.098745 0.00408069 0 0.526663 0.586599 323.9165 0.416869 0.8199925




==> Data/Voronoi_sketch_newway_ezvin.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy
00 0.963844 0.294054 0.00203707 0 203 0.30682 0.450628 0.532374 111.147 0.397485 0.823982 
01 0.913363 0.296016 0.00523746 0 255 0.228627 0.450628 0.532374 111.147 0.397485 0.823982 
02 0.950543 0.30308 0.0018217 0 176 0.244818 0.447122 0.519971 66.4242 0.384733 0.805358 
03 0.971453 0.163787 0.0110124 0 143 0.129536 0.459612 0.53674 85.5487 0.316995 0.769258 
04 0.996798 0.224471 7.21557e-05 0 130 0.210021 0.280314 0.398888 18.0695 0.325935 0.774222 
05 0.923749 0.332337 0.00924324 0 174 0.257958 0.366425 0.473024 1828.89 0.33411 0.780147 
06 0.962807 0.495604 0.00303508 0 156 0.188784 0.488813 0.554072 47.448 0.473864 0.883145 
07 0.9961 0.477504 0.00150735 0 100 0.214109 0.654371 0.690775 233.181 0.550465 0.870901 
08 0.956426 0.181053 0.000481881 0 158 0.206628 0.645549 0.689668 334.877 0.528969 0.813489 
09 0.945798 0.290611 0.00689138 0 161 0.226304 0.304469 0.416129 496.485 0.344904 0.774461 
10 0.961968 0.342961 0.00111079 0 196 0.13743 0.444609 0.52427 48.517 0.378728 0.806422 
11 0.913095 0.424064 0.00918808 0 192 0.228032 0.505649 0.574385 258.637 0.374518 0.817553 
12 0.932091 0.409779 0.0024859 0 174 0.48042 0.579154 0.622263 50.6085 0.458483 0.848043 
13 0.878092 0.36648 0.00804983 0 200 0.48042 0.569282 0.618022 104.531 0.330163 0.777676 
14 0.967418 0.349116 0.00100849 0 238 0.151552 0.517131 0.567277 36.2952 0.366398 0.829782 
15 0.984417 0.249514 0.000727978 0 129 0.13743 0.513076 0.581155 440.451 0.513922 0.889758 
16 0.983884 0.36689 0.00021582 0 108 0.186368 0.39812 0.495607 267.571 0.338135 0.798755 
17 0.944499 0.329136 0.00352025 0 135 1.62991 0.534475 0.600814 1107.34 0.356524 0.754965 
18 0.83422 0.388229 0.0186806 0 237 1.67365 0.48816 0.557556 146.384 0.436261 0.789692 
19 0.977993 0.410855 0.00124273 0 98 1.67365 0.529868 0.569095 22.7332 0.418772 0.872268 
21 0.922405 0.339859 0.00385187 0 192 0.896967 0.578629 0.633888 274.789 0.426662 0.836175 
22 0.896096 0.48717 0.0089015 0 197 0.896967 0.496707 0.5599 49.916 0.346873 0.799722 
23 0.954906 0.229721 0.000954449 0 205 0.740908 0.631189 0.66072 35.3238 0.377198 0.830591 
24 0.944203 0.306165 0.000808409 0 224 1.71362 0.370348 0.468361 204.157 0.271516 0.733691 
25 0.915564 0.241328 0.00570314 0 160 1.72788 0.462395 0.537663 326.11 0.384381 0.816696 


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC accuracy
0.943669 0.331991 0.00431158 0.0381784 0.0896501 0.00449709 0 0.491181 0.559723 259.049 0.390739 0.811515


==> Data/Voronoi_sketch_newway_lex.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy
00 0.962367 0.348998 0.00196296 0 203 0.30682 0.512236 0.579538 129.624 0.426985 0.847272 
01 0.896797 0.327936 0.00664384 0 255 0.228627 0.512236 0.579538 129.624 0.426985 0.847272 
02 0.952094 0.398412 0.000506456 0 176 0.244818 0.480255 0.542303 66.0519 0.429173 0.825305 
03 0.967476 0.241137 0.00559502 0 143 0.129536 0.561753 0.615894 677.067 0.384973 0.793316 
04 0.997202 0.292259 9.28031e-05 0 130 0.210021 0.386053 0.483006 67.3441 0.414492 0.80564 
05 0.904867 0.41086 0.0138006 0 174 0.257958 0.452036 0.539853 2093.76 0.400107 0.802157 
06 0.957361 0.495097 0.00338102 0 156 0.188784 0.565123 0.609732 32.8092 0.455386 0.877549 
07 0.996982 0.390223 0.000655301 0 100 0.214109 0.652668 0.688467 207.986 0.54831 0.870445 
08 0.951909 0.248988 0.000637451 0 158 0.206628 0.560905 0.623735 530.37 0.456019 0.784799 
09 0.963893 0.330881 0.00181708 0 161 0.226304 0.394728 0.486841 633.577 0.443482 0.811718 
10 0.964519 0.363505 0.00103419 0 196 0.13743 0.492648 0.564742 253.711 0.458871 0.831914 
11 0.885241 0.64028 0.0123474 0 192 0.228032 0.528014 0.592121 294.03 0.385433 0.817692 
12 0.935083 0.444709 0.00147147 0 174 0.48042 0.743093 0.752863 84.9207 0.61859 0.892599 
13 0.880587 0.393298 0.00445508 0 200 0.48042 0.602757 0.644856 177.545 0.335919 0.770867 
14 0.948175 0.433767 0.00245777 0 238 0.151552 0.543743 0.588501 99.7033 0.447728 0.840077 
15 0.947649 0.303154 0.00612788 0 129 0.13743 0.59523 0.641316 259.076 0.571496 0.900078 
16 0.992645 0.497703 0.000156895 0 108 0.186368 0.459359 0.535989 28.6878 0.332992 0.794291 
17 0.942643 0.328823 0.00378308 0 135 1.62991 0.662989 0.702881 3037.15 0.446209 0.790648 
18 0.851595 0.545083 0.00954224 0 237 1.67365 0.487567 0.556743 135.87 0.435186 0.78944 
19 0.95237 0.440262 0.00544493 0 98 1.67365 0.664706 0.681315 65.383 0.536771 0.906685 
21 0.900381 0.402721 0.0040892 0 192 0.896967 0.602158 0.647528 64.1387 0.426673 0.841503 
22 0.869814 0.685933 0.00324189 0 197 0.896967 0.556522 0.602165 55.8472 0.384272 0.807727 
23 0.946999 0.327852 0.000899454 0 205 0.740908 0.767007 0.772421 209.861 0.553221 0.887447 
24 0.937376 0.362057 0.00088206 0 224 1.71362 0.487077 0.557203 298.164 0.328709 0.74631 
25 0.933523 0.381268 0.00381794 0 160 1.72788 0.522356 0.582566 381.661 0.429619 0.829799 


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC accuracy
0.937582 0.401408 0.00379376 0.0390025 0.107839 0.00367048 0 0.562145 0.613476 388.784 0.442999 0.82847


==> Data/exlexDuDe.dat <==
# precision recall time labels size
00 77.5 93.1 2666 12 0.31
01 80.8 98.2 2334 10 0.23
02 65.8 93.1 1965 12 0.24
03 68.0 100  2114 8 0.13
04 65.7 98.2 2172 13 0.21
05 73.0 99.6 1760 12 0.26
06 78.8 98.2 2080 8 0.19
07 74.0 88.0 1679 4 0.21
08 87.8 97.7 1571 11 0.21
09 68.7 94.8 34 10 0.23
10 68.5 95.5 1903 14 0.14
11 72.0 94.6 1696 9 0.23
12 72.0 97.2 1679 12 0.48
13 65.8 94.5 1695 13 0.48
14 50.3 99.4 1862 14 0.15
15 67.8 93.3 6080 15 0.14
16 75.0 100  1808 8 0.19
17 58.5 99.8 1498 6 1.63
18 88.9 94.4 1467 11 1.67
19 85.6 89.2 181 12 1.67
20 76.4 94.6 1936 12 1.73
21 70.8 92.6 4548 12 0.90
22 72.7 96.8 1358 12 0.90
23 73.2 94.1 1306 13 0.74
24 82.3 94.0 2345 13 1.71
25 84.3 94.1 1426 10 1.73
00 73.6 93.4 1749 13 0.31
01 80.2 97.2 2522 9 0.23
02 74.6 97.3 87 10 0.24
03 66 100 4586 8 0.13
04 75 99 4499 10 0.21
05 56.3 94.3 5931 0.13
06 79 98.4 1715 8 0.19
07 64.0 96.6 2147 5 0.21
08 91.8 93.4 1899 8 0.21
09 86.2 98.2 2030 9 0.23
10 73.0 97.0 1858 13 0.14
11 76.2 93.3 1891 6 0.23
12 95.8 77.2 2081 11 0.48
13 86.0 96.4 3145 10 0.48
14 64.3 99.8 1497 11 0.15
15 65.0 94.4 2122 11 0.14
16 46.0 100 1801 6 0.19
17 60.0 99.8 2147 6 1.63
18 92.3 98.2 5860 12 1.67
19 85.3 86.1 2229 11 1.67
20 90.6 96.2 2301 10 1.73
21 87.8 95.8 1563 10 0.90
22 80.8 94.3 1654 10 0.90
23 87.3 92.8 1523 9 0.74
24 83.6 91.4 1767 11 1.71
25 84.0 97.8 1598 9 1.73


# precision_sum recall_sum file_nb mean_precision mean_recall precision_sd recall_sd
0 0 52 75.1711 95.4480 10.8741 4.0763


==> Data/ezlexr5.dat <==
# Lex and Ezvin's result using graph version
# precision recall time labels size
00 87.6667 88.5833 	9902.47 13 0.30682
01 93.625 	87.5556 15598.7 9 0.228627
02 94.3333 87.5 	7703.33 10 0.244818
03 89 		96.125 	4463.17 8 0.129536
04 84.8333 91 		17605.2 10 0.210021
05 89.375 	90.0909 5648.91 11 0.257958
06 95 		93.75 	7851.05 8 0.188784
07 87.75 	87.6 	7354.85 5 0.214109
08 96.25 	84.875 	6180.11 8 0.206628
09 93 		87.1111 8283.41 9 0.226304
10 85.75 	95.6923 8137.44 13 0.13743
11 85.75 	96.8333 3642.48 6 0.228032
12 90 		93.6364 55408.8 11 0.48042
13 94.8182 89.4 	43900.6 10 0.48042
14 94.1818 91.8182 	4413.98 11 0.151552
15 89.5556 85 		9198.51 11 0.13743
16 96.8333 85 		7652.87 6 0.186368
17 86.8 	96.6667 13290.3 6 1.62991
18 84.25 	92.75 	110982 12 1.67365
19 88 		88.8182 138168 11 1.67365
20 92.5 	88.6 	51150 10 1.72788
21 94.1111 92 		56069.2 10 0.896967
22 96.4545 89.2 	47383.6 10 0.896967
23 90.3333 91.5556 	63339.6 9 0.740908
24 92.75 	91.9091 173853 11 1.71362
25 81.625 	89.3333 61252 9 1.72788
00 	92.1111 93.8333 	12393.1 12 0.30682
01 	93.75 	89.6 		18001.8 10 0.228627
02 	84.5556 87.8333 	8865.83 12 0.244818
03 	82.3333 94.125 		5249.08 8 0.129536
04 	79.1667 96.6154 	19279.5 13 0.210021
05 	88.75 	92.25 		6564.55 12 0.257958
06 	94.6667 94.875 		7849.5 8 0.188784
07 	97.5 	90.25 		7339.03 4 0.214109
08 	87 		89.8182 	7237.3 11 0.206628
09 	91.125 	84 			10088.4 10 0.226304
10 	84.5 	94.1429 	8629.81 14 0.13743
11 	82 		97.3333 	3768.57 9 0.228032
12 	85.25 	93 			56865.3 12 0.48042
13 	79.4545 90.9231 	46797.5 13 0.48042
14 	85.6364 92.1429 	5588.68 14 0.151552
15 	84.1111 86.4667 	10703.4 15 0.13743
16 	93 		83.125 		8304.36 8 0.186368
17 	86.4 	96.1667 	16120.7 6 1.62991
18 	84.875 	90.3636 	135264 11 1.67365
19	89.3333 89 			167060 12 1.67365
20 	87.7 	94.6667 	68406.1 12 1.72788
21 	84.1111 88.6667 	63500.3 12 0.896967
22 	82.7273 86.9167 	56264.4 12 0.896967
23 	78.3333 93.6154 	73091.3 13 0.740908
24 	90.625 	93 			199620 13 1.71362
25 	82.125 	86.3 		82419.3 10 1.72788


# precision_sum recall_sum file_nb mean_precision mean_recall sd_precision sd_recall
0 0 52 88.5709 90.7968 5.0234 3.6650


==> Data/ezlexr5_straight.dat <==
# Ez and lex results using straighten lines for bounderies
# precision recall time labels size
00 92.5556 97.5 10377.8 12 0.30682
01 85.8 90.6 22281.2 10 0.228627
02 85.3333 91.4167 11562.7 12 0.244818
03 77.5714 93.5 5163.05 8 0.129536
04 76.3333 96.2308 23148.9 13 0.210021
05 86.875 95.4167 6180.24 12 0.257958
06 94 98.375 9599.74 8 0.188784
07 97 97 6961.62 4 0.214109
08 85.875 96 7983.69 11 0.206628
09 90.125 93 10410.9 10 0.226304
10 80.875 95.5 11162.6 14 0.13743
11 81.25 98.5556 3148.15 9 0.228032
12 82.5 94.0833 81099.8 12 0.48042
13 74.4545 89.9231 88254.8 13 0.48042
14 83.2 92.5714 6319.31 14 0.151552
15 80.2222 89.7333 13643.9 15 0.13743
16 94.8 91.875 10274.9 8 0.186368
17 81.4 96.8333 16296.3 6 1.62991
18 84.1111 95 157746 11 1.67365
19 85.1538 89.8333 242434 12 1.67365
20 86.1 98.0833 68464.3 12 1.72788
21 82.3333 88.25 82614.8 12 0.896967
22 80.9 88.9167 94128 12 0.896967
23 73.3333 91.9231 85203.9 13 0.740908
24 85.2222 97.2308 195288 13 1.71362
25 80.625 88.2 88122.6 10 1.72788
00 88.6 93.2308 11107.7 13 0.30682
01 88.8 92.8889 17215.7 9 0.228627
02 95.8889 94 8721.25 10 0.244818
03 85.7143 97.75 4001.71 8 0.129536
04 85.3333 93.9 18244.1 10 0.210021
05 89.875 93.7273 4703.38 11 0.257958
06 95.3333 98.5 7133.71 8 0.188784
07 87.5 93.2 5342.08 5 0.214109
08 95 92 6261.59 8 0.206628
09 91.25 95.8889 8913.47 9 0.226304
10 85.625 97.6923 8010.89 13 0.13743
11 84.25 98.1667 2525.26 6 0.228032
12 86.375 96.0909 68225.6 11 0.48042
13 90.4545 94.1 70040.9 10 0.48042
14 91.7 91.9091 4612.82 11 0.151552
15 89.6667 89 10855.7 11 0.13743
16 89.8 89.1667 8009.12 6 0.186368
17 81.6 96.8333 11101.1 6 1.62991
18 84.4444 98 98217 12 1.67365
19 86.1538 86 182132 11 1.67365
20 91.9 94.9 45917.3 10 1.72788
21 93.2222 95.8 61078.8 10 0.896967
22 95.3 94.2 72864.1 10 0.896967
23 86.3333 95.4444 76845.8 9 0.740908
24 86.7778 97 188487 11 1.71362
25 79.625 88.3333 80460.3 9 1.72788


# precision_sum recall_sum file_nb mean_precision mean_recall sd_precision sd_recall
0 0 52 86.4321 93.9091 5.6272 3.2929


==> Data/maorisRobotMap.dat <==
#MAORIS Segmentation result on Bormann dataset using straighten lines
# recall precision time labels size
Freiburg101_scan 99.5294 99.6875 7489.2 16 1.0752
Freiburg52_scan 94.5714 99.4 2216.08 10 0.227622
Freiburg79_scan 99.9355 96.92 2380.74 25 0.4352
NLB 95.2807 98.0179 16985.7 56 0.84915
lab_a_scan 87.7 99.4565 8426.65 46 0.583392
lab_b_scan 97.3077 97.4167 2752.06 24 0.35551
lab_c_scan 91.6429 97.7059 2154.15 17 0.4352
lab_d_scan 93.4444 98.5333 4178.39 15 0.48804
lab_f_scan 94.4478 96.4762 8778.18 63 0.71346
lab_intel 91.4667 95.8077 5882.54 26 0.540204
lab_ipa 94.5263 94.0833 2745.45 12 0.663552
office_a 95.6129 98.6667 15568.5 27 0.81789
office_b 96.4444 99.6667 11368.5 30 0.81789
office_c 98.2571 99.5 20197 34 1.62409
office_d 96.3824 95.6 8783.75 25 0.741642
office_e 94.1667 98.5938 14207.8 32 0.897118
office_f 99.8148 99.5185 8253.57 27 0.850226
office_g 95.8308 98.0833 338314 36 4.7437
office_h 99.4167 98.6667 22958.6 21 1.05884
office_i 96.6667 98.9259 339451 27 3.39405


# precision_sum recall_sum file_nb mean_precision mean_recall preicsion_sd recall_sd
X X 17 95.6222 98.0362 3.11655 1.5635


==> Data/maorisRobotMapLast.dat <==
precision recall time labels size
office_g 98.3056 96.1212 492280 36 4.7437
office_h 98.8095 99.5 25667.4 21 1.05884
office_i 98.8889 92.3333 526563 27 3.39405

# precision_sum recall_sum file_nb mean_precision mean_recall 
296.004 287.955 3 98.668 95.9849


==> Data/maoris_all_ezvin_straight.dat <==
precision recall inverse_recall time labels size
00 92.5556 97.5 1.54269 5741.23 12 0.30682
01 85.8 90.6 0.366444 6143.52 10 0.228627
02 85.3333 91.4167 3.15206 3605.43 12 0.244818
03 77.5714 93.5 1.98548 2377.97 8 0.129536
04 76.3333 96.2308 2.50684 5853.07 13 0.210021
05 86.875 95.4167 3.84723 3447.05 12 0.257958
06 94 98.375 1.48133 3162.66 8 0.188784
07 97 97 0.38623 3556.64 4 0.214109
08 85.875 96 0.74418 3619.29 11 0.206628
09 90.125 93 0.752374 5634.27 10 0.226304
10 80.875 95.5 3.13157 4214.3 14 0.13743
11 81.25 98.5556 9.62891 1994.52 9 0.228032
12 82.5 94.0833 2.8125 28125 12 0.48042
13 75.0909 90 2.5756 21559.5 13 0.48042
14 82.9091 94.9286 1.47485 2906.99 14 0.151552
15 80.2222 89.7333 2.52418 6026.86 15 0.13743
16 94.8 91.875 2.04698 4119.7 8 0.186368
17 81.4 96.8333 4.17735 7612.28 6 1.62991
18 84.1111 95 2.2904 62399.3 11 1.67365
19 85.1538 89.9167 1.00055 86588.5 12 1.67365
20 86.1 98.0833 2.21539 30572.2 12 1.72788
21 82.3333 88.25 2.73518 30959 12 0.896967
22 80.9 88.9167 2.78407 26205 12 0.896967
23 73.3333 91.9231 5.96807 28425.3 13 0.740908
24 85.2222 97.3077 2.10511 112035 13 1.71362
25 80.625 88.2 1.77233 40404.6 10 1.72788


precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score 
84.1652 93.7748 2.53876 5.92798 3.36038 1.8994 20665 88.7105


==> Data/maoris_all_lex_straight.dat <==
precision recall inverse_recall time labels size
00 88.6 93.2308 2.47473 8186.24 13 0.30682
01 88.8 92.8889 0.21038 8821.34 9 0.228627
02 95.8889 94 0.450022 5161.73 10 0.244818
03 85.7143 97.75 0.667284 3416.16 8 0.129536
04 85.3333 93.9 2.40096 8289.07 10 0.210021
05 89.875 93.7273 4.59407 4903.81 11 0.257958
06 95.3333 98.5 1.36907 4493.08 8 0.188784
07 87.25 93.2 5.86717 5044.94 5 0.214109
08 95 92 0.353429 5101.95 8 0.206628
09 91.25 95.8889 0.645728 7185.66 9 0.226304
10 85.625 97.6923 1.58459 5608.29 13 0.13743
11 84.25 98.1667 7.0352 2475.73 6 0.228032
12 86.375 96.0909 1.00099 34459 11 0.48042
13 91.0909 94.1 0.25781 26290.3 10 0.48042
14 91.8182 97.1818 0.41779 3698.36 11 0.151552
15 89.6667 89 1.23224 7614.05 11 0.13743
16 89.8 89.1667 6.35392 5202.85 6 0.186368
17 81.6 96.8333 4.12405 9022.55 6 1.62991
18 84.4444 98 3.25202 72244.3 12 1.67365
19 86.1538 86 1.0732 104602 11 1.67365
20 91.9 94.9 0.956036 35495.5 10 1.72788
21 93.2222 95.8 0.389432 38820.4 10 0.896967
22 95.3 94.2 0.302426 31949.3 10 0.896967
23 86.3333 95.4444 1.36331 35999.3 9 0.740908
24 86.6667 97 1.47652 129960 11 1.71362
25 79.625 88.3333 2.07992 35153 9 1.72788


precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score 
88.7275 94.346 1.9974 4.28578 3.28935 2.00193 24584.6 91.4505


==> Data/maoris_all_measures_ezvinr5.dat <==
# precision recall inverse_recall time labels size
00 0.92745 0.924 0.0163178 9897.5 12 0.30682
01 0.943023 0.874957 0.00589071 10491.8 10 0.228627
02 0.850751 0.781273 0.0324951 6193.23 12 0.244818
03 0.829294 0.804576 0.0246101 3638.04 8 0.129536
04 0.798029 0.832363 0.0248216 10275.5 13 0.210021
05 0.890632 0.888713 0.0397649 5615.63 12 0.257958
06 0.952167 0.937498 0.0154147 5077.62 8 0.188784
07 0.979618 0.908192 0.00577892 5877.61 4 0.214109
08 0.873927 0.774587 0.00917006 5888.71 11 0.206628
09 0.916655 0.76212 0.009625 9193.83 10 0.226304
10 0.848001 0.854735 0.030956 6986.8 14 0.13743
11 0.827267 0.947771 0.099064 2909.5 9 0.228032
12 0.856305 0.819219 0.0274495 44446.7 12 0.48042
13 0.798103 0.712203 0.0260127 33828.1 13 0.48042
14 0.857783 0.818677 0.0156877 4550.06 14 0.151552
15 0.845527 0.822586 0.0228945 11079.4 15 0.13743
16 0.933217 0.665825 0.0170589 6937.82 8 0.186368
17 0.868847 0.963276 0.0407753 13575.9 6 1.62991
18 0.852603 0.795501 0.0287519 132639 11 1.67365
19 0.89769 0.769413 0.0103436 168978 12 1.67365
20 0.882332 0.842913 0.0240476 50339.3 12 1.72788
21 0.845664 0.845178 0.0271871 46384 12 0.896967
22 0.830131 0.730991 0.0267315 37664.8 12 0.896967
23 0.785872 0.880755 0.0570406 41769.9 13 0.740908
24 0.910764 0.89382 0.0226779 140628 13 1.71362
25 0.82445 0.653769 0.0152789 59655.2 10 1.72788


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC accuracy
0.870235 0.827112 0.0259941 0.0505388 0.0821224 0.0189025 33635.4 0.848125 0.848399 698.673 0.758534 0.953994


==> Data/maoris_all_measures_lexr5.dat <==
# precision recall inverse_recall time labels size
00 0.878924 0.876275 0.0282663 7918.18 13 0.30682
01 0.940405 0.864122 0.00472484 8176.42 9 0.228627
02 0.945671 0.863767 0.00860905 4663.85 10 0.244818
03 0.894509 0.952158 0.009183 3139.67 8 0.129536
04 0.853454 0.77056 0.0243302 8019.67 10 0.210021
05 0.896759 0.756846 0.0476469 4655.02 11 0.257958
06 0.95396 0.922963 0.0150297 4203.48 8 0.188784
07 0.880599 0.850463 0.0622101 4898.46 5 0.214109
08 0.966168 0.773128 0.0056189 4594.13 8 0.206628
09 0.933537 0.902137 0.0081796 6566.17 9 0.226304
10 0.862491 0.942071 0.0180632 5350.29 13 0.13743
11 0.862737 0.961588 0.071488 2379.15 6 0.228032
12 0.904192 0.929214 0.00689709 32580.6 11 0.48042
13 0.952223 0.75959 0.00260183 25718 10 0.48042
14 0.942258 0.805718 0.00484572 3319.95 11 0.151552
15 0.898671 0.819066 0.0155588 7206.34 11 0.13743
16 0.96891 0.795215 0.0103302 4077.82 6 0.186368
17 0.87504 0.970732 0.0399291 9177.76 6 1.62991
18 0.845318 0.905791 0.0396179 77499.6 12 1.67365
19 0.884422 0.709338 0.0116302 105093 11 1.67365
20 0.927866 0.806317 0.0114835 37347.7 10 1.72788
21 0.945885 0.932437 0.00507724 35441.7 10 0.896967
22 0.969572 0.827955 0.00264773 31645.2 10 0.896967
23 0.909211 0.904759 0.0100818 33391.3 9 0.740908
24 0.932731 0.896815 0.0154876 139665 11 1.71362
25 0.818861 0.748392 0.0208135 42548.2 9 1.72788


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC accuracy
0.909399 0.85567 0.0192443 0.0420752 0.0756559 0.0184493 24972.1 0.881717 0.882125 1336.58 0.847705 0.970775


==> Data/maoris_all_robot.dat <==
precision recall inverse_recall time labels size
Freiburg101_scan 99.5294 99.6875 0.00374389 29013.2 16 1.0752
Freiburg52_scan 94.5714 99.4 0.43243 9082.1 10 0.227622
Freiburg79_scan 99.9355 96.92 0.000369003 9016.32 25 0.4352
NLB 95.6557 98 0.0499619 113902 56 0.84915
lab_a_scan 90.5102 99.1087 0.150764 37396.3 46 0.583392
lab_b_scan 97.3077 97.4167 0.0464957 14630.3 24 0.35551
lab_c_scan 91.6429 97.7059 2.09546 9316.16 17 0.4352
lab_d_scan 93.4444 98.5333 0.0584909 13772.6 15 0.48804
lab_f_scan 94.2941 96.4444 0.0761145 54353.4 63 0.71346
lab_intel 92 95.2692 0.277419 39914.7 26 0.540204
lab_ipa 94.5263 94.0833 0.15483 9683.52 12 0.663552
office_a 97.8 98.6296 0.000993081 90201.3 27 0.81789
office_b 99.7667 99.6333 0.00245554 50702 30 0.81789
office_c 98.2571 99.5 0.00464191 88791.9 34 1.62409
office_d 96.3824 95.6 0.00179363 52371.3 25 0.741642
office_e 95 98.5938 0.164833 91100.5 32 0.897118
office_f 99.8148 99.5185 0.00272318 32374.5 27 0.850226
office_g 96.1618 98.0833 0.000997675 699593 36 4.7437
office_h 99.4167 98.6667 0.000327394 66591.1 21 1.05884
office_i 93.5439 98.8889 0.000780293 575100 27 3.39405


precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score 
95.978 97.9842 0.176281 2.94237 1.59111 0.465731 104345 96.9707


==> Data/maoris_param_test_robotmap_justt.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC accuracy t m
0.956017 0.851061 0.00147429 0.0264332 0.108165 0.000992337 0.900491 0.902013 5643.02 0.791176 0.977696 0 0.1
0.964785 0.862906 0.00075157 0.0318216 0.125874 0.00036225 0.911006 0.912424 427403 0.80441 0.978894 0.05 0.1
0.958584 0.871157 0.000802392 0.0407437 0.113571 0.000464062 0.912782 0.913826 427469 0.810203 0.980499 0.1 0.1
0.94086 0.886483 0.00256047 0.0434566 0.130955 0.00293096 0.912862 0.913267 66626.5 0.831309 0.98272 0.15 0.1
0.946068 0.914538 0.00250673 0.0418113 0.104698 0.00294868 0.930036 0.930169 67238.8 0.842601 0.982123 0.2 0.1
0.941049 0.939641 0.0026586 0.0432878 0.0758794 0.00284799 0.940344 0.940345 65273.1 0.861963 0.985756 0.25 0.1
0.929446 0.931902 0.00310842 0.0580753 0.0898596 0.0027427 0.930672 0.930673 54521.9 0.855648 0.983092 0.3 0.1
0.92555 0.935538 0.00323107 0.0561889 0.0903696 0.00264699 0.930517 0.930531 54570.4 0.856378 0.983089 0.35 0.1
0.916786 0.952363 0.00357943 0.0600439 0.0640675 0.00250428 0.934236 0.934405 54186.8 0.867641 0.986131 0.4 0.1
0.941448 0.971978 0.00435949 0.0183852 0.0432377 0.00198085 0.95647 0.956591 44313 0.890997 0.98876 0.45 0.1
0.942463 0.982833 0.00506737 0.0404852 0.0217997 0.00194064 0.962225 0.962436 41592 0.904091 0.991053 0.5 0.1
0.924332 0.994519 0.00659371 0.0572787 0.00435287 0.00302476 0.958142 0.958783 72708.5 0.927372 0.993209 0.55 0.1
0.91239 0.995031 0.0101924 0.0743913 0.00400783 0.00677922 0.951921 0.952815 52802.3 0.903283 0.98889 0.6 0.1
0.918586 0.995687 0.0136208 0.0632472 0.00373556 0.0125557 0.955584 0.95636 52603 0.887643 0.986174 0.65 0.1
0.906876 0.995471 0.0161139 0.076564 0.00404121 0.0145647 0.94911 0.950141 49537.6 0.878816 0.984204 0.7 0.1
0.889615 0.996606 0.0358586 0.0461553 0.00235995 0.0131044 0.940076 0.941592 18016.4 0.799229 0.965162 0.75 0.1
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.1


==> Data/maoris_param_test_robotmaps.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC accuracy t m
0.948722 0.539565 0.00018613 0.013443 0.123503 5.97369e-05 0.687901 0.71547 3559.16 0.527364 0.937238 0 0
0.948494 0.541947 0.000186891 0.0134585 0.123559 5.95172e-05 0.689773 0.716961 3602.11 0.529856 0.937342 0 0.05
0.94022 0.596313 0.000201879 0.0276617 0.090662 3.90029e-05 0.72978 0.748776 4804.68 0.596805 0.946494 0 0.1
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.15
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.2
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.25
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.3
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.35
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.4
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.45
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.5
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.55
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.6
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.65
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.7
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.75
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.8
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.85
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.9
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.95


0.947941 0.547903 0.000188872 0.013996 0.116789 5.87024e-05 0.694431 0.72068 3594.02 0.533143 0.937575 0.05 0
0.938889 0.608137 0.000205465 0.029885 0.0947004 3.76948e-05 0.738156 0.755627 4893.13 0.6032 0.947246 0.05 0.05
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.1
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.15
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.2
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.25
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.3
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.35
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.4
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.45
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.5
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.55
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.6
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.65
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.7
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.75
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.8
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.85
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.9
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.95


0.93722 0.617714 0.000243395 0.0278471 0.0825826 0.000110307 0.744642 0.760877 4912.08 0.609044 0.948912 0.1 0
0.936837 0.633676 0.000257644 0.0275944 0.0726754 0.000106059 0.755997 0.770488 4899.73 0.618115 0.949553 0.1 0.05
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.1
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.15
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.2
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.25
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.3
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.35
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.4
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.45
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.5
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.55
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.6
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.65
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.7
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.75
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.8
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.85
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.9
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.95


0.9164 0.655763 0.00150905 0.0425563 0.0983719 0.0019625 0.764477 0.775204 1816.74 0.618683 0.948657 0.15 0
0.91333 0.67049 0.00154618 0.0408956 0.0855085 0.00194249 0.773293 0.782546 1707.54 0.626643 0.95072 0.15 0.05
0.91442 0.673144 0.00154839 0.0418873 0.0860319 0.00194068 0.775448 0.784561 1713.61 0.627667 0.950735 0.15 0.1
0.914851 0.693042 0.00155865 0.0423042 0.099346 0.00193236 0.788648 0.79626 1913.66 0.637218 0.951017 0.15 0.15
0.914851 0.693042 0.00155865 0.0423042 0.099346 0.00193236 0.788648 0.79626 1913.66 0.637218 0.951017 0.15 0.2
0.914851 0.693042 0.00155865 0.0423042 0.099346 0.00193236 0.788648 0.79626 1913.66 0.637218 0.951017 0.15 0.25
0.914851 0.693042 0.00155865 0.0423042 0.099346 0.00193236 0.788648 0.79626 1913.66 0.637218 0.951017 0.15 0.3
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.35
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.4
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.45
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.5
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.55
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.6
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.65
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.7
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.75
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.8
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.85
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.9
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.95


0.912158 0.681196 0.0016024 0.0407913 0.0740125 0.00193183 0.779937 0.788263 1741.36 0.628924 0.949365 0.2 0
0.913094 0.685978 0.00160571 0.0416555 0.0751148 0.00192898 0.783407 0.79143 1793.12 0.631854 0.949449 0.2 0.05
0.9135 0.70688 0.00161649 0.0420506 0.0922402 0.00191983 0.797017 0.803576 2068.88 0.642164 0.949755 0.2 0.1
0.9135 0.70688 0.00161649 0.0420506 0.0922402 0.00191983 0.797017 0.803576 2068.88 0.642164 0.949755 0.2 0.15
0.9135 0.70688 0.00161649 0.0420506 0.0922402 0.00191983 0.797017 0.803576 2068.88 0.642164 0.949755 0.2 0.2
0.9135 0.70688 0.00161649 0.0420506 0.0922402 0.00191983 0.797017 0.803576 2068.88 0.642164 0.949755 0.2 0.25
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.3
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.35
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.4
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.45
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.5
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.55
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.6
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.65
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.7
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.75
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.8
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.85
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.9
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.95


0.909243 0.707966 0.0016923 0.0394234 0.0846479 0.00186786 0.796079 0.802317 1618.71 0.651107 0.953694 0.25 0
0.90701 0.729802 0.00177945 0.0371024 0.0972108 0.0017921 0.808813 0.813596 1453.89 0.66155 0.953969 0.25 0.05
0.906628 0.736025 0.00178976 0.0372343 0.0967262 0.00178857 0.812467 0.816885 1483.78 0.664587 0.954686 0.25 0.1
0.906628 0.736025 0.00178976 0.0372343 0.0967262 0.00178857 0.812467 0.816885 1483.78 0.664587 0.954686 0.25 0.15
0.906628 0.736025 0.00178976 0.0372343 0.0967262 0.00178857 0.812467 0.816885 1483.78 0.664587 0.954686 0.25 0.2
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.25
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.3
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.35
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.4
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.45
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.5
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.55
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.6
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.65
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.7
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.75
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.8
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.85
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.9
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.95


0.899275 0.732382 0.00210564 0.0363317 0.135698 0.00172051 0.807293 0.811549 1512.6 0.676212 0.953723 0.3 0
0.8987 0.739156 0.00212419 0.0367966 0.13371 0.00172181 0.811157 0.815034 1540.89 0.679208 0.954444 0.3 0.05
0.898259 0.738731 0.00214612 0.0363303 0.133313 0.00170174 0.810722 0.814599 1477.19 0.678677 0.954414 0.3 0.1
0.898259 0.738731 0.00214612 0.0363303 0.133313 0.00170174 0.810722 0.814599 1477.19 0.678677 0.954414 0.3 0.15
0.893628 0.759788 0.00225334 0.0402541 0.110433 0.00174719 0.821291 0.823995 1479.74 0.690812 0.958635 0.3 0.2
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.25
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.3
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.35
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.4
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.45
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.5
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.55
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.6
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.65
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.7
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.75
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.8
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.85
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.9
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.95


0.899049 0.744825 0.00218143 0.0371771 0.139398 0.00167135 0.814703 0.818312 1652.07 0.684898 0.954635 0.35 0
0.895375 0.750965 0.00226985 0.0336935 0.146301 0.00160638 0.816837 0.819997 1862.04 0.689858 0.954795 0.35 0.05
0.895375 0.750965 0.00226985 0.0336935 0.146301 0.00160638 0.816837 0.819997 1862.04 0.689858 0.954795 0.35 0.1
0.889713 0.776093 0.00247002 0.0381854 0.118093 0.00160785 0.829028 0.830963 1696.49 0.704043 0.960003 0.35 0.15
0.914498 0.790069 0.00266793 0.0433224 0.11105 0.00174539 0.847742 0.85001 1699.49 0.72309 0.963409 0.35 0.2
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.25
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.3
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.35
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.4
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.45
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.5
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.55
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.6
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.65
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.7
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.75
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.8
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.85
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.9
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.95


0.897142 0.775176 0.00253743 0.0422615 0.16518 0.00149575 0.831712 0.833932 3726.86 0.715003 0.958717 0.4 0
0.896435 0.77917 0.00255408 0.042712 0.160399 0.00149701 0.833699 0.835748 3727.34 0.717208 0.959502 0.4 0.05
0.890016 0.80746 0.0027863 0.048076 0.134419 0.00152763 0.846731 0.847734 3635.41 0.735632 0.965568 0.4 0.1
0.916139 0.826646 0.00301802 0.0479677 0.129827 0.00168037 0.869094 0.870243 3643.77 0.7642 0.97044 0.4 0.15
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.2
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.25
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.3
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.35
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.4
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.45
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.5
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.55
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.6
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.65
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.7
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.75
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.8
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.85
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.9
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.95


0.890763 0.782881 0.00290258 0.0323487 0.164471 0.00105869 0.833345 0.835082 2096.21 0.716498 0.959258 0.45 0
0.8884 0.796877 0.00303701 0.0330723 0.161337 0.00103689 0.840153 0.841395 3115.78 0.72503 0.961099 0.45 0.05
0.911007 0.84569 0.00361159 0.0422459 0.139901 0.00118188 0.877134 0.877741 2890.17 0.778773 0.972547 0.45 0.1
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.15
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.2
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.25
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.3
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.35
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.4
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.45
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.5
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.55
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.6
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.65
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.7
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.75
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.8
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.85
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.9
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.95


0.887075 0.807318 0.00325258 0.0325531 0.175025 0.00113369 0.845319 0.846257 4059.86 0.724242 0.960984 0.5 0
0.906907 0.855493 0.00430218 0.0436107 0.15117 0.00160304 0.88045 0.880825 3256.29 0.772642 0.971996 0.5 0.05
0.913897 0.86528 0.00435256 0.0546245 0.153513 0.00160758 0.888924 0.889256 3281.13 0.791589 0.974652 0.5 0.1
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.15
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.2
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.25
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.3
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.35
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.4
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.45
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.5
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.55
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.6
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.65
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.7
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.75
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.8
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.85
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.9
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.95


0.906175 0.917932 0.0056521 0.0390411 0.0520209 0.00225765 0.912016 0.912035 2534.07 0.8351 0.981488 0.55 0
0.913121 0.9387 0.00602919 0.0506202 0.0411634 0.00267363 0.925734 0.925822 2749.2 0.882147 0.987006 0.55 0.05
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.1
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.15
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.2
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.25
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.3
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.35
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.4
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.45
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.5
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.55
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.6
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.65
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.7
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.75
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.8
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.85
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.9
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.95


0.902711 0.938945 0.00722502 0.0666271 0.0415801 0.00495827 0.920472 0.92065 2329.58 0.875351 0.986077 0.6 0
0.900406 0.93912 0.00792 0.0705136 0.0418791 0.00632253 0.919355 0.919559 2160.54 0.87131 0.985534 0.6 0.05
0.897893 0.936396 0.00964856 0.070066 0.0455785 0.006613 0.916741 0.916943 1917.67 0.854455 0.98236 0.6 0.1
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.15
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.2
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.25
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.3
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.35
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.4
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.45
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.5
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.55
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.6
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.65
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.7
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.75
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.8
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.85
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.9
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.95


0.897925 0.939177 0.0105744 0.0747864 0.0419771 0.0115895 0.918088 0.918319 1817.08 0.85876 0.983442 0.65 0
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.05
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.1
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.15
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.2
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.25
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.3
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.35
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.4
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.45
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.5
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.55
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.6
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.65
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.7
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.75
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.8
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.85
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.9
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.95


0.896351 0.936893 0.0146168 0.0726584 0.046403 0.0156011 0.916174 0.916398 1595.19 0.835682 0.978472 0.7 0
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.05
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.1
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.15
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.2
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.25
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.3
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.35
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.4
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.45
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.5
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.55
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.6
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.65
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.7
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.75
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.8
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.85
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.9
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.95


0.862803 0.934448 0.0306795 0.0630304 0.0716623 0.00841718 0.897198 0.897912 7493.44 0.767109 0.962116 0.75 0
0.874444 0.934359 0.0341332 0.0465227 0.0715626 0.0145861 0.903409 0.903905 7358.03 0.756675 0.959346 0.75 0.05
0.874444 0.934359 0.0341332 0.0465227 0.0715626 0.0145861 0.903409 0.903905 7358.03 0.756675 0.959346 0.75 0.1
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.15
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.2
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.25
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.3
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.35
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.4
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.45
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.5
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.55
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.6
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.65
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.7
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.75
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.8
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.85
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.9
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.95


0.82286 0.948963 0.0794654 0.0603815 0.100164 0.00410759 0.881424 0.883665 9008.76 0.643913 0.913929 0.8 0
0.806211 0.936474 0.0903097 0.083136 0.12514 0.0183307 0.866474 0.868905 8998.91 0.602023 0.89706 0.8 0.05
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.1
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.15
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.2
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.25
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.3
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.35
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.4
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.45
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.5
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.55
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.6
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.65
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.7
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.75
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.8
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.85
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.9
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.95


==> Data/maoris_param_test_robotmaps__copy_.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC accuracy t m
0.948722 0.539565 0.00018613 0.013443 0.123503 5.97369e-05 0.687901 0.71547 3559.16 0.527364 0.937238 0 0
0.948494 0.541947 0.000186891 0.0134585 0.123559 5.95172e-05 0.689773 0.716961 3602.11 0.529856 0.937342 0 0.05
0.94022 0.596313 0.000201879 0.0276617 0.090662 3.90029e-05 0.72978 0.748776 4804.68 0.596805 0.946494 0 0.1
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.15
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.2
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.25
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.3
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.35
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.4
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.45
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.5
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.55
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.6
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.65
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.7
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.75
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.8
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.85
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.9
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.95
0.947941 0.547903 0.000188872 0.013996 0.116789 5.87024e-05 0.694431 0.72068 3594.02 0.533143 0.937575 0.05 0
0.938889 0.608137 0.000205465 0.029885 0.0947004 3.76948e-05 0.738156 0.755627 4893.13 0.6032 0.947246 0.05 0.05
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.1
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.15
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.2
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.25
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.3
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.35
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.4
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.45
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.5
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.55
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.6
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.65
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.7
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.75
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.8
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.85
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.9
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.95
0.93722 0.617714 0.000243395 0.0278471 0.0825826 0.000110307 0.744642 0.760877 4912.08 0.609044 0.948912 0.1 0
0.936837 0.633676 0.000257644 0.0275944 0.0726754 0.000106059 0.755997 0.770488 4899.73 0.618115 0.949553 0.1 0.05
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.1
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.15
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.2
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.25
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.3
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.35
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.4
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.45
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.5
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.55
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.6
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.65
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.7
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.75
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.8
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.85
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.9
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.95
0.9164 0.655763 0.00150905 0.0425563 0.0983719 0.0019625 0.764477 0.775204 1816.74 0.618683 0.948657 0.15 0
0.91333 0.67049 0.00154618 0.0408956 0.0855085 0.00194249 0.773293 0.782546 1707.54 0.626643 0.95072 0.15 0.05
0.91442 0.673144 0.00154839 0.0418873 0.0860319 0.00194068 0.775448 0.784561 1713.61 0.627667 0.950735 0.15 0.1
0.914851 0.693042 0.00155865 0.0423042 0.099346 0.00193236 0.788648 0.79626 1913.66 0.637218 0.951017 0.15 0.15
0.914851 0.693042 0.00155865 0.0423042 0.099346 0.00193236 0.788648 0.79626 1913.66 0.637218 0.951017 0.15 0.2
0.914851 0.693042 0.00155865 0.0423042 0.099346 0.00193236 0.788648 0.79626 1913.66 0.637218 0.951017 0.15 0.25
0.914851 0.693042 0.00155865 0.0423042 0.099346 0.00193236 0.788648 0.79626 1913.66 0.637218 0.951017 0.15 0.3
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.35
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.4
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.45
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.5
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.55
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.6
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.65
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.7
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.75
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.8
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.85
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.9
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.95
0.912158 0.681196 0.0016024 0.0407913 0.0740125 0.00193183 0.779937 0.788263 1741.36 0.628924 0.949365 0.2 0
0.913094 0.685978 0.00160571 0.0416555 0.0751148 0.00192898 0.783407 0.79143 1793.12 0.631854 0.949449 0.2 0.05
0.9135 0.70688 0.00161649 0.0420506 0.0922402 0.00191983 0.797017 0.803576 2068.88 0.642164 0.949755 0.2 0.1
0.9135 0.70688 0.00161649 0.0420506 0.0922402 0.00191983 0.797017 0.803576 2068.88 0.642164 0.949755 0.2 0.15
0.9135 0.70688 0.00161649 0.0420506 0.0922402 0.00191983 0.797017 0.803576 2068.88 0.642164 0.949755 0.2 0.2
0.9135 0.70688 0.00161649 0.0420506 0.0922402 0.00191983 0.797017 0.803576 2068.88 0.642164 0.949755 0.2 0.25
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.3
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.35
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.4
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.45
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.5
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.55
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.6
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.65
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.7
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.75
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.8
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.85
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.9
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.95
0.909243 0.707966 0.0016923 0.0394234 0.0846479 0.00186786 0.796079 0.802317 1618.71 0.651107 0.953694 0.25 0
0.90701 0.729802 0.00177945 0.0371024 0.0972108 0.0017921 0.808813 0.813596 1453.89 0.66155 0.953969 0.25 0.05
0.906628 0.736025 0.00178976 0.0372343 0.0967262 0.00178857 0.812467 0.816885 1483.78 0.664587 0.954686 0.25 0.1
0.906628 0.736025 0.00178976 0.0372343 0.0967262 0.00178857 0.812467 0.816885 1483.78 0.664587 0.954686 0.25 0.15
0.906628 0.736025 0.00178976 0.0372343 0.0967262 0.00178857 0.812467 0.816885 1483.78 0.664587 0.954686 0.25 0.2
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.25
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.3
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.35
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.4
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.45
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.5
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.55
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.6
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.65
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.7
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.75
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.8
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.85
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.9
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.95
0.899275 0.732382 0.00210564 0.0363317 0.135698 0.00172051 0.807293 0.811549 1512.6 0.676212 0.953723 0.3 0
0.8987 0.739156 0.00212419 0.0367966 0.13371 0.00172181 0.811157 0.815034 1540.89 0.679208 0.954444 0.3 0.05
0.898259 0.738731 0.00214612 0.0363303 0.133313 0.00170174 0.810722 0.814599 1477.19 0.678677 0.954414 0.3 0.1
0.898259 0.738731 0.00214612 0.0363303 0.133313 0.00170174 0.810722 0.814599 1477.19 0.678677 0.954414 0.3 0.15
0.893628 0.759788 0.00225334 0.0402541 0.110433 0.00174719 0.821291 0.823995 1479.74 0.690812 0.958635 0.3 0.2
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.25
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.3
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.35
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.4
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.45
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.5
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.55
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.6
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.65
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.7
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.75
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.8
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.85
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.9
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.95
0.899049 0.744825 0.00218143 0.0371771 0.139398 0.00167135 0.814703 0.818312 1652.07 0.684898 0.954635 0.35 0
0.895375 0.750965 0.00226985 0.0336935 0.146301 0.00160638 0.816837 0.819997 1862.04 0.689858 0.954795 0.35 0.05
0.895375 0.750965 0.00226985 0.0336935 0.146301 0.00160638 0.816837 0.819997 1862.04 0.689858 0.954795 0.35 0.1
0.889713 0.776093 0.00247002 0.0381854 0.118093 0.00160785 0.829028 0.830963 1696.49 0.704043 0.960003 0.35 0.15
0.914498 0.790069 0.00266793 0.0433224 0.11105 0.00174539 0.847742 0.85001 1699.49 0.72309 0.963409 0.35 0.2
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.25
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.3
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.35
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.4
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.45
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.5
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.55
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.6
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.65
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.7
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.75
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.8
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.85
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.9
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.95
0.897142 0.775176 0.00253743 0.0422615 0.16518 0.00149575 0.831712 0.833932 3726.86 0.715003 0.958717 0.4 0
0.896435 0.77917 0.00255408 0.042712 0.160399 0.00149701 0.833699 0.835748 3727.34 0.717208 0.959502 0.4 0.05
0.890016 0.80746 0.0027863 0.048076 0.134419 0.00152763 0.846731 0.847734 3635.41 0.735632 0.965568 0.4 0.1
0.916139 0.826646 0.00301802 0.0479677 0.129827 0.00168037 0.869094 0.870243 3643.77 0.7642 0.97044 0.4 0.15
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.2
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.25
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.3
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.35
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.4
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.45
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.5
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.55
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.6
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.65
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.7
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.75
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.8
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.85
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.9
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.95
0.890763 0.782881 0.00290258 0.0323487 0.164471 0.00105869 0.833345 0.835082 2096.21 0.716498 0.959258 0.45 0
0.8884 0.796877 0.00303701 0.0330723 0.161337 0.00103689 0.840153 0.841395 3115.78 0.72503 0.961099 0.45 0.05
0.911007 0.84569 0.00361159 0.0422459 0.139901 0.00118188 0.877134 0.877741 2890.17 0.778773 0.972547 0.45 0.1
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.15
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.2
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.25
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.3
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.35
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.4
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.45
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.5
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.55
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.6
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.65
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.7
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.75
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.8
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.85
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.9
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.95
0.887075 0.807318 0.00325258 0.0325531 0.175025 0.00113369 0.845319 0.846257 4059.86 0.724242 0.960984 0.5 0
0.906907 0.855493 0.00430218 0.0436107 0.15117 0.00160304 0.88045 0.880825 3256.29 0.772642 0.971996 0.5 0.05
0.913897 0.86528 0.00435256 0.0546245 0.153513 0.00160758 0.888924 0.889256 3281.13 0.791589 0.974652 0.5 0.1
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.15
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.2
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.25
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.3
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.35
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.4
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.45
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.5
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.55
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.6
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.65
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.7
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.75
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.8
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.85
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.9
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.95
0.906175 0.917932 0.0056521 0.0390411 0.0520209 0.00225765 0.912016 0.912035 2534.07 0.8351 0.981488 0.55 0
0.913121 0.9387 0.00602919 0.0506202 0.0411634 0.00267363 0.925734 0.925822 2749.2 0.882147 0.987006 0.55 0.05
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.1
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.15
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.2
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.25
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.3
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.35
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.4
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.45
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.5
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.55
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.6
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.65
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.7
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.75
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.8
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.85
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.9
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.95
0.902711 0.938945 0.00722502 0.0666271 0.0415801 0.00495827 0.920472 0.92065 2329.58 0.875351 0.986077 0.6 0
0.900406 0.93912 0.00792 0.0705136 0.0418791 0.00632253 0.919355 0.919559 2160.54 0.87131 0.985534 0.6 0.05
0.897893 0.936396 0.00964856 0.070066 0.0455785 0.006613 0.916741 0.916943 1917.67 0.854455 0.98236 0.6 0.1
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.15
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.2
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.25
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.3
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.35
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.4
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.45
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.5
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.55
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.6
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.65
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.7
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.75
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.8
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.85
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.9
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.95
0.897925 0.939177 0.0105744 0.0747864 0.0419771 0.0115895 0.918088 0.918319 1817.08 0.85876 0.983442 0.65 0
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.05
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.1
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.15
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.2
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.25
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.3
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.35
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.4
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.45
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.5
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.55
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.6
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.65
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.7
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.75
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.8
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.85
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.9
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.95
0.896351 0.936893 0.0146168 0.0726584 0.046403 0.0156011 0.916174 0.916398 1595.19 0.835682 0.978472 0.7 0
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.05
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.1
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.15
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.2
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.25
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.3
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.35
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.4
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.45
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.5
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.55
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.6
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.65
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.7
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.75
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.8
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.85
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.9
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.95
0.862803 0.934448 0.0306795 0.0630304 0.0716623 0.00841718 0.897198 0.897912 7493.44 0.767109 0.962116 0.75 0
0.874444 0.934359 0.0341332 0.0465227 0.0715626 0.0145861 0.903409 0.903905 7358.03 0.756675 0.959346 0.75 0.05
0.874444 0.934359 0.0341332 0.0465227 0.0715626 0.0145861 0.903409 0.903905 7358.03 0.756675 0.959346 0.75 0.1
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.15
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.2
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.25
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.3
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.35
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.4
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.45
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.5
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.55
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.6
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.65
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.7
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.75
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.8
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.85
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.9
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.95
0.82286 0.948963 0.0794654 0.0603815 0.100164 0.00410759 0.881424 0.883665 9008.76 0.643913 0.913929 0.8 0
0.806211 0.936474 0.0903097 0.083136 0.12514 0.0183307 0.866474 0.868905 8998.91 0.602023 0.89706 0.8 0.05
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.1
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.15
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.2
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.25
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.3
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.35
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.4
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.45
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.5
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.55
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.6
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.65
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.7
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.75
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.8
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.85
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.9
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.95
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.05
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.15
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.2
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.25
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.3
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.35
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.4
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.45
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.5
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.55
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.6
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.65
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.7
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.75
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.8
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.85
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.9
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.85 0.95
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.05
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.15
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.2
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.25
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.3
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.35
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.4
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.45
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.5
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.55
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.6
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.65
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.7
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.75
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.8
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.85
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.9
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.9 0.95
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.05
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.1
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.15
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.2
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.25
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.3
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.35
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.4
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.45
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.5
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.55
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.6
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.65
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.7
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.75
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.8
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.85
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.9
-nan -nan -nan -nan -nan -nan -nan -nan -nan -nan -nan 0.95 0.95


==> Data/maoris_param_test_robotmaps_continous.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC accuracy t m
0.948722 0.539565 0.00018613 0.013443 0.123503 5.97369e-05 0.687901 0.71547 3559.16 0.527364 0.937238 0 0
0.948494 0.541947 0.000186891 0.0134585 0.123559 5.95172e-05 0.689773 0.716961 3602.11 0.529856 0.937342 0 0.05
0.94022 0.596313 0.000201879 0.0276617 0.090662 3.90029e-05 0.72978 0.748776 4804.68 0.596805 0.946494 0 0.1
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.15
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.2
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.25
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.3
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.35
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.4
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.45
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.5
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.55
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.6
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.65
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.7
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.75
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.8
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.85
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.9
0.939937 0.610017 0.000214466 0.0275816 0.0869204 3.69187e-05 0.739864 0.757217 4781.13 0.604616 0.946741 0 0.95
0.947941 0.547903 0.000188872 0.013996 0.116789 5.87024e-05 0.694431 0.72068 3594.02 0.533143 0.937575 0.05 0
0.938889 0.608137 0.000205465 0.029885 0.0947004 3.76948e-05 0.738156 0.755627 4893.13 0.6032 0.947246 0.05 0.05
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.1
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.15
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.2
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.25
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.3
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.35
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.4
0.938607 0.621841 0.000218052 0.029794 0.0887222 3.37978e-05 0.748073 0.763979 4869.58 0.611011 0.947493 0.05 0.45
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.5
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.55
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.6
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.65
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.7
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.75
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.8
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.85
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.9
0.937692 0.622072 0.000236666 0.0287284 0.0883087 6.78194e-05 0.747949 0.763748 4859.02 0.611344 0.947583 0.05 0.95
0.93722 0.617714 0.000243395 0.0278471 0.0825826 0.000110307 0.744642 0.760877 4912.08 0.609044 0.948912 0.1 0
0.936837 0.633676 0.000257644 0.0275944 0.0726754 0.000106059 0.755997 0.770488 4899.73 0.618115 0.949553 0.1 0.05
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.1
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.15
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.2
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.25
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.3
0.936697 0.635444 0.000259005 0.0274588 0.0695728 0.000108726 0.757207 0.771504 4900.63 0.619042 0.94995 0.1 0.35
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.4
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.45
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.5
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.55
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.6
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.65
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.7
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.75
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.8
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.85
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.9
0.936325 0.639116 0.000264672 0.0271116 0.0632738 0.000119864 0.759686 0.773576 4901.47 0.620994 0.950783 0.1 0.95
0.9164 0.655763 0.00150905 0.0425563 0.0983719 0.0019625 0.764477 0.775204 1816.74 0.618683 0.948657 0.15 0
0.91333 0.67049 0.00154618 0.0408956 0.0855085 0.00194249 0.773293 0.782546 1707.54 0.626643 0.95072 0.15 0.05
0.91442 0.673144 0.00154839 0.0418873 0.0860319 0.00194068 0.775448 0.784561 1713.61 0.627667 0.950735 0.15 0.1
0.914851 0.693042 0.00155865 0.0423042 0.099346 0.00193236 0.788648 0.79626 1913.66 0.637218 0.951017 0.15 0.15
0.914851 0.693042 0.00155865 0.0423042 0.099346 0.00193236 0.788648 0.79626 1913.66 0.637218 0.951017 0.15 0.2
0.914851 0.693042 0.00155865 0.0423042 0.099346 0.00193236 0.788648 0.79626 1913.66 0.637218 0.951017 0.15 0.25
0.914851 0.693042 0.00155865 0.0423042 0.099346 0.00193236 0.788648 0.79626 1913.66 0.637218 0.951017 0.15 0.3
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.35
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.4
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.45
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.5
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.55
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.6
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.65
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.7
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.75
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.8
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.85
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.9
0.914024 0.697935 0.00157242 0.0423651 0.0920273 0.0019292 0.791496 0.798705 1914.7 0.640099 0.952136 0.15 0.95
0.912158 0.681196 0.0016024 0.0407913 0.0740125 0.00193183 0.779937 0.788263 1741.36 0.628924 0.949365 0.2 0
0.913094 0.685978 0.00160571 0.0416555 0.0751148 0.00192898 0.783407 0.79143 1793.12 0.631854 0.949449 0.2 0.05
0.9135 0.70688 0.00161649 0.0420506 0.0922402 0.00191983 0.797017 0.803576 2068.88 0.642164 0.949755 0.2 0.1
0.9135 0.70688 0.00161649 0.0420506 0.0922402 0.00191983 0.797017 0.803576 2068.88 0.642164 0.949755 0.2 0.15
0.9135 0.70688 0.00161649 0.0420506 0.0922402 0.00191983 0.797017 0.803576 2068.88 0.642164 0.949755 0.2 0.2
0.9135 0.70688 0.00161649 0.0420506 0.0922402 0.00191983 0.797017 0.803576 2068.88 0.642164 0.949755 0.2 0.25
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.3
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.35
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.4
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.45
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.5
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.55
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.6
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.65
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.7
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.75
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.8
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.85
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.9
0.912503 0.712884 0.00163459 0.0422177 0.0845965 0.00191778 0.800436 0.806541 2069.77 0.645243 0.950947 0.2 0.95
0.909243 0.707966 0.0016923 0.0394234 0.0846479 0.00186786 0.796079 0.802317 1618.71 0.651107 0.953694 0.25 0
0.90701 0.729802 0.00177945 0.0371024 0.0972108 0.0017921 0.808813 0.813596 1453.89 0.66155 0.953969 0.25 0.05
0.906628 0.736025 0.00178976 0.0372343 0.0967262 0.00178857 0.812467 0.816885 1483.78 0.664587 0.954686 0.25 0.1
0.906628 0.736025 0.00178976 0.0372343 0.0967262 0.00178857 0.812467 0.816885 1483.78 0.664587 0.954686 0.25 0.15
0.906628 0.736025 0.00178976 0.0372343 0.0967262 0.00178857 0.812467 0.816885 1483.78 0.664587 0.954686 0.25 0.2
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.25
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.3
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.35
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.4
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.45
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.5
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.55
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.6
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.65
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.7
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.75
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.8
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.85
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.9
0.905473 0.743072 0.00181064 0.0374672 0.0905103 0.00178521 0.816274 0.820263 1485.33 0.668904 0.956176 0.25 0.95
0.899275 0.732382 0.00210564 0.0363317 0.135698 0.00172051 0.807293 0.811549 1512.6 0.676212 0.953723 0.3 0
0.8987 0.739156 0.00212419 0.0367966 0.13371 0.00172181 0.811157 0.815034 1540.89 0.679208 0.954444 0.3 0.05
0.898259 0.738731 0.00214612 0.0363303 0.133313 0.00170174 0.810722 0.814599 1477.19 0.678677 0.954414 0.3 0.1
0.898259 0.738731 0.00214612 0.0363303 0.133313 0.00170174 0.810722 0.814599 1477.19 0.678677 0.954414 0.3 0.15
0.893628 0.759788 0.00225334 0.0402541 0.110433 0.00174719 0.821291 0.823995 1479.74 0.690812 0.958635 0.3 0.2
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.25
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.3
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.35
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.4
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.45
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.5
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.55
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.6
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.65
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.7
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.75
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.8
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.85
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.9
0.917878 0.771599 0.00243688 0.0441547 0.103054 0.00188001 0.838406 0.841566 1481.61 0.706856 0.961475 0.3 0.95
0.899049 0.744825 0.00218143 0.0371771 0.139398 0.00167135 0.814703 0.818312 1652.07 0.684898 0.954635 0.35 0
0.895375 0.750965 0.00226985 0.0336935 0.146301 0.00160638 0.816837 0.819997 1862.04 0.689858 0.954795 0.35 0.05
0.895375 0.750965 0.00226985 0.0336935 0.146301 0.00160638 0.816837 0.819997 1862.04 0.689858 0.954795 0.35 0.1
0.889713 0.776093 0.00247002 0.0381854 0.118093 0.00160785 0.829028 0.830963 1696.49 0.704043 0.960003 0.35 0.15
0.914498 0.790069 0.00266793 0.0433224 0.11105 0.00174539 0.847742 0.85001 1699.49 0.72309 0.963409 0.35 0.2
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.25
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.3
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.35
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.4
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.45
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.5
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.55
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.6
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.65
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.7
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.75
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.8
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.85
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.9
0.920616 0.797746 0.00270632 0.0523101 0.110047 0.00178105 0.854788 0.856982 1702.53 0.731014 0.965222 0.35 0.95
0.897142 0.775176 0.00253743 0.0422615 0.16518 0.00149575 0.831712 0.833932 3726.86 0.715003 0.958717 0.4 0
0.896435 0.77917 0.00255408 0.042712 0.160399 0.00149701 0.833699 0.835748 3727.34 0.717208 0.959502 0.4 0.05
0.890016 0.80746 0.0027863 0.048076 0.134419 0.00152763 0.846731 0.847734 3635.41 0.735632 0.965568 0.4 0.1
0.916139 0.826646 0.00301802 0.0479677 0.129827 0.00168037 0.869094 0.870243 3643.77 0.7642 0.97044 0.4 0.15
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.2
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.25
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.3
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.35
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.4
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.45
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.5
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.55
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.6
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.65
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.7
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.75
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.8
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.85
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.9
0.922778 0.835686 0.00306323 0.0562869 0.131545 0.00172317 0.877075 0.878153 3653.17 0.777581 0.972761 0.4 0.95
0.890763 0.782881 0.00290258 0.0323487 0.164471 0.00105869 0.833345 0.835082 2096.21 0.716498 0.959258 0.45 0
0.8884 0.796877 0.00303701 0.0330723 0.161337 0.00103689 0.840153 0.841395 3115.78 0.72503 0.961099 0.45 0.05
0.911007 0.84569 0.00361159 0.0422459 0.139901 0.00118188 0.877134 0.877741 2890.17 0.778773 0.972547 0.45 0.1
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.15
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.2
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.25
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.3
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.35
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.4
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.45
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.5
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.55
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.6
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.65
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.7
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.75
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.8
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.85
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.9
0.917999 0.855556 0.00366086 0.0528262 0.143363 0.00122539 0.885678 0.886227 2915.09 0.797745 0.975205 0.45 0.95
0.887075 0.807318 0.00325258 0.0325531 0.175025 0.00113369 0.845319 0.846257 4059.86 0.724242 0.960984 0.5 0
0.906907 0.855493 0.00430218 0.0436107 0.15117 0.00160304 0.88045 0.880825 3256.29 0.772642 0.971996 0.5 0.05
0.913897 0.86528 0.00435256 0.0546245 0.153513 0.00160758 0.888924 0.889256 3281.13 0.791589 0.974652 0.5 0.1
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.15
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.2
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.25
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.3
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.35
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.4
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.45
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.5
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.55
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.6
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.65
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.7
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.75
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.8
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.85
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.9
0.912046 0.865257 0.00452895 0.0558569 0.153488 0.00189206 0.888036 0.888344 3020.58 0.78923 0.974511 0.5 0.95
0.906175 0.917932 0.0056521 0.0390411 0.0520209 0.00225765 0.912016 0.912035 2534.07 0.8351 0.981488 0.55 0
0.913121 0.9387 0.00602919 0.0506202 0.0411634 0.00267363 0.925734 0.925822 2749.2 0.882147 0.987006 0.55 0.05
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.1
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.15
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.2
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.25
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.3
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.35
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.4
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.45
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.5
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.55
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.6
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.65
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.7
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.75
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.8
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.85
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.9
0.910492 0.938664 0.00628722 0.0543562 0.0411016 0.00315321 0.924363 0.92447 2585.08 0.879681 0.986801 0.55 0.95
0.902711 0.938945 0.00722502 0.0666271 0.0415801 0.00495827 0.920472 0.92065 2329.58 0.875351 0.986077 0.6 0
0.900406 0.93912 0.00792 0.0705136 0.0418791 0.00632253 0.919355 0.919559 2160.54 0.87131 0.985534 0.6 0.05
0.897893 0.936396 0.00964856 0.070066 0.0455785 0.006613 0.916741 0.916943 1917.67 0.854455 0.98236 0.6 0.1
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.15
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.2
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.25
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.3
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.35
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.4
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.45
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.5
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.55
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.6
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.65
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.7
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.75
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.8
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.85
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.9
0.903226 0.936314 0.0101587 0.0614561 0.0454436 0.00742541 0.919473 0.919621 1794.15 0.850994 0.981946 0.6 0.95
0.897925 0.939177 0.0105744 0.0747864 0.0419771 0.0115895 0.918088 0.918319 1817.08 0.85876 0.983442 0.65 0
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.05
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.1
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.15
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.2
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.25
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.3
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.35
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.4
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.45
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.5
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.55
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.6
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.65
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.7
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.75
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.8
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.85
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.9
0.904089 0.937052 0.0130769 0.0601242 0.0466676 0.0126646 0.920276 0.920423 1718.38 0.838815 0.979644 0.65 0.95
0.896351 0.936893 0.0146168 0.0726584 0.046403 0.0156011 0.916174 0.916398 1595.19 0.835682 0.978472 0.7 0
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.05
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.1
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.15
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.2
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.25
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.3
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.35
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.4
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.45
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.5
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.55
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.6
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.65
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.7
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.75
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.8
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.85
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.9
0.892231 0.934664 0.0154897 0.0721145 0.0473885 0.014825 0.912954 0.913201 1270.72 0.829722 0.977621 0.7 0.95
0.862803 0.934448 0.0306795 0.0630304 0.0716623 0.00841718 0.897198 0.897912 7493.44 0.767109 0.962116 0.75 0
0.874444 0.934359 0.0341332 0.0465227 0.0715626 0.0145861 0.903409 0.903905 7358.03 0.756675 0.959346 0.75 0.05
0.874444 0.934359 0.0341332 0.0465227 0.0715626 0.0145861 0.903409 0.903905 7358.03 0.756675 0.959346 0.75 0.1
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.15
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.2
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.25
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.3
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.35
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.4
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.45
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.5
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.55
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.6
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.65
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.7
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.75
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.8
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.85
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.9
0.86103 0.965666 0.0412125 0.0520028 0.0631487 0.0133132 0.910351 0.911848 14898.9 0.750282 0.954415 0.75 0.95
0.82286 0.948963 0.0794654 0.0603815 0.100164 0.00410759 0.881424 0.883665 9008.76 0.643913 0.913929 0.8 0
0.806211 0.936474 0.0903097 0.083136 0.12514 0.0183307 0.866474 0.868905 8998.91 0.602023 0.89706 0.8 0.05
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.1
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.15
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.2
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.25
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.3
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.35
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.4
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.45
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.5
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.55
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.6
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.65
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.7
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.75
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.8
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.85
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.9
0.723023 0.999132 0.135542 0.237589 0.000670341 0.108689 0.838944 0.849938 10352.4 0.580933 0.845596 0.8 0.95


==> Data/maoris_param_test_sketch_justt.dat <==
# mean_p mean_r mean_ir sd_p sd_r sd_ir f1_score g_score dor matthewsCC accuracy t m
0.853831 0.794786 0.0280939 0.0407417 0.0734311 0.0144371 0.823251 0.82378 481.446 0.73088 0.946041 0 0.1
0.853831 0.794786 0.0280939 0.0407417 0.0734311 0.0144371 0.823251 0.82378 481.446 0.73088 0.946041 0.05 0.1
0.877306 0.80489 0.0232984 0.0442451 0.0780313 0.0130863 0.83954 0.840319 588.915 0.753542 0.952096 0.1 0.1
0.863024 0.858887 0.0253295 0.0527745 0.0612404 0.0121998 0.860951 0.860953 701.606 0.776036 0.953868 0.15 0.1
0.846853 0.861547 0.0286083 0.0661204 0.0491441 0.0135836 0.854136 0.854168 695.422 0.760988 0.950879 0.2 0.1
0.843763 0.868815 0.0298261 0.0692793 0.0558121 0.0170583 0.856106 0.856197 1141.42 0.776627 0.952313 0.25 0.1
0.840294 0.902815 0.0319993 0.0422015 0.0445643 0.0185336 0.870434 0.870994 1294.9 0.813755 0.961316 0.3 0.1
0.843682 0.930561 0.0328267 0.03881 0.0437432 0.0182578 0.884994 0.886057 12623.3 0.814485 0.960813 0.35 0.1
0.835632 0.923953 0.0403852 0.0595882 0.0519892 0.0349639 0.877576 0.878683 12592.2 0.80192 0.953605 0.4 0.1
0.828682 0.921453 0.0484517 0.0550206 0.0524566 0.0342435 0.872609 0.873837 12430.8 0.751028 0.93965 0.45 0.1
0.810807 0.933318 0.0762717 0.07819 0.0510391 0.0848353 0.86776 0.869908 12973.9 0.735167 0.918685 0.5 0.1
0.793801 0.938474 0.0817087 0.084969 0.0523994 0.0828714 0.860096 0.863112 inf 0.728441 0.912483 0.55 0.1
0.783305 0.936567 0.085747 0.0786165 0.0584583 0.0827926 0.853107 0.856515 inf 0.725998 0.909161 0.6 0.1
0.759001 0.940156 0.105938 0.0705774 0.0663432 0.0838879 0.839921 0.844736 inf 0.690251 0.882666 0.65 0.1
0.754878 0.943081 0.108459 0.0657915 0.0622679 0.0811996 0.838549 0.843748 inf 0.686893 0.880704 0.7 0.1


==> Data/maoris_robotmap_t035.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy
Freiburg101_scan 0.996945 0.99899 0.000100381 23691.4 16 1.0752 0.997967 0.997967 9.49638e+06 0.998827 0.999821 
Freiburg52_scan 0.944561 0.998287 0.00684341 6232.39 10 0.227622 0.997967 0.997967 9.49638e+06 0.998827 0.999821 
Freiburg79_scan 0.963171 0.849419 0.00154107 6037.5 25 0.4352 0.970681 0.971053 81231.2 0.962304 0.993781 
NLB 0.965139 0.87325 0.000593694 82282.5 56 0.84915 0.902726 0.904509 25189.5 0.969676 0.997378 
lab_a_scan 0.844121 0.803631 0.00345709 40679.5 46 0.583392 0.916898 0.918045 2425.55 0.757064 0.988822 
lab_b_scan 0.972785 0.985937 0.00136356 8834.85 24 0.35551 0.823379 0.823628 93.5064 0.458116 0.93249 
lab_c_scan 0.915662 0.994082 0.0365813 6548.08 17 0.4352 0.979317 0.979339 84932.4 0.978548 0.998362 
lab_d_scan 0.973061 0.989761 0.000786027 13114.3 15 0.48804 0.953262 0.954067 4172.67 0.775578 0.963582 
lab_f_scan 0.940457 0.950472 0.00183775 31219.7 63 0.71346 0.98134 0.981376 103568 0.986881 0.998547 
lab_intel 0.946671 0.809549 0.00673546 24428.2 26 0.540204 0.945438 0.945451 6728.34 0.912288 0.996845 
lab_ipa 0.930734 0.799553 0.00558622 6642.21 12 0.663552 0.872757 0.875429 101.223 0.581736 0.950894 
office_a 0.998918 0.998167 5.72183e-05 61423.6 27 0.81789 0.860171 0.862653 466.68 0.802072 0.968001 
office_b 0.999129 0.998969 3.12872e-05 42242.5 30 0.81789 0.998542 0.998543 9.42351e+06 0.998216 0.999881 
office_c 0.998121 0.998255 5.61583e-05 50806.9 34 1.62409 0.999049 0.999049 2.78221e+07 0.998911 0.999934 
office_d 0.997397 0.858899 3.14505e-05 30617 25 0.741642 0.998188 0.998188 8.82575e+06 0.997954 0.999889 
office_e 0.857041 0.997324 0.0199804 68390.6 32 0.897118 0.922981 0.925561 17807.3 0.602886 0.952846 
office_f 0.999437 0.999012 2.48268e-05 24881.2 27 0.850226 0.921876 0.924525 37714.2 0.80057 0.978875 
office_g 0.999278 0.994176 0.000103308 655764 36 4.7437 0.999225 0.999225 4.79893e+07 0.999209 0.999947 
office_h 0.999275 0.994088 0.000139437 87508.8 21 1.05884 0.99672 0.996724 1.90984e+06 0.99549 0.999769 
office_i 0.998888 0.994731 0.000134917 583661 27 3.39405 0.996675 0.996678 1.66826e+06 0.996211 0.999685 


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC accuracy
0.96204 0.944328 0.00429925 0.0466518 0.0776564 0.00891995 92750.3 0.953101 0.953143 5.64861e+06 0.884146 0.986614


==> Data/maoris_robott025m010.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy
Freiburg101_scan 0.996945 0.99899 0.000100381 52393.9 16 1.0752 0.997967 0.997967 9.49638e+06 0.998827 0.999821 
Freiburg52_scan 0.944561 0.998287 0.00684341 14735.3 10 0.227622 0.997967 0.997967 9.49638e+06 0.998827 0.999821 
Freiburg79_scan 0.989689 0.856586 4.60819e-05 13411.4 25 0.4352 0.970681 0.971053 81231.2 0.962304 0.993781 
NLB 0.966071 0.875434 0.000522197 202809 56 0.84915 0.91834 0.920735 901947 0.987302 0.998929 
lab_a_scan 0.879094 0.833445 0.00202288 101133 46 0.583392 0.918522 0.919636 2798.88 0.759501 0.989074 
lab_b_scan 0.990392 0.986502 0.000336294 22404.3 24 0.35551 0.855661 0.855966 172.452 0.481732 0.94527 
lab_c_scan 0.92592 0.92827 0.0267319 14546.5 17 0.4352 0.988443 0.988445 349841 0.991247 0.999353 
lab_d_scan 0.975883 0.990115 0.000640742 32367.8 15 0.48804 0.927094 0.927094 252.376 0.753816 0.966686 
lab_f_scan 0.964658 0.936715 0.00112738 79185.1 63 0.71346 0.982947 0.982973 155932 0.989295 0.998815 
lab_intel 0.935991 0.705153 0.00321728 60715.7 26 0.540204 0.950481 0.950584 7798.15 0.91418 0.997132 
lab_ipa 0.951435 0.880103 0.00279416 13818.9 12 0.663552 0.804338 0.812414 102.361 0.466857 0.927601 
office_a 0.998908 0.962518 5.51748e-05 148035 27 0.81789 0.91438 0.915074 1666.94 0.88281 0.981972 
office_b 0.999129 0.998969 3.12872e-05 104009 30 0.81789 0.980376 0.980544 89935.7 0.913539 0.99375 
office_c 0.998121 0.998255 5.61583e-05 144890 34 1.62409 0.999049 0.999049 2.78221e+07 0.998911 0.999934 
office_d 0.997397 0.858899 3.14505e-05 80613.2 25 0.741642 0.998188 0.998188 8.82575e+06 0.997954 0.999889 
office_e 0.969802 0.992262 0.00249634 151747 32 0.897118 0.922981 0.925561 17807.3 0.602886 0.952846 
office_f 0.999437 0.999012 2.48268e-05 59453.9 27 0.850226 0.980904 0.980968 97197.1 0.955612 0.997181 
office_g 0.999003 0.967788 9.00156e-05 1.27975e+06 36 4.7437 0.999225 0.999225 4.79893e+07 0.999209 0.999947 
office_h 0.999275 0.994088 0.000139437 188790 21 1.05884 0.983148 0.983272 51679.2 0.91338 0.995144 
office_i 0.998888 0.994731 0.000134917 996139 27 3.39405 0.996675 0.996678 1.66826e+06 0.996211 0.999685 


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC accuracy
0.97403 0.937806 0.00237211 0.0326573 0.0793682 0.00598024 188048 0.955575 0.955747 5.1753e+06 0.883815 0.987445


==> Data/maoris_sketch_ezvin_t035.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy
00 0.884892 0.92099 0.0213016 5834.18 12 0.30682 0.90258 0.902761 1510.94 0.859124 0.974929 
01 0.9011 0.879272 0.0104244 6213.41 10 0.228627 0.90258 0.902761 1510.94 0.859124 0.974929 
02 0.826389 0.903598 0.042923 3686.67 12 0.244818 0.890052 0.890119 1546.01 0.921185 0.982859 
03 0.81201 0.965491 0.0295321 2409.86 8 0.129536 0.86327 0.864131 113.919 0.697175 0.942301 
04 0.818352 0.998836 0.0297859 5880.22 13 0.210021 0.882124 0.885431 2118.8 0.84435 0.961128 
05 0.819347 0.915179 0.0629932 3548.36 12 0.257958 0.899631 0.904101 80957.9 0.850348 0.962408 
06 0.882941 0.932098 0.0239246 3178.73 8 0.188784 0.864615 0.865938 604.376 0.670089 0.927137 
07 0.979618 0.908192 0.00577892 3607.72 4 0.214109 0.906854 0.907186 1447.63 0.88297 0.971138 
08 0.865704 0.947956 0.0292501 3633.41 11 0.206628 0.942554 0.943229 3404.35 0.95505 0.987514 
09 0.925088 0.870994 0.011 5129.19 10 0.226304 0.904965 0.905897 1568.63 0.87045 0.967915 
10 0.839063 0.97684 0.0353783 3985.42 14 0.13743 0.897226 0.897633 1210.68 0.90867 0.982101 
11 0.827267 0.947771 0.099064 1780.16 9 0.228032 0.902725 0.905334 2122.37 0.823369 0.965117 
12 0.809466 0.800274 0.0333477 24237.4 12 0.48042 0.883428 0.885471 206.756 0.651043 0.897403 
13 0.713074 0.863118 0.0416649 18307.4 13 0.48042 0.804844 0.804857 28.129 0.549474 0.905871 
14 0.82178 0.862096 0.0229752 2554.81 14 0.151552 0.780955 0.784517 341.887 0.727138 0.952314 
15 0.824933 0.852745 0.040798 5297.51 15 0.13743 0.841455 0.841697 385.222 0.819284 0.97091 
16 0.933217 0.665825 0.0170589 3677.6 8 0.186368 0.838608 0.838724 2662.72 0.788147 0.9581 
17 0.772181 0.967428 0.0599613 6358.73 6 1.62991 0.777165 0.788264 43.3222 0.59483 0.895436 
18 0.787329 0.821424 0.0503678 50192.4 11 1.67365 0.858848 0.864309 592.969 0.770824 0.933581 
19 0.908008 0.960927 0.0172753 71956.2 12 1.67365 0.804015 0.804196 309.89 0.750323 0.945642 
20 0.827817 0.927696 0.0331126 24479.7 12 1.72788 0.933718 0.934092 1840.84 0.881248 0.980661 
21 0.854793 0.891444 0.0395724 26928.9 12 0.896967 0.874915 0.876334 514.432 0.793387 0.963631 
22 0.80766 0.834909 0.0388283 21976.4 12 0.896967 0.872734 0.872926 102.973 0.668202 0.943186 
23 0.785872 0.880755 0.0570406 24237.7 13 0.740908 0.821058 0.821171 42.5665 0.594666 0.92858 
24 0.910764 0.89382 0.0226779 95405.3 13 1.71362 0.830612 0.831962 130.259 0.677424 0.930684 
25 0.75274 0.967123 0.0255409 34015.2 10 1.72788 0.902212 0.902252 1070.6 0.845279 0.972545 


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC accuracy
0.841977 0.898338 0.0346761 0.0607177 0.0697886 0.0198687 17635.1 0.869245 0.869701 3971.09 0.782494 0.953599


==> Data/maoris_sketch_lex_t035.dat <==
# precision recall inverse_recall time labels size fscore gscore dorscore matthewsCC accuracy
00 0.830452 0.867913 0.0347255 5841.09 13 0.30682 0.848769 0.848976 803.723 0.778319 0.960783 
01 0.892407 0.872428 0.00898352 6195.19 9 0.228627 0.848769 0.848976 803.723 0.778319 0.960783 
02 0.88979 0.877225 0.0211242 3603.41 10 0.244818 0.882304 0.882361 1690.78 0.927452 0.984197 
03 0.844263 0.971029 0.0323927 2407.41 8 0.129536 0.883463 0.883485 391.584 0.840246 0.968945 
04 0.865227 0.924672 0.0291963 5971.33 10 0.210021 0.90322 0.90543 2802.63 0.832313 0.957963 
05 0.83007 0.749607 0.0737764 3545.67 11 0.257958 0.893963 0.894456 2124.2 0.846452 0.961668 
06 0.882615 0.920206 0.0236175 3181.09 8 0.188784 0.787789 0.788813 54.8808 0.564255 0.908138 
07 0.880599 0.850463 0.0622101 3609.36 5 0.214109 0.901018 0.901214 1300.69 0.883135 0.971221 
08 0.918959 0.962813 0.0254567 3633.03 8 0.206628 0.865268 0.865399 148.055 0.735352 0.925197 
09 0.877991 0.908084 0.0181134 5114.22 9 0.226304 0.940375 0.940631 1831.15 0.882845 0.971027 
10 0.817056 0.94453 0.0252125 4013.01 13 0.13743 0.892784 0.892911 1085.37 0.886853 0.977884 
11 0.862737 0.961588 0.071488 1845.13 6 0.228032 0.876181 0.878484 857.431 0.851886 0.971043 
12 0.861979 0.92504 0.00992347 24748.5 11 0.48042 0.909484 0.910823 415.349 0.734448 0.922645 
13 0.884782 0.853888 0.0188458 19423.7 10 0.48042 0.892397 0.892953 2695.94 0.935676 0.987372 
14 0.910498 0.855362 0.00989242 2555.28 11 0.151552 0.86906 0.869197 480.774 0.848163 0.973154 
15 0.828595 0.761779 0.0335503 5326.69 11 0.13743 0.88207 0.8825 895.451 0.890194 0.981868 
16 0.96891 0.795215 0.0103302 3680.36 6 0.186368 0.793783 0.794485 159.465 0.75185 0.952334 
17 0.781109 0.974602 0.0586734 6366.7 6 1.62991 0.873511 0.877776 768.081 0.896623 0.977386 
18 0.764541 0.967595 0.0648111 50510.2 12 1.67365 0.867193 0.872508 772.225 0.777303 0.935356 
19 0.91531 0.945496 0.0155147 71994 11 1.67365 0.854166 0.860097 2175.16 0.704926 0.934412 
20 0.883387 0.882797 0.0174008 24545.4 10 1.72788 0.930158 0.93028 1191.21 0.880536 0.980597 
21 0.914306 0.946594 0.0188819 27002.3 10 0.896967 0.883092 0.883092 770.066 0.872512 0.977416 
22 0.930212 0.934376 0.00876814 22015 10 0.896967 0.93017 0.93031 3835.59 0.864299 0.97571 
23 0.909211 0.904759 0.0100818 24288.7 9 0.740908 0.932289 0.932292 3823.78 0.937639 0.988858 
24 0.932731 0.896815 0.0154876 95240.7 11 1.71362 0.906979 0.906982 1820.22 0.928387 0.984413 
25 0.644824 0.963047 0.0506973 34021.9 9 1.72788 0.91442 0.914597 1723.6 0.887102 0.979903 


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC accuracy
0.866252 0.900689 0.0295829 0.0652385 0.0625808 0.0207743 17718.4 0.883135 0.883303 1329.25 0.833097 0.963506


==> Data/maorisr5ezvin.dat <==
# 	precision 	recall 	time labels size
00 	92.1111 93.8333 	12393.1 12 0.30682
01 	93.75 	89.6 		18001.8 10 0.228627
02 	84.5556 87.8333 	8865.83 12 0.244818
03 	82.3333 94.125 		5249.08 8 0.129536
04 	79.1667 96.6154 	19279.5 13 0.210021
05 	88.75 	92.25 		6564.55 12 0.257958
06 	94.6667 94.875 		7849.5 8 0.188784
07 	97.5 	90.25 		7339.03 4 0.214109
08 	87 		89.8182 	7237.3 11 0.206628
09 	91.125 	84 			10088.4 10 0.226304
10 	84.5 	94.1429 	8629.81 14 0.13743
11 	82 		97.3333 	3768.57 9 0.228032
12 	85.25 	93 			56865.3 12 0.48042
13 	79.4545 90.9231 	46797.5 13 0.48042
14 	85.6364 92.1429 	5588.68 14 0.151552
15 	84.1111 86.4667 	10703.4 15 0.13743
16 	93 		83.125 		8304.36 8 0.186368
17 	86.4 	96.1667 	16120.7 6 1.62991
18 	84.875 	90.3636 	135264 11 1.67365
19	89.3333 89 			167060 12 1.67365
20 	87.7 	94.6667 	68406.1 12 1.72788
21 	84.1111 88.6667 	63500.3 12 0.896967
22 	82.7273 86.9167 	56264.4 12 0.896967
23 	78.3333 93.6154 	73091.3 13 0.740908
24 	90.625 	93 			199620 13 1.71362
25 	82.125 	86.3 		82419.3 10 1.72788


# precision_sum recall_sum file_nb mean_precision mean_recall precision_sd recall_sd
2251.14 2369.03 26 86.5823 91.1165 5.02892 3.82600


==> Data/maorisr5histogram.dat <==
place precision place_recall recall time labels size
00 93.8333 0.5 92.1111 12393.1 12 0.30682
01 89.6 1.5 93.75 18001.8 10 0.228627
02 87.8333 2.5 84.5556 8865.83 12 0.244818
03 94.125 3.5 82.3333 5249.08 8 0.129536
04 96.6154 4.5 79.1667 19279.5 13 0.210021
05 92.25 5.5 88.75 6564.55 12 0.257958
06 94.875 6.5 94.6667 7849.5 8 0.188784
07 90.25 7.5 97.5 7339.03 4 0.214109
08 89.8182 8.5 87 7237.3 11 0.206628
09 84 9.5 91.125 10088.4 10 0.226304
10 94.1429 10.5 84.5 8629.81 14 0.13743
11 97.3333 11.5 82 3768.57 9 0.228032
12 93 12.5 85.25 56865.3 12 0.48042
13 90.9231 13.5 79.4545 46797.5 13 0.48042
14 92.1429 14.5 85.6364 5588.68 14 0.151552
15 86.4667 15.5 84.1111 10703.4 15 0.13743
16 83.125 16.5 93 8304.36 8 0.186368
17 96.1667 17.5 86.4 16120.7 6 1.62991
18 90.3636 18.5 84.875 135264 11 1.67365
19 89 19.5 89.3333 167060 12 1.67365
20 94.6667 20.5 87.7 68406.1 12 1.72788
21 88.6667 21.5 84.1111 63500.3 12 0.896967
22 86.9167 22.5 82.7273 56264.4 12 0.896967
23 93.6154 23.5 78.3333 73091.3 13 0.740908
24 93 24.5 90.625 199620 13 1.71362
25 86.3 25.5 82.125 82419.3 10 1.72788


==> Data/maorisr5lex.dat <==
# precision recall time labels size
00 87.6667 88.5833 	9902.47 13 0.30682
01 93.625 	87.5556 15598.7 9 0.228627
02 94.3333 87.5 	7703.33 10 0.244818
03 89 		96.125 	4463.17 8 0.129536
04 84.8333 91 		17605.2 10 0.210021
05 89.375 	90.0909 5648.91 11 0.257958
06 95 		93.75 	7851.05 8 0.188784
07 87.75 	87.6 	7354.85 5 0.214109
08 96.25 	84.875 	6180.11 8 0.206628
09 93 		87.1111 8283.41 9 0.226304
10 85.75 	95.6923 8137.44 13 0.13743
11 85.75 	96.8333 3642.48 6 0.228032
12 90 		93.6364 55408.8 11 0.48042
13 94.8182 89.4 	43900.6 10 0.48042
14 94.1818 91.8182 	4413.98 11 0.151552
15 89.5556 85 		9198.51 11 0.13743
16 96.8333 85 		7652.87 6 0.186368
17 86.8 	96.6667 13290.3 6 1.62991
18 84.25 	92.75 	110982 12 1.67365
19 88 		88.8182 138168 11 1.67365
20 92.5 	88.6 	51150 10 1.72788
21 94.1111 92 		56069.2 10 0.896967
22 96.4545 89.2 	47383.6 10 0.896967
23 90.3333 91.5556 	63339.6 9 0.740908
24 92.75 	91.9091 173853 11 1.71362
25 81.625 	89.3333 61252 9 1.72788


# precision_sum recall_sum file_nb mean_precision mean_recall sd_precision sd_recall
0 0 26 90.5594 90.47701 4.2383 3.5427


==> Data/newmeasurelexezvinr5.dat <==
#New way Lex and Ezvin
# precision recall inverse_recall time labels size
00 0.878924 0.876275 0.0282663 7918.18 13 0.30682
01 0.940405 0.864122 0.00472484 8176.42 9 0.228627
02 0.945671 0.863767 0.00860905 4663.85 10 0.244818
03 0.894509 0.952158 0.009183 3139.67 8 0.129536
04 0.853454 0.77056 0.0243302 8019.67 10 0.210021
05 0.896759 0.756846 0.0476469 4655.02 11 0.257958
06 0.95396 0.922963 0.0150297 4203.48 8 0.188784
07 0.880599 0.850463 0.0622101 4898.46 5 0.214109
08 0.966168 0.773128 0.0056189 4594.13 8 0.206628
09 0.933537 0.902137 0.0081796 6566.17 9 0.226304
10 0.862491 0.942071 0.0180632 5350.29 13 0.13743
11 0.862737 0.961588 0.071488 2379.15 6 0.228032
12 0.904192 0.929214 0.00689709 32580.6 11 0.48042
13 0.952223 0.75959 0.00260183 25718 10 0.48042
14 0.942258 0.805718 0.00484572 3319.95 11 0.151552
15 0.898671 0.819066 0.0155588 7206.34 11 0.13743
16 0.96891 0.795215 0.0103302 4077.82 6 0.186368
17 0.87504 0.970732 0.0399291 9177.76 6 1.62991
18 0.845318 0.905791 0.0396179 77499.6 12 1.67365
19 0.884422 0.709338 0.0116302 105093 11 1.67365
20 0.927866 0.806317 0.0114835 37347.7 10 1.72788
21 0.945885 0.932437 0.00507724 35441.7 10 0.896967
22 0.969572 0.827955 0.00264773 31645.2 10 0.896967
23 0.909211 0.904759 0.0100818 33391.3 9 0.740908
24 0.932731 0.896815 0.0154876 139665 11 1.71362
25 0.818861 0.748392 0.0208135 42548.2 9 1.72788
00 0.92745 0.924 0.0163178 9897.5 12 0.30682
01 0.943023 0.874957 0.00589071 10491.8 10 0.228627
02 0.850751 0.781273 0.0324951 6193.23 12 0.244818
03 0.829294 0.804576 0.0246101 3638.04 8 0.129536
04 0.798029 0.832363 0.0248216 10275.5 13 0.210021
05 0.890632 0.888713 0.0397649 5615.63 12 0.257958
06 0.952167 0.937498 0.0154147 5077.62 8 0.188784
07 0.979618 0.908192 0.00577892 5877.61 4 0.214109
08 0.873927 0.774587 0.00917006 5888.71 11 0.206628
09 0.916655 0.76212 0.009625 9193.83 10 0.226304
10 0.848001 0.854735 0.030956 6986.8 14 0.13743
11 0.827267 0.947771 0.099064 2909.5 9 0.228032
12 0.856305 0.819219 0.0274495 44446.7 12 0.48042
13 0.798103 0.712203 0.0260127 33828.1 13 0.48042
14 0.857783 0.818677 0.0156877 4550.06 14 0.151552
15 0.845527 0.822586 0.0228945 11079.4 15 0.13743
16 0.933217 0.665825 0.0170589 6937.82 8 0.186368
17 0.868847 0.963276 0.0407753 13575.9 6 1.62991
18 0.852603 0.795501 0.0287519 132639 11 1.67365
19 0.89769 0.769413 0.0103436 168978 12 1.67365
20 0.882332 0.842913 0.0240476 50339.3 12 1.72788
21 0.845664 0.845178 0.0271871 46384 12 0.896967
22 0.830131 0.730991 0.0267315 37664.8 12 0.896967
23 0.785872 0.880755 0.0570406 41769.9 13 0.740908
24 0.910764 0.89382 0.0226779 140628 13 1.71362
25 0.82445 0.653769 0.0152789 59655.2 10 1.72788


# precision_mean recall_mean inverse_recall_mean precision_sd recall_sd inverse_recall_sd time_mean f1_score g_score dor_score matthewCC accuracy
0.889817 0.841391 0.0226192 0.046307 0.07888914 0.0186759 29303.75 0.865058 1017.6265 0.8031195 0.9623845

